High-Volume Plaintiff-Side Counsel and Single-Appearance Eviction Cases in Philadelphia

Among 755,004 Philadelphia landlord--tenant records filed during 1969-2022, 396,163 residential cases involve tenants who appear exactly once in the observed docket. In unadjusted comparisons, single-appearance cases handled by high-volume plaintiff-side counsel are more likely to advance to the writ-of-possession and served-writ stages, but no more likely to end in default. Comparisons within the same plaintiff, and within the same plaintiff at the same property, show no broad premium on adverse case outcomes such as default, judgment, or fees. The clearer pattern is organizational: after a plaintiff adopts or switches into high-volume counsel, monthly filings rise by about 2-5% and the number of distinct buildings reached rises by a similar margin; near the prior-year top-10 attorney threshold, cases display local differences in default and enforcement; and continuances under specialist counsel are more closely linked to default. Non-flat pre-treatment trends and imprecise reverse-direction estimates from attorney exits restrict the strength of any causal claim. High-volume plaintiff-side counsel therefore functions as a mechanism of filing scale and procedural sequence, not as a uniform escalator of case outcomes or as a cause of any individual tenant becoming single-appearance.

==> Project_3-3/fee_yearly.csv <==
year,n,mean_fee_share,p50_fee_share,mean_req_award
1969.0,1082,0.0,0.0,
1970.0,2733,0.0,0.0,
1971.0,5174,0.0,0.0,
1972.0,4220,0.0,0.0,
1973.0,4910,0.0,0.0,
1974.0,5246,0.0,0.0,
1975.0,5910,0.0,0.0,
1976.0,7280,0.0,0.0,
1977.0,8750,0.0,0.0,
1978.0,10255,0.0,0.0,
1979.0,10293,0.0,0.0,
1980.0,10269,0.0,0.0,
1981.0,10142,0.0,0.0,
1982.0,9486,0.0,0.0,
1983.0,9188,0.0,0.0,0.5651162790697675
1984.0,9640,0.0,0.0,
1985.0,10232,0.0,0.0,
1986.0,11058,0.0,0.0,
1987.0,11079,0.0,0.0,
1988.0,11805,0.0,0.0,
1989.0,11351,0.0,0.0,
1990.0,11438,0.0,0.0,
1991.0,11708,0.0,0.0,
1992.0,12592,0.0,0.0,
1993.0,13386,0.0,0.0,
1994.0,13497,0.0,0.0,
1995.0,14092,0.0,0.0,
1996.0,14109,0.0,0.0,
1997.0,14368,0.0,0.0,
1998.0,14438,0.0,0.0,
1999.0,14830,0.0,0.0,1.2477502007805572
2000.0,14810,0.0,0.0,1.2395855447314088
2001.0,19343,0.0,0.0,1.3514404611884134
2002.0,13362,0.0,0.0,1.5177987339460715
2003.0,20033,0.0008508882564351904,0.0,1.2382056099376229
2004.0,20292,0.014110617592081962,0.0,1.5195192465678717
2005.0,20266,0.0540249158411132,0.025503392860063485,1.2884920685860393
2006.0,21831,0.0578341174131792,0.027715690657130084,1.272924850990838
2007.0,21928,0.06104117539915047,0.030845771144278607,1.3126700193051162
2008.0,21921,0.06291337694895416,0.030520982575564015,1.2641574380623362
2009.0,20441,0.07235264372851591,0.03237368481905423,1.2770448992711958
2010.0,23226,0.09021390823409962,0.03867161896438715,1.365265666738412
2011.0,23733,0.0825610409056223,0.036458333333333336,1.4462955848476755
2012.0,24330,0.08120430857582529,0.03558164122861713,1.5772670964967728
2013.0,23587,0.084838974958593,0.03704183049122823,1.9459740676946673
2014.0,24142,0.0867410566805377,0.03692127492981775,1.5455460672764416
2015.0,22413,0.09128280487236443,0.04153354632587859,1.4188200999963485
2016.0,22587,0.08285922787788415,0.04076658940734995,1.4305882197440851
2017.0,22648,0.08383868508790464,0.042505592841163314,1.2861163340978254
2018.0,20250,0.0878721482411155,0.045063384843157216,1.3372792584715154
2019.0,20347,0.08070731960394185,0.039903990399039906,1.3354813315869272
2020.0,7623,0.07499993471657887,0.03306851361444965,1.4706039602675824


==> Project_3-3/tables/analysis2_attorney_concentration_corrected.csv <==
year,HHI,top10_share,total_cases,n_entities,series,year_type
1977,,,2,2,attorney,full_year
1978,,,2,1,attorney,full_year
1981,,,8,6,attorney,full_year
1982,,,15,11,attorney,full_year
1983,0.10468849313182918,0.7270288397048961,1491,154,attorney,full_year
1984,0.07184574832239114,0.6998223801065719,4504,320,attorney,full_year
1985,0.10265206351841956,0.7913819286256644,5268,300,attorney,full_year
1986,0.09204714803326146,0.794841735052755,5118,294,attorney,full_year
1987,0.08144894439190062,0.7655459146782357,5532,347,attorney,full_year
1988,0.10761033914555919,0.8104077423449151,6303,309,attorney,full_year
1989,0.12529514228067742,0.8442806792694649,6242,298,attorney,full_year
1990,0.12433229630163584,0.8425551756294685,6434,271,attorney,full_year
1991,0.10270348811616264,0.8154862498079583,6509,290,attorney,full_year
1992,0.12307926577489087,0.8795496607032696,6484,286,attorney,full_year
1993,0.12199958292597902,0.8303982660525603,7382,312,attorney,full_year
1994,0.11240847481139983,0.8421414808698046,7266,325,attorney,full_year
1995,0.08939657635263715,0.829335904543811,8297,382,attorney,full_year
1996,0.12716694973876355,0.837468636743797,10761,366,attorney,full_year
1997,0.12767032046597224,0.8540430267062314,10784,319,attorney,full_year
1998,0.08888805575811638,0.8126311946700739,10957,282,attorney,full_year
1999,0.10352027348394767,0.8677586206896551,11600,291,attorney,full_year
2000,0.1022778167053009,0.8636764965565954,11326,289,attorney,full_year
2001,0.10333761795396176,0.879780309194467,14748,338,attorney,full_year
2002,0.13245366104737,0.9249667191092823,8263,232,attorney,full_year
2003,0.12183902345023621,0.9199729486023445,13308,336,attorney,full_year
2004,0.14599498421875215,0.8994582335895175,15874,375,attorney,full_year
2005,0.14132428150949095,0.8696370646918417,16339,358,attorney,full_year
2006,0.1365571757393086,0.8805374409714414,17788,391,attorney,full_year
2007,0.1354197215657184,0.8728414442700158,17836,360,attorney,full_year
2008,0.12904666121432837,0.8720099761931753,17642,398,attorney,full_year
2009,0.11904734518969451,0.8500775674837109,16115,359,attorney,full_year
2010,0.11220800226809313,0.8394433313478096,18467,393,attorney,full_year
2011,0.10221557026935169,0.8184076971875661,18916,382,attorney,full_year
2012,0.08424679554824015,0.7939770800143893,19459,394,attorney,full_year
2013,0.08455821322982827,0.8022629022789134,18737,413,attorney,full_year
2014,0.09213495249478719,0.8154592428556364,18966,405,attorney,full_year
2015,0.09736243179971162,0.8179400520804476,18049,366,attorney,full_year
2016,0.09527965649466535,0.8048500737342291,18309,372,attorney,full_year
2017,0.09886631640597227,0.8091805766312595,18452,352,attorney,full_year
2018,0.08391531585694424,0.7706054629131552,16731,338,attorney,full_year
2019,0.07842285345246978,0.7455701418731971,16987,351,attorney,full_year
2020,0.07028143732491579,0.6826969164403259,6259,225,attorney,full_year
2021,0.06056093654864162,0.6565369844715312,5989,244,attorney,full_year
2022,0.10698757972195777,0.7604516325907843,13108,287,attorney,full_year


==> Project_3-3/tables/analysis2_attorney_concentration_same_universe.csv <==
year,HHI,top10_share,total_cases,n_entities,series
1977,,,2,2,attorney_same_universe
1978,,,2,1,attorney_same_universe
1981,,,8,6,attorney_same_universe
1982,,,15,11,attorney_same_universe
1983,0.10468849313182918,0.7270288397048961,1491,154,attorney_same_universe
1984,0.07184574832239114,0.6998223801065719,4504,320,attorney_same_universe
1985,0.10265206351841956,0.7913819286256644,5268,300,attorney_same_universe
1986,0.09204714803326146,0.794841735052755,5118,294,attorney_same_universe
1987,0.08144894439190062,0.7655459146782357,5532,347,attorney_same_universe
1988,0.10761033914555919,0.8104077423449151,6303,309,attorney_same_universe
1989,0.12529514228067742,0.8442806792694649,6242,298,attorney_same_universe
1990,0.12433229630163584,0.8425551756294685,6434,271,attorney_same_universe
1991,0.10270348811616264,0.8154862498079583,6509,290,attorney_same_universe
1992,0.12307926577489087,0.8795496607032696,6484,286,attorney_same_universe
1993,0.12199958292597902,0.8303982660525603,7382,312,attorney_same_universe
1994,0.11240847481139983,0.8421414808698046,7266,325,attorney_same_universe
1995,0.08939657635263715,0.829335904543811,8297,382,attorney_same_universe
1996,0.12716694973876355,0.837468636743797,10761,366,attorney_same_universe
1997,0.12767032046597224,0.8540430267062314,10784,319,attorney_same_universe
1998,0.08888805575811638,0.8126311946700739,10957,282,attorney_same_universe
1999,0.10352027348394767,0.8677586206896551,11600,291,attorney_same_universe
2000,0.1022778167053009,0.8636764965565954,11326,289,attorney_same_universe
2001,0.10333761795396176,0.879780309194467,14748,338,attorney_same_universe
2002,0.13245366104737,0.9249667191092823,8263,232,attorney_same_universe
2003,0.12183902345023621,0.9199729486023445,13308,336,attorney_same_universe
2004,0.14599498421875215,0.8994582335895175,15874,375,attorney_same_universe
2005,0.14132428150949095,0.8696370646918417,16339,358,attorney_same_universe
2006,0.1365571757393086,0.8805374409714414,17788,391,attorney_same_universe
2007,0.1354197215657184,0.8728414442700158,17836,360,attorney_same_universe
2008,0.12913428999765988,0.8723066454978453,17636,398,attorney_same_universe
2009,0.11904734518969451,0.8500775674837109,16115,359,attorney_same_universe
2010,0.1122199473117871,0.8394887902090328,18466,393,attorney_same_universe
2011,0.10222604024054353,0.8184509648427174,18915,382,attorney_same_universe
2012,0.08424679554824015,0.7939770800143893,19459,394,attorney_same_universe
2013,0.08458500935637742,0.8023913739724565,18734,412,attorney_same_universe
2014,0.09214465516389307,0.8155022409702083,18965,405,attorney_same_universe
2015,0.09741632083272786,0.8181667036133895,18044,365,attorney_same_universe
2016,0.09534159764252284,0.8051139157515161,18303,372,attorney_same_universe
2017,0.09886631640597227,0.8091805766312595,18452,352,attorney_same_universe
2018,0.08391531585694424,0.7706054629131552,16731,338,attorney_same_universe
2019,0.07842285345246978,0.7455701418731971,16987,351,attorney_same_universe
2020,0.07030305778753403,0.682806008309364,6258,225,attorney_same_universe
2021,0.06056093654864162,0.6565369844715312,5989,244,attorney_same_universe
2022,0.10698757972195777,0.7604516325907843,13108,287,attorney_same_universe


==> Project_3-3/tables/analysis2_concentration_summary_periods.csv <==
period,plaintiff_mean_HHI,plaintiff_mean_top10,attorney_mean_HHI,attorney_mean_top10
1983-2020,0.007622466402022064,0.1488307711159644,0.10719849990243907,0.8257376082689067
1983-2022,0.007405374863035189,0.14672025432521701,0.1060272878140821,0.8198754432820191
2021-2022,0.0032806356222845287,0.10662043530101653,0.08377425813529969,0.7084943085311577


==> Project_3-3/tables/analysis2_plaintiff_concentration_corrected.csv <==
year,HHI,top10_share,total_cases,n_entities,series,year_type
1969,0.002393390756489147,0.10258780036968576,1082,830,plaintiff,full_year
1970,0.02056996321872135,0.2550311013538236,2733,1512,plaintiff,full_year
1971,0.10969569383595448,0.46830305373018943,5174,1744,plaintiff,full_year
1972,0.03188821005817479,0.2618483412322275,4220,1984,plaintiff,full_year
1973,0.01988568157590187,0.21771894093686353,4910,2341,plaintiff,full_year
1974,0.0017735132582543146,0.08959207014868471,5246,2661,plaintiff,full_year
1975,0.0015613216865503709,0.07698815566835872,5910,2878,plaintiff,full_year
1976,0.0038377762347542566,0.12087912087912088,7280,3257,plaintiff,full_year
1977,0.00459266612244898,0.13474285714285714,8750,3766,plaintiff,full_year
1978,0.00645046202385251,0.15270599707459775,10255,4183,plaintiff,full_year
1979,0.012401120850640502,0.19656043528954528,10292,4119,plaintiff,full_year
1980,0.004945396330332079,0.16504286827747466,10264,4406,plaintiff,full_year
1981,0.005377767043031351,0.16564780122263853,10142,4399,plaintiff,full_year
1982,0.0047031172322416805,0.155086979441223,9485,4257,plaintiff,full_year
1983,0.0028936022056745667,0.13180235089246845,9188,4100,plaintiff,full_year
1984,0.003160757565351647,0.14150845523394542,9639,4500,plaintiff,full_year
1985,0.005568652654965509,0.19323293565421476,10226,4500,plaintiff,full_year
1986,0.004092517961976639,0.1410221619176843,11055,5082,plaintiff,full_year
1987,0.002692674225429279,0.12886039371500813,11074,5245,plaintiff,full_year
1988,0.005266092465898538,0.1570205914752987,11801,5165,plaintiff,full_year
1989,0.0037427305400500386,0.14769122312301727,11348,4950,plaintiff,full_year
1990,0.0064480610121946495,0.1554136785027112,11434,4796,plaintiff,full_year
1991,0.002849756864353763,0.12893028024606973,11704,4669,plaintiff,full_year
1992,0.0038747834537956305,0.14981332909683057,12589,4858,plaintiff,full_year
1993,0.0031574462616755566,0.13972787081339713,13376,5132,plaintiff,full_year
1994,0.0028333408097632137,0.12969687986363299,13493,5474,plaintiff,full_year
1995,0.0024690668309943404,0.11868256672345258,14088,5651,plaintiff,full_year
1996,0.0028596401021608385,0.13443948096149755,14103,5798,plaintiff,full_year
1997,0.0029586210043608743,0.1412960256142549,14367,5904,plaintiff,full_year
1998,0.0033040417029529872,0.14269880853422,14436,5860,plaintiff,full_year
1999,0.002689537590135231,0.13004181842708754,14826,6036,plaintiff,full_year
2000,0.0029092991318316235,0.13026146881967435,14801,6220,plaintiff,full_year
2001,0.0020858068055554066,0.10837642192347466,19340,7749,plaintiff,full_year
2002,0.004543911890638904,0.1255991611743559,13352,5496,plaintiff,full_year
2003,0.007740396886823521,0.14181563966843103,20026,7478,plaintiff,full_year
2004,0.006969043914804571,0.14144153027016368,20284,7496,plaintiff,full_year
2005,0.003970095104931754,0.11117693522906794,20256,7849,plaintiff,full_year
2006,0.00676547866325175,0.1494089617886924,21826,7986,plaintiff,full_year
2007,0.008724618656438808,0.1465273341243041,21914,8243,plaintiff,full_year
2008,0.009352476588190668,0.15535975164353544,21904,8557,plaintiff,full_year
2009,0.0111466745960883,0.16170858205303845,20438,8056,plaintiff,full_year
2010,0.02464928701216518,0.20673470266546096,23223,8379,plaintiff,full_year
2011,0.02111639565484263,0.18743415785259787,23731,8728,plaintiff,full_year
2012,0.02233603462799481,0.1907013072432788,24326,9062,plaintiff,full_year
2013,0.018851997260799436,0.17385404740703048,23583,9090,plaintiff,full_year
2014,0.012994987107496152,0.1545917733316764,24141,9188,plaintiff,full_year
2015,0.014650072689279573,0.16050705231208712,22404,8470,plaintiff,full_year
2016,0.010782478582510784,0.1556008327058511,22577,8281,plaintiff,full_year
2017,0.013363598455361439,0.170566937477923,22648,8194,plaintiff,full_year
2018,0.008913665586447395,0.15867450244456516,20249,7356,plaintiff,full_year
2019,0.009179974022682669,0.15427335725168329,20347,7598,plaintiff,full_year
2020,0.007746106786969753,0.1590759942249639,7619,3582,plaintiff,full_year
2021,0.003306905636244707,0.1010777745412176,6866,3799,plaintiff,full_year
2022,0.0032543656083243505,0.11216309606081548,14470,5934,plaintiff,full_year


==> Project_3-3/tables/analysis2_plaintiff_concentration_represented_only.csv <==
year,HHI,top10_share,total_cases,n_entities,series
1977,,,2,2,plaintiff_represented
1978,,,2,2,plaintiff_represented
1981,,,8,8,plaintiff_represented
1982,,,15,14,plaintiff_represented
1983,0.0063232063968879215,0.17974513749161636,1491,769,plaintiff_represented
1984,0.007262441279746601,0.2144760213143872,4504,1715,plaintiff_represented
1985,0.013354581666415871,0.30580865603644647,5268,1742,plaintiff_represented
1986,0.014519932179691747,0.26768268855021493,5118,1861,plaintiff_represented
1987,0.009486644195684714,0.2534345625451916,5532,2056,plaintiff_represented
1988,0.017199916562224717,0.283039822306838,6303,2067,plaintiff_represented
1989,0.011249772987219216,0.2600128164049984,6242,2045,plaintiff_represented
1990,0.01937508702456806,0.26826235623251476,6434,2061,plaintiff_represented
1991,0.008226316087247077,0.23091104624366263,6509,1906,plaintiff_represented
1992,0.012439246837752951,0.283466995681678,6484,1975,plaintiff_represented
1993,0.00866768192358473,0.24099160119208887,7382,2170,plaintiff_represented
1994,0.00801447022503523,0.23479218276906139,7266,2351,plaintiff_represented
1995,0.005393926099207513,0.1822345426057611,8297,2993,plaintiff_represented
1996,0.004406691480844661,0.16977976024533037,10761,4044,plaintiff_represented
1997,0.004628174832040434,0.1788761127596439,10784,3978,plaintiff_represented
1998,0.004913171702279995,0.17742082686866842,10957,4025,plaintiff_represented
1999,0.004110315101070154,0.16551724137931034,11600,4228,plaintiff_represented
2000,0.004649906582779457,0.165460003531697,11326,4229,plaintiff_represented
2001,0.0033914947871368536,0.14164632492541362,14748,5144,plaintiff_represented
2002,0.010960428075159354,0.1920609947960789,8263,2691,plaintiff_represented
2003,0.01701352497608396,0.20912233243162007,13308,4016,plaintiff_represented
2004,0.011218074921587442,0.17802696232833565,15874,4824,plaintiff_represented
2005,0.006035036603454006,0.13764612277373156,16339,5330,plaintiff_represented
2006,0.010140735582549368,0.18332583764335508,17788,5393,plaintiff_represented
2007,0.013121828238354779,0.18002915451895043,17836,5603,plaintiff_represented
2008,0.01438382031722264,0.19295758675436606,17636,5659,plaintiff_represented
2009,0.017870728048450243,0.20490226497052436,16115,5133,plaintiff_represented
2010,0.03893867007700295,0.25999133542727176,18466,5280,plaintiff_represented
2011,0.03318421679859584,0.235157282579963,18915,5723,plaintiff_represented
2012,0.03486729571049835,0.238398684413382,19459,5907,plaintiff_represented
2013,0.02981513514214597,0.2188534215864204,18734,5941,plaintiff_represented
2014,0.020912512531409758,0.19441075665699972,18965,6060,plaintiff_represented
2015,0.02247200259903118,0.19674129904677456,18044,5730,plaintiff_represented
2016,0.016294621230664642,0.1898595858602415,18303,5800,plaintiff_represented
2017,0.020034022690753838,0.20919141556470844,18452,5741,plaintiff_represented
2018,0.012844903163657386,0.1845675691829538,16731,5410,plaintiff_represented
2019,0.012934580964852187,0.1753694001295108,16987,5693,plaintiff_represented
2020,0.011058571139519876,0.18136784915308404,6258,2741,plaintiff_represented
2021,0.004179728288526739,0.10936717315077642,5989,3183,plaintiff_represented
2022,0.003899076417702691,0.12374122673176687,13108,5109,plaintiff_represented


==> Project_3-3/tables/analysis2_plaintiff_concentration_same_universe.csv <==
year,HHI,top10_share,total_cases,n_entities,series
1977,,,2,2,plaintiff_same_universe
1978,,,2,2,plaintiff_same_universe
1981,,,8,8,plaintiff_same_universe
1982,,,15,14,plaintiff_same_universe
1983,0.0063232063968879215,0.17974513749161636,1491,769,plaintiff_same_universe
1984,0.007262441279746601,0.2144760213143872,4504,1715,plaintiff_same_universe
1985,0.013354581666415871,0.30580865603644647,5268,1742,plaintiff_same_universe
1986,0.014519932179691747,0.26768268855021493,5118,1861,plaintiff_same_universe
1987,0.009486644195684714,0.2534345625451916,5532,2056,plaintiff_same_universe
1988,0.017199916562224717,0.283039822306838,6303,2067,plaintiff_same_universe
1989,0.011249772987219216,0.2600128164049984,6242,2045,plaintiff_same_universe
1990,0.01937508702456806,0.26826235623251476,6434,2061,plaintiff_same_universe
1991,0.008226316087247077,0.23091104624366263,6509,1906,plaintiff_same_universe
1992,0.012439246837752951,0.283466995681678,6484,1975,plaintiff_same_universe
1993,0.00866768192358473,0.24099160119208887,7382,2170,plaintiff_same_universe
1994,0.00801447022503523,0.23479218276906139,7266,2351,plaintiff_same_universe
1995,0.005393926099207513,0.1822345426057611,8297,2993,plaintiff_same_universe
1996,0.004406691480844661,0.16977976024533037,10761,4044,plaintiff_same_universe
1997,0.004628174832040434,0.1788761127596439,10784,3978,plaintiff_same_universe
1998,0.004913171702279995,0.17742082686866842,10957,4025,plaintiff_same_universe
1999,0.004110315101070154,0.16551724137931034,11600,4228,plaintiff_same_universe
2000,0.004649906582779457,0.165460003531697,11326,4229,plaintiff_same_universe
2001,0.0033914947871368536,0.14164632492541362,14748,5144,plaintiff_same_universe
2002,0.010960428075159354,0.1920609947960789,8263,2691,plaintiff_same_universe
2003,0.01701352497608396,0.20912233243162007,13308,4016,plaintiff_same_universe
2004,0.011218074921587442,0.17802696232833565,15874,4824,plaintiff_same_universe
2005,0.006035036603454006,0.13764612277373156,16339,5330,plaintiff_same_universe
2006,0.010140735582549368,0.18332583764335508,17788,5393,plaintiff_same_universe
2007,0.013121828238354779,0.18002915451895043,17836,5603,plaintiff_same_universe
2008,0.01438382031722264,0.19295758675436606,17636,5659,plaintiff_same_universe
2009,0.017870728048450243,0.20490226497052436,16115,5133,plaintiff_same_universe
2010,0.03893867007700295,0.25999133542727176,18466,5280,plaintiff_same_universe
2011,0.03318421679859584,0.235157282579963,18915,5723,plaintiff_same_universe
2012,0.03486729571049835,0.238398684413382,19459,5907,plaintiff_same_universe
2013,0.02981513514214597,0.2188534215864204,18734,5941,plaintiff_same_universe
2014,0.020912512531409758,0.19441075665699972,18965,6060,plaintiff_same_universe
2015,0.02247200259903118,0.19674129904677456,18044,5730,plaintiff_same_universe
2016,0.016294621230664642,0.1898595858602415,18303,5800,plaintiff_same_universe
2017,0.020034022690753838,0.20919141556470844,18452,5741,plaintiff_same_universe
2018,0.012844903163657386,0.1845675691829538,16731,5410,plaintiff_same_universe
2019,0.012934580964852187,0.1753694001295108,16987,5693,plaintiff_same_universe
2020,0.011058571139519876,0.18136784915308404,6258,2741,plaintiff_same_universe
2021,0.004179728288526739,0.10936717315077642,5989,3183,plaintiff_same_universe
2022,0.003899076417702691,0.12374122673176687,13108,5109,plaintiff_same_universe


==> Project_3-3/tables/analysis2_representation_coverage_by_year.csv <==
year,all_cases,represented_share,plaintiff_id_share,atty_name_share_among_all,atty_name_share_among_repr
1969,1082,0.0,1.0,0.0,
1970,2733,0.0,1.0,0.0,
1971,5174,0.0,1.0,0.0,
1972,4220,0.0,1.0,0.0,
1973,4910,0.0,1.0,0.0,
1974,5246,0.0,1.0,0.0,
1975,5910,0.0,1.0,0.0,
1976,7280,0.0,1.0,0.0,
1977,8750,0.00022857142857142857,1.0,0.00022857142857142857,1.0
1978,10255,0.00019502681618722574,1.0,0.00019502681618722574,1.0
1979,10293,0.0,0.9999028465947731,0.0,
1980,10269,0.0,0.9995130976726069,0.0,
1981,10142,0.0007887990534411359,1.0,0.0007887990534411359,1.0
1982,9486,0.0015812776723592662,0.9998945814885094,0.0015812776723592662,1.0
1983,9188,0.16227688289072703,1.0,0.16227688289072703,1.0
1984,9640,0.46721991701244814,0.999896265560166,0.46721991701244814,1.0
1985,10232,0.5148553557466771,0.9994136043784206,0.5148553557466771,1.0
1986,11058,0.4628323385784048,0.9997287032013022,0.4628323385784048,1.0
1987,11079,0.49932304359599244,0.9995486957306616,0.49932304359599244,1.0
1988,11805,0.5339263024142312,0.9996611605252012,0.5339263024142312,1.0
1989,11351,0.5499074971368162,0.9997357061051889,0.5499074971368162,1.0
1990,11438,0.5625109284840007,0.9996502885119776,0.5625109284840007,1.0
1991,11708,0.5559446532285617,0.9996583532627263,0.5559446532285617,1.0
1992,12592,0.5149301143583227,0.9997617534942821,0.5149301143583227,1.0
1993,13386,0.5514716868369939,0.9992529508441655,0.5514716868369939,1.0
1994,13497,0.5383418537452768,0.9997036378454471,0.5383418537452768,1.0
1995,14092,0.5887737723531081,0.999716151007664,0.5887737723531081,1.0
1996,14109,0.7627046566021688,0.9995747395279608,0.7627046566021688,1.0
1997,14368,0.7505567928730512,0.9999304008908686,0.7505567928730512,1.0
1998,14438,0.7589001246710071,0.999861476658817,0.7589001246710071,1.0
1999,14830,0.7821982467970331,0.9997302764666217,0.7821982467970331,1.0
2000,14810,0.7647535449020931,0.9993923024983119,0.7647535449020931,1.0
2001,19343,0.7624463630253838,0.9998449051336401,0.7624463630253838,1.0
2002,13362,0.6183954497829666,0.9992516090405628,0.6183954497829666,1.0
2003,20033,0.6643038985673638,0.9996505765486946,0.6643038985673638,1.0
2004,20292,0.7822787305342007,0.9996057559629411,0.7822787305342007,1.0
2005,20266,0.8062271785256094,0.9995065627158788,0.8062271785256094,1.0
2006,21831,0.8148046356099126,0.9997709678896981,0.8148046356099126,1.0
2007,21928,0.8133892739875958,0.9993615468807004,0.8133892739875958,1.0
2008,21921,0.804799051138178,0.9992244879339446,0.804799051138178,1.0
2009,20441,0.7883665182721001,0.9998532361430459,0.7883665182721001,1.0
2010,23226,0.7951003186084561,0.9998708344097132,0.7951003186084561,1.0
2011,23733,0.7970336662031771,0.9999157291534994,0.7970336662031771,1.0
2012,24330,0.7997944923962187,0.999835593916975,0.7997944923962187,1.0
2013,23587,0.7943782592105821,0.9998304150591427,0.7943782592105821,1.0
2014,24142,0.7856018556871842,0.9999585784110678,0.7856018556871842,1.0
2015,22413,0.8052915718556195,0.9995984473296747,0.8052915718556195,1.0
2016,22583,0.8107425939866271,0.9997343134216004,0.8107425939866271,1.0
2017,22648,0.8147297774637937,1.0,0.8147297774637937,1.0
2018,20250,0.8262222222222222,0.9999506172839506,0.8262222222222222,1.0
2019,20347,0.8348650906767583,1.0,0.8348650906767583,1.0
2020,7621,0.8212832961553602,0.9997375672483926,0.8212832961553602,1.0
2021,6866,0.8722691523448879,1.0,0.8722691523448879,1.0
2022,14470,0.9058742225293711,1.0,0.9058742225293711,1.0


==> Project_3-3/tables/analysis2_same_universe_sensitivity_summary.csv <==
definition,period,mean_HHI,mean_top10_share
Plaintiff concentration on all plaintiff-ID cases,1983-2022,0.007405374863035189,0.14672025432521701
Plaintiff concentration on represented-only plaintiff-ID cases,1983-2022,0.013244812286716026,0.20496617386963348
Plaintiff concentration on represented + named-attorney cases,1983-2022,0.013244812286716026,0.20496617386963348
Attorney concentration on represented + named-attorney cases,1983-2022,0.10603438764501623,0.8199043545582299


==> Project_3-3/tables/analysis2_top_attorney_bridge_2022.csv <==
atty_key,cases,unique_plaintiffs,unique_addresses,cases_per_plaintiff,cases_per_address
KENNETH L BARITZ,3279,1043,1631,3.143815915627996,2.0104230533415084
JENEL MARRACCINI,1939,317,574,6.116719242902208,3.3780487804878048
CORY M BARITZ,1157,409,814,2.8288508557457215,1.4213759213759214
HOWARD G FORD ESQ,829,528,754,1.5700757575757576,1.0994694960212201
BARRI FRIEDLAND,750,101,661,7.425742574257426,1.13464447806354
GLENN M ROSS,453,164,285,2.7621951219512195,1.5894736842105264
LEONARD A MANCINI,450,315,396,1.4285714285714286,1.1363636363636365
SUSAN J KUPERSMITH,391,127,162,3.078740157480315,2.4135802469135803
ROBERT J WILLWERTH,379,148,299,2.560810810810811,1.2675585284280937
MICHAEL J WILLIAMS ESQ,341,281,317,1.2135231316725978,1.0757097791798107


==> Project_3-3/tables/analysis_churn_control_models.csv <==
term,coef,se,p_value,outcome
churn_1,0.03584033767759106,0.0017572881144047397,1.8425484514534683e-92,is_default
churn_2,0.04887188679038386,0.002666998685292382,5.259367149164494e-75,is_default
churn_3-5,0.049701552916414746,0.0026310714984861924,1.3723942355285846e-79,is_default
churn_6+,0.04856736747964681,0.0025959498767997567,4.189301952637239e-78,is_default
churn_1,-0.020549580460512463,0.0016793706815917667,1.984619067981924e-34,jba_01
churn_2,-0.0383810007204608,0.0025161438604706485,1.5509232380806037e-52,jba_01
churn_3-5,-0.05527503548144071,0.0024322976634514044,2.5109909905565206e-114,jba_01
churn_6+,-0.0788015528415595,0.0023794272727872454,1.6440035204913043e-240,jba_01
churn_1,0.009989757241643561,0.0012157946958772602,2.0926989585469765e-16,served_writ_01
churn_2,0.0014620207760252502,0.0017760261878038844,0.410395543609841,served_writ_01
churn_3-5,0.0005297750367504261,0.001729250118690592,0.7593296929532368,served_writ_01
churn_6+,-0.014270113196923543,0.0017040261455225146,5.552898906419864e-17,served_writ_01


==> Project_3-3/tables/analysis_churn_stratified_by_address_scale.csv <==
address_scale_q,churn_bucket,n,default_rate,jba_rate,served_writ_rate
Q1,0,173147,0.4502474775768567,0.32489156612589304,0.1443224543307132
Q1,1,12929,0.4800061876401887,0.30435455178281384,0.18926444427256556
Q1,2,595,0.519327731092437,0.25210084033613445,0.19831932773109243
Q2,0,131714,0.45086323397664635,0.3383770897550754,0.1368874986713637
Q2,1,43233,0.4755163879443943,0.32130548423657856,0.16256100663844747
Q2,2,9042,0.48551205485512056,0.3014819730148197,0.1579296615792966
Q2,3-5,2563,0.5271166601638705,0.2536090518923137,0.15606710885680844
Q2,6+,119,0.5210084033613446,0.21008403361344538,0.13445378151260504
Q3,0,61104,0.4957122283320241,0.300929562712752,0.11159662215239592
Q3,1,44142,0.5128222554483258,0.30014498663404465,0.1251868968329482
Q3,2,25348,0.526589869023197,0.2813634211772132,0.12099573930882121
Q3,3-5,30567,0.5438217685739523,0.25645303758955734,0.1304674976281611
Q3,6+,25509,0.5174252224705006,0.2420714257712964,0.14038182602218824
Q4,0,2975,0.5781512605042017,0.21983193277310925,0.09411764705882353
Q4,1,3855,0.5974059662775616,0.2417639429312581,0.10298313878080415
Q4,2,4747,0.5953233621234464,0.2483673899304824,0.09669264798820308
Q4,3-5,16986,0.5891910985517484,0.254739196985753,0.10626398210290827
Q4,6+,158108,0.5885913426265591,0.23176562855769475,0.1125686239785463


==> Project_3-3/tables/analysis_geo_year_linkage.csv <==
year,geo_unit,cases,top10_attorney_share,mean_churn,default_rate,jba_rate,fee_share,served_writ_rate
1977,ZIP19100,2,1.0,35.5,0.5,0.5,0.0,0.0
1978,ZIP19100,1,1.0,45.0,1.0,1.0,0.0,0.0
1981,ZIP19100,8,1.0,0.875,0.5,0.375,0.0,0.0
1982,ZIP19100,14,0.9285714285714286,25.5,0.5714285714285714,0.2857142857142857,0.0,0.0
1983,ZIP19100,1480,0.7297297297297297,18.923648648648648,0.7851351351351351,0.17635135135135135,0.0,0.0
1983,ZIP19124,1,0.0,1.0,1.0,0.0,0.0,0.0
1983,ZIP19131,1,0.0,0.0,1.0,0.0,0.0,0.0
1984,ZIP19100,4480,0.7006696428571428,15.822321428571428,0.7314732142857143,0.19598214285714285,0.0,0.0
1984,ZIP19121,2,0.5,5.5,0.0,1.0,0.0,0.0
1984,ZIP19124,1,1.0,38.0,1.0,0.0,0.0,0.0
1984,ZIP19143,1,1.0,2.0,0.0,1.0,0.0,0.0
1985,ZIP19100,5225,0.7911961722488038,14.91598086124402,0.7238277511961723,0.21186602870813398,0.0,0.0
1985,ZIP19114,1,1.0,0.0,1.0,0.0,0.0,0.0
1985,ZIP19118,1,0.0,10.0,0.0,1.0,0.0,0.0
1985,ZIP19121,6,1.0,16.0,0.3333333333333333,0.16666666666666666,0.0,0.0
1985,ZIP19124,1,0.0,0.0,0.0,0.0,0.0,0.0
1985,ZIP19131,2,0.0,0.5,1.0,0.0,0.0,0.0
1985,ZIP19141,1,1.0,72.0,1.0,0.0,0.0,0.0
1985,ZIP19143,1,1.0,0.0,0.0,1.0,0.0,0.0
1985,ZIP19148,1,1.0,0.0,1.0,0.0,0.0,0.0
1986,ZIP19100,5083,0.7963800904977375,13.122368679913437,0.6578792051937832,0.27424749163879597,0.0,0.0
1986,ZIP19111,2,1.0,0.0,0.5,0.0,0.0,0.0
1986,ZIP19120,1,1.0,0.0,0.0,1.0,0.0,0.0
1986,ZIP19127,1,0.0,1.0,1.0,0.0,0.0,0.0
1986,ZIP19141,1,0.0,11.0,1.0,0.0,0.0,0.0
1986,ZIP19144,4,0.0,41.25,0.75,0.25,0.0,0.0
1986,ZIP19147,1,1.0,6.0,1.0,0.0,0.0,0.0
1986,ZIP19154,1,1.0,38.0,0.0,1.0,0.0,0.0
1987,ZIP19100,5497,0.7662361287975259,11.802983445515736,0.6858286338002547,0.2530471166090595,0.0,0.0
1987,ZIP19111,1,1.0,0.0,0.0,1.0,0.0,0.0
1987,ZIP19120,2,0.5,0.5,0.5,0.5,0.0,0.0
1987,ZIP19126,1,1.0,18.0,1.0,0.0,0.0,0.0
1987,ZIP19144,1,0.0,0.0,0.0,0.0,0.0,0.0
1987,ZIP19147,1,0.0,0.0,1.0,0.0,0.0,0.0
1987,ZIP19151,1,1.0,14.0,1.0,0.0,0.0,0.0
1988,ZIP19100,4773,0.8112298344856484,13.188351141839513,0.6465535302744605,0.3058872826314687,0.0,0.0
1988,ZIP19146,1,0.0,0.0,1.0,0.0,0.0,0.0
1989,ZIP19100,6228,0.8453757225433526,14.401412973667309,0.6335902376364804,0.3126204238921002,0.0,0.0
1989,ZIP19144,1,1.0,13.0,1.0,0.0,0.0,0.0
1990,ZIP19100,6391,0.8455640744797371,11.869191049913942,0.647473008918792,0.30715068064465656,0.0,0.0
1991,ZIP19100,6497,0.816222872094813,13.913960289364322,0.6638448514699092,0.30891180544866864,0.0,0.0
1991,ZIP19154,1,0.0,11.0,1.0,0.0,0.0,0.0
1992,ZIP19100,6475,0.88,16.534054054054053,0.6613127413127413,0.322007722007722,0.0,0.0
1993,ZIP19100,7374,0.8307567127746135,19.8615405478709,0.682804448060754,0.2978030919446705,0.0,0.0
1994,ZIP19100,7243,0.8428827833770537,16.650559160568825,0.683418473008422,0.29545768328040867,0.0,0.0
1995,ZIP19100,8278,0.8300314085527906,14.055448175887896,0.670693404203914,0.30176371104131433,0.0,0.0
1996,ZIP19100,10731,0.8380393253191688,13.752120026092628,0.6592116298574224,0.3146957413102227,0.0,0.0
1996,ZIP19144,1,1.0,27.0,1.0,0.0,0.0,0.0
1997,ZIP19100,10758,0.8548057259713702,13.95064138315672,0.6621119167131437,0.31028072132366613,0.0,0.0
1997,ZIP19120,1,1.0,57.0,1.0,0.0,0.0,0.0
1998,ZIP19100,10945,0.8127912288716309,11.940063956144359,0.6296025582457744,0.35322064869803566,0.0,0.0
1999,ZIP19100,11564,0.8683846419923902,12.088983050847459,0.650985818056036,0.32722241438948463,0.0,0.0
1999,ZIP19107,1,0.0,28.0,0.0,0.0,,0.0
1999,ZIP19111,1,1.0,1.0,1.0,0.0,0.0,1.0
1999,ZIP19134,1,0.0,0.0,0.0,1.0,0.0,0.0
1999,ZIP19136,1,0.0,0.0,1.0,0.0,0.0,0.0
1999,ZIP19144,2,0.5,5.5,0.5,0.5,0.0,0.0
1999,ZIP19154,1,1.0,139.0,1.0,0.0,0.0,0.0
2000,ZIP19100,11305,0.8643962848297214,10.727111897390536,0.6550199026979213,0.3217160548429898,0.0,0.0
2000,ZIP19107,1,1.0,2.0,0.0,0.0,,0.0
2000,ZIP19119,1,1.0,1.0,1.0,0.0,0.0,0.0
2000,ZIP19136,1,1.0,0.0,0.0,0.0,,0.0
2000,ZIP19142,1,0.0,0.0,1.0,0.0,0.0,0.0
2000,ZIP19144,1,0.0,5.0,1.0,0.0,0.0,0.0
2001,ZIP19100,14711,0.8805655631840119,12.416151179389573,0.644347766977092,0.3317925361974033,0.0,0.0
2001,ZIP19104,3,0.6666666666666666,0.0,0.3333333333333333,0.0,0.0,0.0
2001,ZIP19111,2,1.0,0.0,0.5,0.0,0.0,0.0
2001,ZIP19120,1,0.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19121,1,0.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19128,1,1.0,6.0,1.0,0.0,0.0,0.0
2001,ZIP19131,1,1.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19132,1,1.0,0.0,0.0,1.0,,0.0
2001,ZIP19135,1,1.0,0.0,0.0,1.0,,0.0
2001,ZIP19140,1,0.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19144,1,0.0,0.0,0.0,1.0,0.0,1.0
2001,ZIP19145,2,0.5,0.5,0.0,0.0,0.0,0.0
2001,ZIP19147,1,0.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19148,1,0.0,0.0,1.0,0.0,,0.0
2001,ZIP19149,1,0.0,0.0,0.0,1.0,0.0,0.0
2002,ZIP10121,1,1.0,0.0,0.0,0.0,,0.0
2002,ZIP10131,1,1.0,0.0,1.0,0.0,0.0,0.0
2002,ZIP11912,1,1.0,4.0,0.0,1.0,0.0,0.0
2002,ZIP11913,1,1.0,0.0,0.0,0.0,,0.0
2002,ZIP18152,1,1.0,2.0,0.0,0.0,,0.0
2002,ZIP19100,8,0.125,2.875,0.125,0.375,0.0,0.125
2002,ZIP19102,47,0.723404255319149,2.617021276595745,0.2978723404255319,0.1276595744680851,0.0,0.1276595744680851
2002,ZIP19103,114,0.8947368421052632,1.4649122807017543,0.47368421052631576,0.11403508771929824,0.0,0.15789473684210525
2002,ZIP19104,432,0.9606481481481481,2.9375,0.33564814814814814,0.2824074074074074,0.0,0.18287037037037038
2002,ZIP19105,1,1.0,2.0,0.0,0.0,,0.0
2002,ZIP19106,62,0.8709677419354839,0.6935483870967742,0.3870967741935484,0.12903225806451613,0.0,0.0967741935483871
2002,ZIP19107,143,0.9090909090909091,6.8321678321678325,0.45454545454545453,0.16783216783216784,0.0,0.16083916083916083
2002,ZIP19110,7,1.0,3.4285714285714284,0.2857142857142857,0.0,0.0,0.14285714285714285
2002,ZIP19111,217,0.9539170506912442,21.046082949308754,0.511520737327189,0.17972350230414746,0.0,0.2073732718894009
2002,ZIP19112,1,0.0,0.0,1.0,0.0,0.0,0.0
2002,ZIP19113,1,1.0,4.0,0.0,1.0,0.0,1.0
2002,ZIP19114,140,0.9357142857142857,14.957142857142857,0.55,0.17857142857142858,0.0,0.17142857142857143
2002,ZIP19115,121,0.9008264462809917,7.107438016528926,0.45454545454545453,0.1487603305785124,0.0,0.18181818181818182
2002,ZIP19116,65,0.9692307692307692,2.7846153846153845,0.5384615384615384,0.2153846153846154,0.0,0.24615384615384617
2002,ZIP19118,49,1.0,8.081632653061224,0.4897959183673469,0.20408163265306123,0.0,0.1836734693877551
2002,ZIP19119,154,0.948051948051948,2.9025974025974026,0.461038961038961,0.24675324675324675,0.0,0.24025974025974026
2002,ZIP19120,207,0.9420289855072463,30.333333333333332,0.46859903381642515,0.24154589371980675,0.0,0.23671497584541062
2002,ZIP19121,306,0.9771241830065359,11.143790849673202,0.27124183006535946,0.35947712418300654,0.0,0.14052287581699346
2002,ZIP19122,133,0.9473684210526315,2.8796992481203008,0.21804511278195488,0.44360902255639095,0.0,0.14285714285714285
2002,ZIP19123,104,0.7596153846153846,0.5961538461538461,0.3173076923076923,0.47115384615384615,0.0,0.125
2002,ZIP19124,308,0.9642857142857143,6.574675324675325,0.4577922077922078,0.3051948051948052,0.0,0.17532467532467533
2002,ZIP19125,44,0.8181818181818182,0.4318181818181818,0.5454545454545454,0.3409090909090909,0.0,0.29545454545454547
2002,ZIP19126,95,0.9894736842105263,6.2631578947368425,0.3894736842105263,0.3368421052631579,0.0,0.17894736842105263
2002,ZIP19127,4,0.75,0.0,0.5,0.0,0.0,0.25
2002,ZIP19128,120,0.8083333333333333,5.933333333333334,0.4083333333333333,0.2916666666666667,0.0,0.2
2002,ZIP19129,64,0.96875,0.75,0.265625,0.421875,0.0,0.0625
2002,ZIP19130,156,0.9743589743589743,4.217948717948718,0.30128205128205127,0.1858974358974359,0.0,0.14743589743589744
2002,ZIP19131,324,0.9104938271604939,7.077160493827161,0.404320987654321,0.24382716049382716,0.0,0.1728395061728395
2002,ZIP19132,136,0.9632352941176471,5.897058823529412,0.4632352941176471,0.3161764705882353,0.0,0.3088235294117647
2002,ZIP19133,115,0.9739130434782609,1.565217391304348,0.24347826086956523,0.3565217391304348,0.0,0.10434782608695652
2002,ZIP19134,179,0.7206703910614525,0.16201117318435754,0.5418994413407822,0.3128491620111732,0.0,0.16201117318435754
2002,ZIP19135,91,0.9230769230769231,4.747252747252747,0.5494505494505495,0.21978021978021978,0.0,0.24175824175824176
2002,ZIP19136,115,0.9826086956521739,4.28695652173913,0.4434782608695652,0.3217391304347826,0.0,0.2782608695652174
2002,ZIP19137,6,0.3333333333333333,0.0,0.3333333333333333,0.16666666666666666,0.0,0.16666666666666666
2002,ZIP19138,89,0.898876404494382,1.5730337078651686,0.39325842696629215,0.3595505617977528,0.0,0.24719101123595505
2002,ZIP19139,257,0.9377431906614786,3.404669260700389,0.32684824902723736,0.36964980544747084,0.0,0.23346303501945526
2002,ZIP19140,138,0.8478260869565217,1.5,0.3695652173913043,0.47101449275362317,0.0,0.2536231884057971
2002,ZIP19141,253,0.9723320158102767,9.877470355731225,0.47035573122529645,0.32806324110671936,0.0,0.308300395256917
2002,ZIP19142,120,0.9583333333333334,0.19166666666666668,0.475,0.31666666666666665,0.0,0.2833333333333333
2002,ZIP19143,342,0.8596491228070176,2.2309941520467835,0.3684210526315789,0.3508771929824561,0.0,0.19298245614035087
2002,ZIP19144,730,0.9561643835616438,10.528767123287672,0.44794520547945205,0.27945205479452057,0.0,0.18356164383561643
2002,ZIP19145,180,0.9166666666666666,0.8888888888888888,0.3,0.4444444444444444,0.0,0.17777777777777778
2002,ZIP19146,203,0.9458128078817734,0.9507389162561576,0.4236453201970443,0.2413793103448276,0.0,0.1921182266009852
2002,ZIP19147,85,0.8117647058823529,0.23529411764705882,0.4823529411764706,0.3058823529411765,0.0,0.2235294117647059
2002,ZIP19148,68,0.7941176470588235,0.17647058823529413,0.4264705882352941,0.3382352941176471,0.0,0.2647058823529412
2002,ZIP19149,121,0.9504132231404959,1.6942148760330578,0.45454545454545453,0.09917355371900827,0.0,0.0743801652892562
2002,ZIP19150,130,0.9769230769230769,2.3923076923076922,0.4461538461538462,0.33076923076923076,0.0,0.11538461538461539
2002,ZIP19151,165,0.8,5.878787878787879,0.42424242424242425,0.3575757575757576,0.0,0.22424242424242424
2002,ZIP19152,194,0.9587628865979382,10.592783505154639,0.422680412371134,0.12886597938144329,0.0,0.12371134020618557
2002,ZIP19153,146,0.9931506849315068,25.589041095890412,0.3356164383561644,0.14383561643835616,0.0,0.19863013698630136
2002,ZIP19154,146,0.9794520547945206,33.30821917808219,0.4794520547945205,0.23972602739726026,0.0,0.17123287671232876
2002,ZIP19160,1,1.0,1.0,0.0,0.0,,0.0
2002,ZIP8701,1,1.0,41.0,0.0,1.0,0.0,0.0
2002,ZIP91122,1,1.0,3.0,0.0,0.0,,0.0
2002,ZIP91123,1,1.0,0.0,0.0,0.0,,0.0
2003,ZIP10104,1,1.0,3.0,1.0,0.0,0.0,0.0
2003,ZIP10131,1,1.0,7.0,1.0,0.0,0.0,0.0
2003,ZIP11949,1,1.0,0.0,1.0,0.0,0.0,0.0
2003,ZIP19047,1,0.0,0.0,0.0,0.0,,0.0
2003,ZIP19048,1,0.0,0.0,1.0,0.0,0.0,0.0
2003,ZIP19100,38,0.868421052631579,4.552631578947368,0.3684210526315789,0.2631578947368421,0.0,0.07894736842105263
2003,ZIP19102,79,0.8607594936708861,2.9746835443037973,0.3924050632911392,0.11392405063291139,0.0,0.0759493670886076
2003,ZIP19103,248,0.8588709677419355,3.024193548387097,0.3911290322580645,0.2056451612903226,0.0,0.125
2003,ZIP19104,739,0.9404600811907984,7.175913396481732,0.3017591339648173,0.2787550744248985,0.00010091672974717189,0.16779431664411368
2003,ZIP19106,82,0.9146341463414634,1.853658536585366,0.3902439024390244,0.15853658536585366,0.0,0.08536585365853659
2003,ZIP19107,241,0.91701244813278,9.278008298755188,0.3941908713692946,0.18672199170124482,0.0,0.12863070539419086
2003,ZIP19108,4,0.0,19.5,0.0,0.0,,0.0
2003,ZIP19110,7,1.0,5.857142857142857,0.5714285714285714,0.2857142857142857,0.0,0.42857142857142855
2003,ZIP19111,405,0.9629629629629629,15.301234567901234,0.5160493827160494,0.23209876543209876,0.00022503259875102495,0.20246913580246914
2003,ZIP19112,1,1.0,0.0,0.0,0.0,,0.0
2003,ZIP19114,259,0.9382239382239382,20.301158301158303,0.5482625482625483,0.1969111969111969,0.00016376462102809408,0.22393822393822393
2003,ZIP19115,173,0.9595375722543352,10.705202312138729,0.48554913294797686,0.1676300578034682,0.00044818608499200426,0.14450867052023122
2003,ZIP19116,158,0.9430379746835443,7.063291139240507,0.5379746835443038,0.25316455696202533,0.00014038662381019956,0.23417721518987342
2003,ZIP19118,61,0.9836065573770492,7.672131147540983,0.5081967213114754,0.22950819672131148,0.0,0.29508196721311475
2003,ZIP19119,267,0.898876404494382,5.134831460674158,0.4681647940074906,0.24344569288389514,0.001455026094737999,0.1647940074906367
2003,ZIP19120,305,0.9081967213114754,39.94754098360656,0.4491803278688525,0.2819672131147541,0.0,0.2262295081967213
2003,ZIP19121,728,0.9697802197802198,16.982142857142858,0.2815934065934066,0.34615384615384615,5.496934424889106e-05,0.15247252747252749
2003,ZIP19122,305,0.9836065573770492,6.340983606557377,0.21639344262295082,0.3180327868852459,0.0,0.11475409836065574
2003,ZIP19123,208,0.8894230769230769,7.125,0.2548076923076923,0.40865384615384615,0.0,0.19230769230769232
2003,ZIP19124,541,0.9279112754158965,7.66173752310536,0.49168207024029575,0.3049907578558225,0.0002663444629753374,0.2587800369685767
2003,ZIP19125,96,0.875,1.40625,0.3854166666666667,0.4166666666666667,0.0,0.28125
2003,ZIP19126,173,0.9132947976878613,5.7398843930635834,0.4508670520231214,0.3352601156069364,0.0,0.23699421965317918
2003,ZIP19127,13,0.9230769230769231,0.38461538461538464,0.3076923076923077,0.23076923076923078,0.002319364729931598,0.15384615384615385
2003,ZIP19128,165,0.7818181818181819,8.945454545454545,0.3878787878787879,0.21818181818181817,0.0,0.14545454545454545
2003,ZIP19129,169,0.9704142011834319,0.7218934911242604,0.22485207100591717,0.28994082840236685,0.0010851217747769471,0.07100591715976332
2003,ZIP19130,247,0.97165991902834,10.906882591093117,0.3441295546558704,0.1862348178137652,0.0,0.1700404858299595
2003,ZIP19131,483,0.9399585921325052,8.950310559006212,0.38923395445134573,0.2650103519668737,0.00021044534540020472,0.18012422360248448
2003,ZIP19132,267,0.9737827715355806,9.41947565543071,0.2958801498127341,0.30711610486891383,0.0009523556293362732,0.2247191011235955
2003,ZIP19133,164,0.9451219512195121,3.1463414634146343,0.3597560975609756,0.32926829268292684,0.0,0.21341463414634146
2003,ZIP19134,349,0.9570200573065902,0.46418338108882523,0.44126074498567336,0.39255014326647564,0.00039565249040166814,0.3008595988538682
2003,ZIP19135,145,0.9241379310344827,5.951724137931034,0.5517241379310345,0.2827586206896552,0.0006027312616699423,0.19310344827586207
2003,ZIP19136,266,0.9586466165413534,3.8834586466165413,0.424812030075188,0.3082706766917293,0.0005437810850703582,0.19172932330827067
2003,ZIP19137,17,1.0,0.0,0.5882352941176471,0.29411764705882354,0.0,0.0
2003,ZIP19138,128,0.8671875,2.7734375,0.3515625,0.3984375,0.0,0.2734375
2003,ZIP19139,574,0.8745644599303136,4.982578397212544,0.3205574912891986,0.3310104529616725,0.0,0.17247386759581881
2003,ZIP19140,266,0.9022556390977443,1.4511278195488722,0.4849624060150376,0.3383458646616541,0.00042952805215154045,0.2593984962406015
2003,ZIP19141,383,0.9530026109660574,9.74934725848564,0.4934725848563969,0.2924281984334204,5.937510995390733e-05,0.3368146214099217
2003,ZIP19142,203,0.9310344827586207,0.3448275862068966,0.3793103448275862,0.3497536945812808,0.0006016003437923103,0.35467980295566504
2003,ZIP19143,612,0.8022875816993464,4.607843137254902,0.36764705882352944,0.3382352941176471,0.0008865437196149725,0.21568627450980393
2003,ZIP19144,1257,0.9220365950676214,17.050119331742245,0.45664280031821797,0.26650755767700873,0.0002782544048898802,0.22911694510739858
2003,ZIP19145,241,0.9294605809128631,0.6721991701244814,0.36099585062240663,0.3983402489626556,0.0003817653249695836,0.23236514522821577
2003,ZIP19146,340,0.8588235294117647,2.429411764705882,0.42058823529411765,0.3352941176470588,0.00044163273078836934,0.24705882352941178
2003,ZIP19147,165,0.7696969696969697,1.0606060606060606,0.3939393939393939,0.23030303030303031,0.0,0.18787878787878787
2003,ZIP19148,123,0.8699186991869918,0.3333333333333333,0.3902439024390244,0.43902439024390244,0.0,0.3089430894308943
2003,ZIP19149,208,0.9278846153846154,4.0048076923076925,0.4951923076923077,0.1971153846153846,0.0004055751714291787,0.22115384615384615
2003,ZIP19150,183,0.907103825136612,4.672131147540983,0.45901639344262296,0.22950819672131148,0.0,0.14754098360655737
2003,ZIP19151,241,0.8506224066390041,5.821576763485477,0.4605809128630705,0.26141078838174275,7.609084040163225e-05,0.21161825726141079
2003,ZIP19152,368,0.9945652173913043,21.383152173913043,0.48097826086956524,0.1793478260869565,0.00021373610715303505,0.15760869565217392
2003,ZIP19153,271,0.992619926199262,48.06642066420664,0.36531365313653136,0.18450184501845018,0.0006712294871095414,0.2066420664206642
2003,ZIP19154,277,0.9675090252707581,58.368231046931406,0.4693140794223827,0.2490974729241877,0.0,0.26353790613718414
2003,ZIP19155,1,1.0,92.0,1.0,0.0,0.0,1.0
2003,ZIP19161,1,0.0,0.0,1.0,1.0,0.0,0.0
2003,ZIP19194,2,1.0,0.5,0.5,0.5,0.0,0.5
2003,ZIP29134,1,1.0,0.0,1.0,0.0,0.0,0.0
2003,ZIP91144,1,1.0,1.0,0.0,1.0,0.0,1.0
2004,ZIP10135,1,1.0,4.0,0.0,0.0,,0.0
2004,ZIP10145,1,1.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP10152,1,1.0,77.0,0.0,0.0,,0.0
2004,ZIP19053,1,0.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP19063,1,0.0,7.0,0.0,0.0,,0.0
2004,ZIP19079,1,0.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP19100,36,0.75,2.5,0.5,0.3055555555555556,0.0021280241426655097,0.3333333333333333
2004,ZIP19101,2,1.0,0.0,0.0,1.0,0.0,0.0
2004,ZIP19102,74,0.8648648648648649,4.527027027027027,0.35135135135135137,0.1891891891891892,0.0013614929646558467,0.14864864864864866
2004,ZIP19103,223,0.9013452914798207,4.457399103139013,0.3991031390134529,0.16143497757847533,0.002069333628685987,0.17488789237668162
2004,ZIP19104,804,0.9465174129353234,4.91044776119403,0.34950248756218905,0.27238805970149255,0.015678429505238883,0.15920398009950248
2004,ZIP19105,2,0.5,0.0,0.5,0.0,0.03266392451004113,0.0
2004,ZIP19106,77,0.8831168831168831,1.2207792207792207,0.3116883116883117,0.22077922077922077,0.003963639024952206,0.09090909090909091
2004,ZIP19107,207,0.893719806763285,10.231884057971014,0.34299516908212563,0.12560386473429952,0.0051428370266296385,0.14009661835748793
2004,ZIP19108,1,0.0,6.0,0.0,0.0,,0.0
2004,ZIP19109,1,1.0,0.0,1.0,0.0,0.0,1.0
2004,ZIP19110,8,1.0,2.75,0.25,0.125,0.0,0.125
2004,ZIP19111,518,0.9420849420849421,18.50772200772201,0.4671814671814672,0.23745173745173745,0.009403804019674082,0.1833976833976834
2004,ZIP19112,1,1.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP19114,369,0.983739837398374,52.387533875338754,0.5067750677506775,0.18157181571815717,0.009185164387535586,0.19241192411924118
2004,ZIP19115,215,0.9627906976744186,11.046511627906977,0.5162790697674419,0.20465116279069767,0.005037250635465439,0.2372093023255814
2004,ZIP19116,176,0.9772727272727273,9.852272727272727,0.5397727272727273,0.19318181818181818,0.013063291829128932,0.26136363636363635
2004,ZIP19118,105,0.9809523809523809,5.9523809523809526,0.37142857142857144,0.10476190476190476,0.003386816342284018,0.09523809523809523
2004,ZIP19119,398,0.914572864321608,8.346733668341708,0.4547738693467337,0.228643216080402,0.011626369545316515,0.17839195979899497
2004,ZIP19120,463,0.8509719222462203,34.4341252699784,0.5140388768898488,0.2526997840172786,0.0062407619873053,0.20950323974082075
2004,ZIP19121,797,0.9799247176913425,13.749058971141782,0.32747804265997493,0.21957340025094102,0.022239819779040326,0.13676286072772897
2004,ZIP19122,227,0.9691629955947136,5.669603524229075,0.24669603524229075,0.20704845814977973,0.029815413483342434,0.07488986784140969
2004,ZIP19123,185,0.8864864864864865,2.627027027027027,0.2648648648648649,0.25405405405405407,0.03713589562133407,0.14594594594594595
2004,ZIP19124,717,0.8940027894002789,7.863319386331939,0.4560669456066946,0.3500697350069735,0.008495844259495658,0.26220362622036264
2004,ZIP19125,131,0.8244274809160306,0.6259541984732825,0.4351145038167939,0.3511450381679389,0.0027262923594183635,0.2366412213740458
2004,ZIP19126,265,0.9433962264150944,19.026415094339622,0.5207547169811321,0.27547169811320754,0.011784223882859426,0.2490566037735849
2004,ZIP19127,16,0.6875,0.5,0.5,0.3125,0.003812985362764056,0.1875
2004,ZIP19128,140,0.7642857142857142,6.735714285714286,0.4142857142857143,0.25,0.0049832067209018924,0.19285714285714287
2004,ZIP19129,113,0.9734513274336283,1.752212389380531,0.3185840707964602,0.2743362831858407,0.022070224788323038,0.13274336283185842
2004,ZIP19130,278,0.9424460431654677,16.47841726618705,0.43884892086330934,0.17266187050359713,0.011985732716560797,0.1223021582733813
2004,ZIP19131,641,0.9266770670826833,11.709828393135725,0.41965678627145087,0.22776911076443057,0.010973820105096862,0.1622464898595944
2004,ZIP19132,303,0.933993399339934,9.669966996699669,0.44554455445544555,0.25742574257425743,0.005832344856651875,0.19141914191419143
2004,ZIP19133,153,0.803921568627451,4.38562091503268,0.35947712418300654,0.3464052287581699,0.01656415342401431,0.17647058823529413
2004,ZIP19134,617,0.8881685575364667,0.6580226904376013,0.4846029173419773,0.36142625607779577,0.003934987701407622,0.2771474878444084
2004,ZIP19135,246,0.8658536585365854,3.727642276422764,0.5487804878048781,0.25609756097560976,0.008054451080471665,0.3008130081300813
2004,ZIP19136,305,0.9245901639344263,6.278688524590164,0.4852459016393443,0.23278688524590163,0.0076119433300233024,0.2360655737704918
2004,ZIP19137,10,0.9,0.8,0.6,0.4,0.0,0.2
2004,ZIP19138,301,0.9136212624584718,17.64451827242525,0.40863787375415284,0.25249169435215946,0.020048527396807958,0.1461794019933555
2004,ZIP19139,601,0.8635607321131448,5.212978369384359,0.37104825291181365,0.34608985024958405,0.007000864196304829,0.2529118136439268
2004,ZIP19140,358,0.8798882681564246,1.2122905027932962,0.48324022346368717,0.40502793296089384,0.012225091801986214,0.25977653631284914
2004,ZIP19141,517,0.9303675048355899,10.361702127659575,0.5029013539651838,0.3152804642166344,0.008340540317988778,0.2379110251450677
2004,ZIP19142,274,0.9087591240875912,0.7773722627737226,0.44525547445255476,0.3029197080291971,0.011809147808876635,0.2664233576642336
2004,ZIP19143,739,0.8525033829499323,4.694181326116373,0.3721244925575101,0.33558863328822736,0.009723651745378039,0.2273342354533153
2004,ZIP19144,1400,0.8185714285714286,19.727857142857143,0.49142857142857144,0.2671428571428571,0.011412786692765345,0.19357142857142856
2004,ZIP19145,303,0.8943894389438944,10.96039603960396,0.47854785478547857,0.264026402640264,0.009919087784180306,0.29042904290429045
2004,ZIP19146,350,0.8371428571428572,1.7571428571428571,0.40285714285714286,0.26857142857142857,0.013720582092318736,0.26571428571428574
2004,ZIP19147,153,0.7908496732026143,0.7581699346405228,0.35947712418300654,0.26143790849673204,0.004048562976739663,0.20261437908496732
2004,ZIP19148,197,0.8324873096446701,0.9238578680203046,0.4416243654822335,0.36548223350253806,0.002714367112789441,0.34517766497461927
2004,ZIP19149,241,0.8796680497925311,4.933609958506224,0.5311203319502075,0.1908713692946058,0.00620439126371868,0.2572614107883817
2004,ZIP19150,213,0.92018779342723,8.084507042253522,0.39436619718309857,0.29107981220657275,0.006254404937803546,0.22065727699530516
2004,ZIP19151,305,0.8491803278688524,11.973770491803279,0.419672131147541,0.3344262295081967,0.005010937598567503,0.2754098360655738
2004,ZIP19152,393,0.9796437659033079,25.559796437659035,0.47837150127226463,0.1475826972010178,0.005800236102876495,0.22646310432569974
2004,ZIP19153,305,0.9508196721311475,54.675409836065576,0.36721311475409835,0.21639344262295082,0.0043886604788343905,0.21311475409836064
2004,ZIP19154,229,0.982532751091703,20.25764192139738,0.42358078602620086,0.2314410480349345,0.004751266311708684,0.1615720524017467
2004,ZIP19191,1,1.0,0.0,0.0,0.0,0.0,0.0
2004,ZIP19194,1,1.0,6.0,0.0,0.0,,0.0
2004,ZIP8003,1,0.0,0.0,0.0,0.0,,0.0
2004,ZIP91120,1,1.0,9.0,1.0,0.0,0.01768172888015717,0.0
2004,ZIP91131,1,1.0,0.0,1.0,0.0,0.0,1.0
2004,ZIP91140,1,1.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP91152,1,1.0,81.0,0.0,0.0,0.0,0.0
2004,ZIP91153,1,1.0,0.0,1.0,0.0,0.0,1.0
2005,ZIP10104,1,0.0,0.0,0.0,0.0,,0.0
2005,ZIP11914,1,1.0,0.0,1.0,0.0,0.016343825665859565,0.0
2005,ZIP19010,1,0.0,0.0,0.0,0.0,,0.0
2005,ZIP19020,1,1.0,6.0,0.0,1.0,0.02993348115299335,1.0
2005,ZIP19096,1,0.0,0.0,0.0,1.0,0.006704742984852247,1.0
2005,ZIP19100,38,0.7105263157894737,6.842105263157895,0.6578947368421053,0.21052631578947367,0.044187630387561135,0.3157894736842105
2005,ZIP19102,73,0.863013698630137,4.397260273972603,0.3835616438356164,0.1506849315068493,0.019478242078100023,0.0684931506849315
2005,ZIP19103,206,0.8640776699029126,2.679611650485437,0.470873786407767,0.18446601941747573,0.03446372631848502,0.13592233009708737
2005,ZIP19104,680,0.9352941176470588,4.886764705882353,0.3426470588235294,0.225,0.0867856527006367,0.1426470588235294
2005,ZIP19105,2,1.0,4.0,1.0,0.0,0.025616698292220113,0.0
2005,ZIP19106,83,0.8313253012048193,2.0,0.3253012048192771,0.13253012048192772,0.039755993839935076,0.0963855421686747
2005,ZIP19107,212,0.7877358490566038,8.669811320754716,0.38207547169811323,0.14150943396226415,0.041876970506905496,0.12735849056603774
2005,ZIP19108,3,0.0,11.333333333333334,0.3333333333333333,0.3333333333333333,0.02220407959986624,0.0
2005,ZIP19110,8,0.875,3.0,0.25,0.25,0.0067734024760805756,0.0
2005,ZIP19111,444,0.9099099099099099,15.637387387387387,0.49099099099099097,0.25675675675675674,0.03602962928041962,0.2072072072072072
2005,ZIP19114,377,0.9602122015915119,55.29973474801061,0.5358090185676393,0.14323607427055704,0.03262978837937096,0.17506631299734748
2005,ZIP19115,213,0.9530516431924883,8.746478873239436,0.5352112676056338,0.1643192488262911,0.032001340937684496,0.22535211267605634
2005,ZIP19116,189,0.9417989417989417,13.931216931216932,0.544973544973545,0.13227513227513227,0.052964948080205264,0.19047619047619047
2005,ZIP19118,76,1.0,4.4868421052631575,0.5131578947368421,0.25,0.01991480745939576,0.10526315789473684
2005,ZIP19119,527,0.9032258064516129,7.449715370018976,0.46110056925996207,0.22580645161290322,0.05891024408344394,0.174573055028463
2005,ZIP19120,569,0.7434094903339191,33.34797891036907,0.5202108963093146,0.24253075571177504,0.04145232652433192,0.2038664323374341
2005,ZIP19121,553,0.969258589511754,11.773960216998193,0.3707052441229656,0.20433996383363473,0.09382271670543882,0.1717902350813743
2005,ZIP19122,250,0.944,6.22,0.376,0.108,0.11564953809340867,0.18
2005,ZIP19123,241,0.7800829875518672,1.7842323651452283,0.2987551867219917,0.21161825726141079,0.15226554961011912,0.14107883817427386
2005,ZIP19124,747,0.8500669344042838,6.255689424364123,0.5020080321285141,0.34404283801874164,0.0357226228258663,0.2463186077643909
2005,ZIP19125,97,0.7319587628865979,0.4845360824742268,0.4742268041237113,0.4329896907216495,0.024336864802551927,0.29896907216494845
2005,ZIP19126,229,0.9388646288209607,17.40174672489083,0.49344978165938863,0.2838427947598253,0.03977461760173064,0.17903930131004367
2005,ZIP19127,14,0.7142857142857143,0.7142857142857143,0.35714285714285715,0.21428571428571427,0.12213528467493624,0.14285714285714285
2005,ZIP19128,227,0.748898678414097,7.096916299559472,0.4933920704845815,0.21585903083700442,0.04262564875159359,0.1762114537444934
2005,ZIP19129,106,0.9433962264150944,2.443396226415094,0.3584905660377358,0.04716981132075472,0.1534364543659918,0.09433962264150944
2005,ZIP19130,297,0.9528619528619529,23.154882154882156,0.36363636363636365,0.16498316498316498,0.0707111948089807,0.11447811447811448
2005,ZIP19131,551,0.9237749546279492,11.21415607985481,0.4537205081669691,0.23593466424682397,0.056677189012318066,0.19056261343012704
2005,ZIP19132,294,0.8979591836734694,5.639455782312925,0.42517006802721086,0.3673469387755102,0.07466178955927139,0.2925170068027211
2005,ZIP19133,143,0.8951048951048951,2.4755244755244754,0.40559440559440557,0.25874125874125875,0.08412094261685184,0.16783216783216784
2005,ZIP19134,614,0.8827361563517915,0.8697068403908795,0.5,0.36644951140065146,0.027151533694358552,0.2947882736156352
2005,ZIP19135,267,0.7265917602996255,3.5355805243445695,0.5655430711610487,0.29213483146067415,0.03292333871515771,0.30337078651685395
2005,ZIP19136,323,0.8761609907120743,5.287925696594427,0.48606811145510836,0.24458204334365324,0.05021611865368951,0.23839009287925697
2005,ZIP19137,14,0.7857142857142857,0.07142857142857142,0.42857142857142855,0.5,0.012868351091267986,0.2857142857142857
2005,ZIP19138,337,0.8635014836795252,17.566765578635014,0.42729970326409494,0.258160237388724,0.06897909459720629,0.17507418397626112
2005,ZIP19139,655,0.8564885496183207,4.401526717557252,0.3526717557251908,0.3755725190839695,0.06725364946177506,0.1801526717557252
2005,ZIP19140,349,0.839541547277937,1.7421203438395416,0.5644699140401146,0.32664756446991405,0.07984811844246467,0.2693409742120344
2005,ZIP19141,564,0.9450354609929078,11.50354609929078,0.5177304964539007,0.28368794326241137,0.02913299422432312,0.21099290780141844
2005,ZIP19142,373,0.9222520107238605,0.774798927613941,0.5361930294906166,0.26541554959785524,0.04831595595402316,0.24128686327077747
2005,ZIP19143,713,0.7812061711079944,5.468443197755961,0.40813464235624125,0.28751753155680226,0.05952406260467912,0.19635343618513323
2005,ZIP19144,1469,0.8134785568413887,23.019741320626277,0.4874063989108237,0.22940776038121172,0.048950333090857764,0.1953710006807352
2005,ZIP19145,401,0.85785536159601,6.807980049875312,0.3915211970074813,0.28428927680798005,0.06559975364905997,0.2144638403990025
2005,ZIP19146,404,0.8415841584158416,1.2623762376237624,0.3935643564356436,0.3465346534653465,0.049358954288984104,0.22524752475247525
2005,ZIP19147,181,0.7569060773480663,2.1712707182320443,0.425414364640884,0.2430939226519337,0.05440513849019888,0.23204419889502761
2005,ZIP19148,206,0.7864077669902912,1.0242718446601942,0.46601941747572817,0.3786407766990291,0.060583707214296914,0.28640776699029125
2005,ZIP19149,326,0.7392638036809815,2.9539877300613497,0.5030674846625767,0.26380368098159507,0.02502725352129736,0.20245398773006135
2005,ZIP19150,216,0.9120370370370371,9.157407407407407,0.5231481481481481,0.2175925925925926,0.04475043173817305,0.18055555555555555
2005,ZIP19151,283,0.8374558303886925,11.045936395759718,0.4452296819787986,0.3286219081272085,0.0384505259977498,0.23674911660777384
2005,ZIP19152,416,0.9567307692307693,19.728365384615383,0.5,0.16826923076923078,0.04725989999561281,0.15625
2005,ZIP19153,289,0.9757785467128027,51.95501730103806,0.370242214532872,0.17993079584775087,0.04231784359225141,0.1903114186851211
2005,ZIP19154,302,0.956953642384106,21.576158940397352,0.38741721854304634,0.24503311258278146,0.02624379665844759,0.1456953642384106
2005,ZIP19155,1,0.0,1.0,1.0,0.0,0.11324376199616124,0.0
2005,ZIP8002,1,0.0,0.0,0.0,0.0,,0.0
2006,ZIP10116,1,1.0,0.0,1.0,0.0,0.01913099870298314,0.0
2006,ZIP1104,1,1.0,0.0,0.0,1.0,0.018201122402548158,0.0
2006,ZIP1128,1,1.0,18.0,1.0,0.0,0.030069661382202104,1.0
2006,ZIP11911,1,1.0,0.0,0.0,1.0,0.05276595744680851,0.0
2006,ZIP1526,1,1.0,16.0,0.0,0.0,,0.0
2006,ZIP1702,1,1.0,17.0,0.0,0.0,,0.0
2006,ZIP19026,1,1.0,0.0,1.0,0.0,0.016594960049170254,0.0
2006,ZIP19046,1,1.0,0.0,1.0,0.0,0.026759167492566897,0.0
2006,ZIP19100,1,1.0,0.0,0.0,1.0,0.009900990099009901,0.0
2006,ZIP19101,1,1.0,1.0,1.0,0.0,0.013724121888811351,0.0
2006,ZIP19102,43,0.7209302325581395,3.6744186046511627,0.3488372093023256,0.11627906976744186,0.02962483467649867,0.023255813953488372
2006,ZIP19103,196,0.9081632653061225,5.6020408163265305,0.4030612244897959,0.2193877551020408,0.0750358394124375,0.1836734693877551
2006,ZIP19104,647,0.9289026275115919,4.673879443585781,0.40030911901081917,0.23647604327666152,0.07143948033413249,0.23338485316846985
2006,ZIP19106,65,0.7384615384615385,1.6615384615384616,0.35384615384615387,0.24615384615384617,0.020332170503538707,0.16923076923076924
2006,ZIP19107,184,0.8858695652173914,7.869565217391305,0.3858695652173913,0.1793478260869565,0.06356562390808657,0.16304347826086957
2006,ZIP19108,1,0.0,17.0,0.0,1.0,0.0,0.0
2006,ZIP1911,1,1.0,0.0,0.0,0.0,,0.0
2006,ZIP19111,497,0.9295774647887324,5.454728370221328,0.5392354124748491,0.2535211267605634,0.042430024892705025,0.2655935613682093
2006,ZIP19112,1,1.0,0.0,0.0,0.0,,0.0
2006,ZIP19114,419,0.7159904534606205,55.50596658711217,0.5584725536992841,0.1431980906921241,0.03574808426257372,0.2529832935560859
2006,ZIP19115,245,0.9591836734693877,10.718367346938775,0.5428571428571428,0.15918367346938775,0.03791817506084608,0.2612244897959184
2006,ZIP19116,160,0.95625,13.3875,0.5625,0.2,0.04280911645748543,0.2125
2006,ZIP19118,99,0.9292929292929293,5.313131313131313,0.48484848484848486,0.13131313131313133,0.042006062168224355,0.13131313131313133
2006,ZIP19119,431,0.8816705336426914,8.642691415313225,0.4733178654292343,0.26450116009280744,0.051988668321188015,0.2111368909512761
2006,ZIP1912,2,1.0,5.5,0.0,0.5,0.03999664544264029,0.5
2006,ZIP19120,706,0.7790368271954674,37.67705382436261,0.5070821529745042,0.26912181303116145,0.05495347758578894,0.24787535410764872
2006,ZIP19121,772,0.9481865284974094,11.335492227979275,0.327720207253886,0.18393782383419688,0.09506290823924357,0.19689119170984457
2006,ZIP19122,317,0.9716088328075709,7.545741324921136,0.3249211356466877,0.11356466876971609,0.13894102820696447,0.11356466876971609
2006,ZIP19123,180,0.7277777777777777,0.6055555555555555,0.20555555555555555,0.18888888888888888,0.05984154825432196,0.12777777777777777
2006,ZIP19124,971,0.933058702368692,4.671472708547888,0.4850669412976313,0.31822863027806386,0.04198088466166055,0.30484037075180226
2006,ZIP19125,144,0.8541666666666666,0.7013888888888888,0.5069444444444444,0.3888888888888889,0.04346703453926561,0.3055555555555556
2006,ZIP19126,291,0.9278350515463918,14.436426116838488,0.45017182130584193,0.24742268041237114,0.02969098821044314,0.19931271477663232
2006,ZIP19127,13,0.9230769230769231,0.15384615384615385,0.6923076923076923,0.15384615384615385,0.018789868068762053,0.23076923076923078
2006,ZIP19128,235,0.6978723404255319,7.221276595744681,0.5148936170212766,0.18723404255319148,0.03571081966198276,0.2723404255319149
2006,ZIP19129,94,0.8936170212765957,0.7021276595744681,0.2978723404255319,0.1595744680851064,0.05841445761469565,0.13829787234042554
2006,ZIP19130,250,0.932,18.976,0.352,0.244,0.07668981883649205,0.144
2006,ZIP19131,604,0.9006622516556292,13.026490066225165,0.4718543046357616,0.26490066225165565,0.05235278288719383,0.24668874172185432
2006,ZIP19132,310,0.9129032258064517,8.138709677419355,0.44516129032258067,0.34516129032258064,0.06001835519173422,0.29354838709677417
2006,ZIP19133,228,0.9035087719298246,1.8157894736842106,0.34210526315789475,0.22807017543859648,0.12410988413192238,0.17982456140350878
2006,ZIP19134,659,0.8937784522003035,0.3141122913505311,0.4992412746585736,0.38239757207890746,0.04495833215168468,0.3277693474962064
2006,ZIP19135,303,0.8976897689768977,1.4521452145214522,0.5511551155115512,0.33663366336633666,0.03792075760239152,0.33663366336633666
2006,ZIP19136,412,0.9344660194174758,4.184466019417476,0.39805825242718446,0.1941747572815534,0.06981722256422734,0.220873786407767
2006,ZIP19137,30,0.9333333333333333,0.13333333333333333,0.6,0.23333333333333334,0.032020418227629195,0.26666666666666666
2006,ZIP19138,303,0.8745874587458746,8.590759075907592,0.4521452145214521,0.27722772277227725,0.05398914434707313,0.21782178217821782
2006,ZIP19139,697,0.8651362984218077,3.720229555236729,0.3715925394548063,0.3328550932568149,0.07283263819112261,0.266857962697274
2006,ZIP19140,430,0.8372093023255814,0.727906976744186,0.4930232558139535,0.3627906976744186,0.06878009899780667,0.30465116279069765
2006,ZIP19141,630,0.919047619047619,14.133333333333333,0.5142857142857142,0.2857142857142857,0.035593859290930806,0.26825396825396824
2006,ZIP19142,382,0.9345549738219895,0.4109947643979058,0.5,0.306282722513089,0.054876359361169184,0.3089005235602094
2006,ZIP19143,688,0.7921511627906976,2.4869186046511627,0.4273255813953488,0.30523255813953487,0.06086767006517598,0.2863372093023256
2006,ZIP19144,1507,0.8845388188453882,16.112806901128067,0.48440610484406105,0.24286662242866622,0.04158621209723303,0.2514930325149303
2006,ZIP19145,487,0.8234086242299795,3.8952772073921973,0.37166324435318276,0.26899383983572894,0.0750540410728315,0.2751540041067762
2006,ZIP19146,354,0.847457627118644,0.8248587570621468,0.4322033898305085,0.3474576271186441,0.05605932211489388,0.3446327683615819
2006,ZIP19147,186,0.8172043010752689,2.7903225806451615,0.45161290322580644,0.25806451612903225,0.05403169748745592,0.24193548387096775
2006,ZIP19148,197,0.8426395939086294,0.3553299492385787,0.48223350253807107,0.4010152284263959,0.04142132309803489,0.38071065989847713
2006,ZIP19149,431,0.8793503480278422,1.2505800464037122,0.4918793503480278,0.3271461716937355,0.02882893793230988,0.28306264501160094
2006,ZIP19150,258,0.8294573643410853,7.705426356589148,0.5038759689922481,0.2596899224806202,0.034787333052698155,0.1744186046511628
2006,ZIP19151,297,0.8181818181818182,7.491582491582491,0.40404040404040403,0.3434343434343434,0.04181483619394009,0.2996632996632997
2006,ZIP19152,491,0.9022403258655805,19.808553971486763,0.48268839103869654,0.15885947046843177,0.039931145032473504,0.17922606924643583
2006,ZIP19153,311,0.9710610932475884,35.57556270096463,0.43086816720257237,0.14790996784565916,0.035180666242116784,0.22186495176848875
2006,ZIP19154,301,0.9833887043189369,25.867109634551493,0.4485049833887043,0.24584717607973422,0.02742074447582637,0.16611295681063123
2006,ZIP19160,1,1.0,0.0,1.0,0.0,0.029809842055917496,0.0
2006,ZIP19193,1,1.0,3.0,0.0,0.0,0.04885736800630418,0.0
2006,ZIP1928,1,1.0,5.0,0.0,1.0,0.027875567065467118,0.0
2006,ZIP1943,2,0.5,1.5,0.5,0.0,1.0,0.0
2006,ZIP1953,1,1.0,20.0,1.0,0.0,0.05169753086419753,0.0
2006,ZIP29140,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP10114,1,1.0,123.0,1.0,0.0,0.02207977207977208,0.0
2007,ZIP10120,1,1.0,1.0,1.0,0.0,0.37349397590361444,0.0
2007,ZIP1115,1,1.0,18.0,0.0,1.0,0.02258331038281465,1.0
2007,ZIP1201,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP18145,1,1.0,15.0,0.0,1.0,0.0483619344773791,1.0
2007,ZIP19027,1,0.0,0.0,0.0,0.0,,0.0
2007,ZIP1904,2,1.0,1.0,1.0,0.0,0.027355958237930494,0.5
2007,ZIP19102,48,0.8541666666666666,4.208333333333333,0.16666666666666666,0.10416666666666667,0.0230851594437361,0.14583333333333334
2007,ZIP19103,188,0.8191489361702128,4.962765957446808,0.3776595744680851,0.20212765957446807,0.0962054332764029,0.15425531914893617
2007,ZIP19104,707,0.9066478076379066,4.393210749646393,0.38330975954738333,0.26591230551626593,0.09681012464844727,0.2376237623762376
2007,ZIP19106,76,0.7631578947368421,0.7631578947368421,0.3815789473684211,0.15789473684210525,0.04797652274295213,0.14473684210526316
2007,ZIP19107,171,0.9122807017543859,5.701754385964913,0.3684210526315789,0.18128654970760233,0.04063484315168043,0.14035087719298245
2007,ZIP19108,1,0.0,0.0,1.0,0.0,0.0033267841347621543,0.0
2007,ZIP19109,2,0.5,0.5,0.5,0.0,1.0,0.0
2007,ZIP19111,568,0.9049295774647887,9.644366197183098,0.5017605633802817,0.2623239436619718,0.03864505518153525,0.272887323943662
2007,ZIP19113,2,0.0,0.0,0.0,0.0,0.02386117136659436,0.0
2007,ZIP19114,342,0.9707602339181286,58.994152046783626,0.5380116959064327,0.14035087719298245,0.03712335228125496,0.3128654970760234
2007,ZIP19115,215,0.9813953488372092,13.469767441860466,0.5953488372093023,0.19069767441860466,0.04078552466404238,0.24186046511627907
2007,ZIP19116,131,0.8778625954198473,10.251908396946565,0.549618320610687,0.21374045801526717,0.03995197622624265,0.22137404580152673
2007,ZIP19117,1,1.0,76.0,0.0,1.0,0.02113897847175497,1.0
2007,ZIP19118,71,0.9014084507042254,6.366197183098592,0.4507042253521127,0.14084507042253522,0.03063748261636153,0.2112676056338028
2007,ZIP19119,383,0.9112271540469974,7.838120104438643,0.49869451697127937,0.2402088772845953,0.03689279711035883,0.2558746736292428
2007,ZIP1912,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP19120,683,0.8184480234260615,25.244509516837482,0.4978038067349927,0.31771595900439237,0.04945272278697436,0.2796486090775988
2007,ZIP19121,954,0.9675052410901468,10.264150943396226,0.3081761006289308,0.2379454926624738,0.1261570411230408,0.15828092243186584
2007,ZIP19122,251,0.9760956175298805,4.729083665338646,0.35856573705179284,0.2549800796812749,0.1283744540467986,0.1394422310756972
2007,ZIP19123,226,0.8185840707964602,1.0221238938053097,0.2831858407079646,0.22123893805309736,0.11826997322224944,0.13274336283185842
2007,ZIP19124,976,0.826844262295082,3.6690573770491803,0.48770491803278687,0.36577868852459017,0.039935520547630124,0.3422131147540984
2007,ZIP19125,123,0.8130081300813008,0.6910569105691057,0.6260162601626016,0.2601626016260163,0.05666181579452622,0.2926829268292683
2007,ZIP19126,322,0.9565217391304348,18.459627329192546,0.5714285714285714,0.2080745341614907,0.03470845145320399,0.2577639751552795
2007,ZIP19127,21,0.9047619047619048,0.7142857142857143,0.47619047619047616,0.047619047619047616,0.021574938048213574,0.14285714285714285
2007,ZIP19128,162,0.7345679012345679,5.765432098765432,0.46296296296296297,0.2716049382716049,0.028723141136463504,0.25308641975308643
2007,ZIP19129,91,0.9560439560439561,1.1978021978021978,0.42857142857142855,0.24175824175824176,0.08805520204965783,0.16483516483516483
2007,ZIP19130,197,0.949238578680203,5.766497461928934,0.40609137055837563,0.23857868020304568,0.05398298458531577,0.14213197969543148
2007,ZIP19131,633,0.8751974723538705,14.30647709320695,0.4218009478672986,0.2985781990521327,0.044721117156622144,0.24328593996840442
2007,ZIP19132,289,0.9100346020761245,2.384083044982699,0.43252595155709345,0.34256055363321797,0.07832052745725727,0.35986159169550175
2007,ZIP19133,275,0.9490909090909091,2.909090909090909,0.36363636363636365,0.29818181818181816,0.11761032968508181,0.20727272727272728
2007,ZIP19134,637,0.8304552590266876,0.30612244897959184,0.48822605965463106,0.41444270015698587,0.041543074170549255,0.40188383045525905
2007,ZIP19135,319,0.8526645768025078,1.70846394984326,0.5579937304075235,0.335423197492163,0.03131206119503017,0.4012539184952978
2007,ZIP19136,337,0.9198813056379822,3.685459940652819,0.4629080118694362,0.2403560830860534,0.052832624099991676,0.2789317507418398
2007,ZIP19137,21,0.9523809523809523,0.42857142857142855,0.47619047619047616,0.47619047619047616,0.023637780372038647,0.42857142857142855
2007,ZIP19138,308,0.922077922077922,10.464285714285714,0.44805194805194803,0.30194805194805197,0.04141332627756217,0.2077922077922078
2007,ZIP19139,774,0.8217054263565892,3.5878552971576227,0.4069767441860465,0.3152454780361757,0.05990908402859164,0.2558139534883721
2007,ZIP1914,10,1.0,7.3,0.5,0.2,0.03823560299687523,0.5
2007,ZIP19140,413,0.8523002421307506,1.1549636803874093,0.5544794188861986,0.3365617433414044,0.05338538202515489,0.30024213075060535
2007,ZIP19141,594,0.9141414141414141,15.16161616161616,0.4898989898989899,0.2895622895622896,0.037671992565273774,0.26262626262626265
2007,ZIP19142,489,0.9120654396728016,0.49693251533742333,0.49897750511247446,0.3047034764826176,0.05485417762356588,0.3333333333333333
2007,ZIP19143,785,0.8522292993630574,1.629299363057325,0.42038216560509556,0.3146496815286624,0.05980610580531887,0.28152866242038216
2007,ZIP19144,1418,0.8575458392101551,18.391396332863188,0.4788434414668547,0.2524682651622003,0.04850512603513647,0.2954866008462623
2007,ZIP19145,560,0.7732142857142857,2.6964285714285716,0.375,0.30357142857142855,0.0975265615358728,0.28214285714285714
2007,ZIP19146,371,0.7628032345013477,0.6873315363881402,0.41778975741239893,0.3504043126684636,0.06434481245522834,0.31266846361185985
2007,ZIP19147,164,0.6890243902439024,1.1097560975609757,0.4146341463414634,0.2682926829268293,0.03598282605064186,0.22560975609756098
2007,ZIP19148,173,0.7572254335260116,0.37572254335260113,0.5433526011560693,0.3583815028901734,0.03696148903271366,0.3988439306358382
2007,ZIP19149,520,0.8865384615384615,1.5288461538461537,0.5019230769230769,0.2980769230769231,0.038402548109859484,0.3596153846153846
2007,ZIP19150,273,0.8864468864468864,7.164835164835165,0.5567765567765568,0.2454212454212454,0.051559472226225506,0.2490842490842491
2007,ZIP19151,325,0.8430769230769231,10.886153846153846,0.4276923076923077,0.39384615384615385,0.04653767447573712,0.30153846153846153
2007,ZIP19152,425,0.9694117647058823,25.381176470588237,0.49176470588235294,0.18588235294117647,0.03840664590487694,0.2635294117647059
2007,ZIP19153,222,0.9459459459459459,36.45945945945946,0.36486486486486486,0.15315315315315314,0.05359316892455174,0.20270270270270271
2007,ZIP19154,190,0.9789473684210527,18.626315789473683,0.4789473684210526,0.2631578947368421,0.039780243333324874,0.24210526315789474
2007,ZIP19193,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP19194,1,1.0,1.0,1.0,0.0,0.05281090289608177,1.0
2007,ZIP19196,1,0.0,1.0,1.0,0.0,0.04198668714797747,1.0
2007,ZIP19252,1,1.0,77.0,1.0,0.0,0.06104783599088838,1.0
2007,ZIP1929,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP19444,1,1.0,94.0,1.0,0.0,0.028190671450538187,1.0
2007,ZIP9144,1,1.0,11.0,0.0,1.0,0.05000396372883217,0.0
2008,ZIP10103,2,0.0,7.5,0.5,0.5,0.03222459225588912,0.0
2008,ZIP11952,1,1.0,22.0,0.0,1.0,0.012594071571187221,1.0
2008,ZIP18954,1,0.0,0.0,0.0,0.0,,0.0
2008,ZIP19001,1,1.0,3.0,1.0,0.0,0.021990523550384687,0.0
2008,ZIP19101,1,0.0,13.0,0.0,0.0,,0.0
2008,ZIP19102,35,0.8571428571428571,5.2,0.3142857142857143,0.14285714285714285,0.03232525166163543,0.17142857142857143
2008,ZIP19103,126,0.8571428571428571,4.079365079365079,0.3492063492063492,0.24603174603174602,0.059219304298648884,0.23015873015873015
2008,ZIP19104,641,0.8346333853354134,2.1950078003120126,0.3915756630265211,0.31357254290171604,0.10977494450969012,0.23244929797191888
2008,ZIP19105,1,0.0,0.0,1.0,0.0,0.028811913240530916,0.0
2008,ZIP19106,62,0.7580645161290323,1.0161290322580645,0.45161290322580644,0.16129032258064516,0.02216542990523371,0.12903225806451613
2008,ZIP19107,133,0.9022556390977443,4.909774436090226,0.41353383458646614,0.12781954887218044,0.049616358701264796,0.18796992481203006
2008,ZIP19111,602,0.9086378737541528,16.64784053156146,0.526578073089701,0.29900332225913623,0.035611649402236496,0.31727574750830567
2008,ZIP19112,1,1.0,3.0,1.0,0.0,1.0,1.0
2008,ZIP19114,379,0.9445910290237467,49.20052770448549,0.5118733509234829,0.1741424802110818,0.03699774669062479,0.25065963060686014
2008,ZIP19115,255,0.9568627450980393,15.48235294117647,0.5607843137254902,0.14901960784313725,0.03879832099227115,0.25882352941176473
2008,ZIP19116,197,0.868020304568528,13.187817258883248,0.5634517766497462,0.29441624365482233,0.04813627483518283,0.34517766497461927
2008,ZIP19118,64,0.921875,5.125,0.5,0.15625,0.046532185311854636,0.28125
2008,ZIP19119,360,0.8861111111111111,8.394444444444444,0.4527777777777778,0.3,0.046783445163785825,0.2611111111111111
2008,ZIP19120,662,0.8111782477341389,29.240181268882175,0.4773413897280967,0.3413897280966767,0.04762877060423901,0.2552870090634441
2008,ZIP19121,1039,0.9643888354186718,6.603464870067373,0.3455245428296439,0.2694898941289702,0.12778018225471663,0.16554379210779596
2008,ZIP19122,334,0.9461077844311377,3.2574850299401197,0.27844311377245506,0.2934131736526946,0.1532099397701196,0.11976047904191617
2008,ZIP19123,210,0.7238095238095238,1.8333333333333333,0.38095238095238093,0.20476190476190476,0.1350912858423003,0.21428571428571427
2008,ZIP19124,938,0.8102345415778252,3.4840085287846483,0.47334754797441364,0.35714285714285715,0.04232590081507553,0.31769722814498935
2008,ZIP19125,130,0.7615384615384615,0.8153846153846154,0.47692307692307695,0.3923076923076923,0.06345339147603317,0.3923076923076923
2008,ZIP19126,235,0.9659574468085106,27.782978723404256,0.49361702127659574,0.3191489361702128,0.03486368402438246,0.2851063829787234
2008,ZIP19127,12,0.9166666666666666,0.8333333333333334,0.5833333333333334,0.25,0.019515892854740237,0.25
2008,ZIP19128,191,0.7853403141361257,7.261780104712042,0.3769633507853403,0.27225130890052357,0.02660010109242919,0.3612565445026178
2008,ZIP19129,79,0.8860759493670886,1.0632911392405062,0.25316455696202533,0.22784810126582278,0.0550056109726132,0.16455696202531644
2008,ZIP19130,241,0.9004149377593361,9.431535269709544,0.43983402489626555,0.21161825726141079,0.05740402993623315,0.17427385892116182
2008,ZIP19131,650,0.8861538461538462,12.043076923076923,0.41846153846153844,0.2676923076923077,0.053057464732685855,0.19846153846153847
2008,ZIP19132,334,0.9191616766467066,2.8802395209580838,0.46107784431137727,0.3023952095808383,0.05055619846747365,0.2964071856287425
2008,ZIP19133,268,0.9514925373134329,2.533582089552239,0.40671641791044777,0.3246268656716418,0.15947990867698641,0.21641791044776118
2008,ZIP19134,636,0.8647798742138365,0.40408805031446543,0.5110062893081762,0.4229559748427673,0.04475311568472907,0.3805031446540881
2008,ZIP19135,343,0.8717201166180758,2.9941690962099123,0.48104956268221577,0.3848396501457726,0.03738971256869483,0.30029154518950435
2008,ZIP19136,360,0.9111111111111111,1.7333333333333334,0.37777777777777777,0.3,0.07169979342963433,0.25833333333333336
2008,ZIP19137,25,0.8,0.2,0.44,0.32,0.02408577140496573,0.36
2008,ZIP19138,284,0.8661971830985915,4.404929577464789,0.4788732394366197,0.3591549295774648,0.05743027139711682,0.29577464788732394
2008,ZIP19139,682,0.8401759530791789,2.8563049853372435,0.39882697947214074,0.4002932551319648,0.07466953486123805,0.28885630498533726
2008,ZIP1914,4,1.0,8.75,0.5,0.25,0.060363368565522664,0.25
2008,ZIP19140,421,0.8218527315914489,0.9192399049881235,0.505938242280285,0.38717339667458434,0.04135353194706735,0.26128266033254155
2008,ZIP19141,545,0.9100917431192661,13.790825688073394,0.5100917431192661,0.30825688073394497,0.038716870843297314,0.28073394495412846
2008,ZIP19142,392,0.875,0.5,0.45663265306122447,0.42857142857142855,0.045804658027234296,0.40816326530612246
2008,ZIP19143,652,0.8619631901840491,1.156441717791411,0.4125766871165644,0.3619631901840491,0.05931750540777592,0.27607361963190186
2008,ZIP19144,1505,0.8903654485049833,28.46578073089701,0.46179401993355484,0.3016611295681063,0.04364353110135145,0.29900332225913623
2008,ZIP19145,601,0.9001663893510815,4.3610648918469215,0.3843594009983361,0.26622296173044924,0.07525733164611818,0.22795341098169716
2008,ZIP19146,347,0.8357348703170029,0.729106628242075,0.414985590778098,0.38904899135446686,0.03838055178416233,0.3112391930835735
2008,ZIP19147,140,0.5571428571428572,1.5714285714285714,0.44285714285714284,0.2857142857142857,0.10135884499551692,0.19285714285714287
2008,ZIP19148,163,0.7852760736196319,0.3128834355828221,0.4723926380368098,0.4110429447852761,0.05046301165975902,0.36809815950920244
2008,ZIP19149,455,0.8395604395604396,1.8131868131868132,0.48131868131868133,0.35384615384615387,0.03900165550550117,0.3648351648351648
2008,ZIP19150,239,0.9163179916317992,7.7573221757322175,0.5230125523012552,0.2510460251046025,0.05276384108795562,0.23430962343096234
2008,ZIP19151,310,0.8580645161290322,9.264516129032257,0.44516129032258067,0.36451612903225805,0.03628941799553298,0.2870967741935484
2008,ZIP19152,405,0.9407407407407408,17.133333333333333,0.5259259259259259,0.22962962962962963,0.03785187458101586,0.2839506172839506
2008,ZIP19153,229,0.9475982532751092,27.847161572052403,0.4017467248908297,0.21397379912663755,0.03895237712887506,0.17903930131004367
2008,ZIP19154,218,0.981651376146789,16.541284403669724,0.48623853211009177,0.25229357798165136,0.0267472801052733,0.29357798165137616
2008,ZIP19199,1,0.0,0.0,1.0,0.0,0.024051803885291396,0.0
2008,ZIP1921,1,1.0,1.0,0.0,0.0,,0.0
2008,ZIP19444,2,1.0,76.0,0.0,0.5,0.0026714158504007124,0.0
2009,ZIP10121,1,1.0,9.0,1.0,0.0,0.03290869724717848,0.0
2009,ZIP10139,2,0.0,0.5,0.5,0.5,0.04238122748422478,1.0
2009,ZIP18124,1,1.0,0.0,0.0,0.0,,0.0
2009,ZIP18966,1,0.0,0.0,0.0,1.0,0.027226677923174337,0.0
2009,ZIP19006,1,1.0,2.0,0.0,0.0,,0.0
2009,ZIP19050,1,0.0,0.0,0.0,0.0,,0.0
2009,ZIP19102,39,0.8205128205128205,5.230769230769231,0.46153846153846156,0.05128205128205128,0.028387460707752044,0.20512820512820512
2009,ZIP19103,148,0.8986486486486487,4.114864864864865,0.40540540540540543,0.13513513513513514,0.04945034363447663,0.20945945945945946
2009,ZIP19104,738,0.7899728997289973,1.8604336043360434,0.36720867208672087,0.2981029810298103,0.14949304027574875,0.1937669376693767
2009,ZIP19106,44,0.7045454545454546,0.8863636363636364,0.25,0.2727272727272727,0.021378168451365465,0.25
2009,ZIP19107,106,0.9245283018867925,4.839622641509434,0.41509433962264153,0.20754716981132076,0.043060966143621954,0.2641509433962264
2009,ZIP1911,1,1.0,11.0,1.0,0.0,0.038197306952459466,1.0
2009,ZIP19111,537,0.8864059590316573,13.188081936685288,0.49162011173184356,0.29608938547486036,0.05368217421325391,0.31471135940409684
2009,ZIP19114,331,0.9697885196374623,47.25377643504532,0.46827794561933533,0.2084592145015106,0.03920196173172051,0.22054380664652568
2009,ZIP19115,287,0.9198606271777003,15.599303135888501,0.5226480836236934,0.156794425087108,0.04333275480312561,0.20905923344947736
2009,ZIP19116,181,0.8784530386740331,12.58011049723757,0.5303867403314917,0.2265193370165746,0.03782330874358239,0.19889502762430938
2009,ZIP19118,85,0.9529411764705882,7.858823529411764,0.4823529411764706,0.16470588235294117,0.029304046859953782,0.24705882352941178
2009,ZIP19119,375,0.9386666666666666,5.658666666666667,0.496,0.2906666666666667,0.0441435391890866,0.30933333333333335
2009,ZIP1912,1,1.0,0.0,0.0,0.0,,0.0
2009,ZIP19120,648,0.7962962962962963,42.967592592592595,0.42746913580246915,0.35802469135802467,0.05647402232949298,0.25308641975308643
2009,ZIP19121,908,0.9383259911894273,4.5550660792951545,0.33590308370044053,0.3590308370044053,0.12462294566961442,0.20484581497797358
2009,ZIP19122,289,0.9584775086505191,1.6608996539792387,0.29411764705882354,0.3356401384083045,0.20030612960456357,0.1314878892733564
2009,ZIP19123,161,0.5590062111801242,1.2981366459627328,0.37267080745341613,0.32298136645962733,0.20018421152657614,0.11801242236024845
2009,ZIP19124,822,0.8333333333333334,2.6350364963503647,0.45012165450121655,0.3722627737226277,0.05875671701873506,0.2688564476885645
2009,ZIP19125,93,0.7634408602150538,0.3118279569892473,0.45161290322580644,0.5053763440860215,0.04616565426876069,0.3225806451612903
2009,ZIP19126,240,0.9416666666666667,14.945833333333333,0.5125,0.32083333333333336,0.03664296784837076,0.24166666666666667
2009,ZIP19127,8,0.875,0.375,0.625,0.375,0.025408524272823356,0.375
2009,ZIP19128,181,0.8342541436464088,12.292817679558011,0.3425414364640884,0.20441988950276244,0.03010845385595336,0.16574585635359115
2009,ZIP19129,86,0.9186046511627907,0.9418604651162791,0.3023255813953488,0.313953488372093,0.15926896347665873,0.11627906976744186
2009,ZIP1913,1,1.0,0.0,0.0,1.0,0.3434504792332268,0.0
2009,ZIP19130,159,0.8742138364779874,4.037735849056604,0.4276729559748428,0.24528301886792453,0.0744611886202282,0.18238993710691823
2009,ZIP19131,570,0.8824561403508772,13.124561403508771,0.42280701754385963,0.30526315789473685,0.06147185662336868,0.21403508771929824
2009,ZIP19132,275,0.8327272727272728,3.0290909090909093,0.44727272727272727,0.32727272727272727,0.06780826805246161,0.3018181818181818
2009,ZIP19133,256,0.9140625,2.03515625,0.40625,0.32421875,0.1590335142427089,0.25
2009,ZIP19134,441,0.7142857142857143,0.6439909297052154,0.4580498866213152,0.4603174603174603,0.04229481558272438,0.3469387755102041
2009,ZIP19135,293,0.825938566552901,1.9419795221843004,0.5119453924914675,0.4197952218430034,0.029339202365255473,0.3515358361774744
2009,ZIP19136,256,0.9140625,1.17578125,0.390625,0.30078125,0.0559477900310058,0.19921875
2009,ZIP19137,22,0.8636363636363636,0.3181818181818182,0.45454545454545453,0.45454545454545453,0.018974938652173347,0.36363636363636365
2009,ZIP19138,243,0.8600823045267489,3.4691358024691357,0.4897119341563786,0.345679012345679,0.03975689119601416,0.30864197530864196
2009,ZIP19139,718,0.7952646239554317,2.317548746518106,0.37604456824512533,0.36629526462395545,0.0799058294904737,0.26323119777158777
2009,ZIP19140,340,0.7705882352941177,0.43823529411764706,0.49117647058823527,0.3911764705882353,0.06465586446678967,0.3235294117647059
2009,ZIP19141,450,0.8822222222222222,14.34,0.4711111111111111,0.3377777777777778,0.055969702238844524,0.31555555555555553
2009,ZIP19142,368,0.8967391304347826,0.41032608695652173,0.4320652173913043,0.43478260869565216,0.041682903931340755,0.36684782608695654
2009,ZIP19143,758,0.8588390501319261,0.8456464379947229,0.38786279683377306,0.4129287598944591,0.12705825229991455,0.2519788918205805
2009,ZIP19144,1299,0.8783679753656659,26.67821401077752,0.46420323325635104,0.3187066974595843,0.05692401609898987,0.2802155504234026
2009,ZIP19145,477,0.8322851153039832,3.7463312368972748,0.4863731656184486,0.3228511530398323,0.11616172190396291,0.27044025157232704
2009,ZIP19146,295,0.8067796610169492,0.8576271186440678,0.4271186440677966,0.4101694915254237,0.05871848027979396,0.28135593220338984
2009,ZIP19147,124,0.5,2.032258064516129,0.3870967741935484,0.29838709677419356,0.07084300499060853,0.18548387096774194
2009,ZIP19148,130,0.8153846153846154,0.5538461538461539,0.47692307692307695,0.4307692307692308,0.04162004529571504,0.3923076923076923
2009,ZIP19149,387,0.8113695090439277,1.6149870801033592,0.4625322997416021,0.3643410852713178,0.03657127554497629,0.3462532299741602
2009,ZIP1915,1,0.0,0.0,1.0,0.0,0.01911675494359283,1.0
2009,ZIP19150,221,0.8823529411764706,7.479638009049774,0.4796380090497738,0.3167420814479638,0.039929927077188794,0.27149321266968324
2009,ZIP19151,243,0.7613168724279835,8.123456790123457,0.448559670781893,0.3991769547325103,0.05323386807946505,0.2962962962962963
2009,ZIP19152,380,0.9263157894736842,14.08421052631579,0.46578947368421053,0.25,0.04416293578787362,0.28421052631578947
2009,ZIP19153,326,0.9754601226993865,36.604294478527606,0.3220858895705521,0.18711656441717792,0.04019799305766306,0.19938650306748465
2009,ZIP19154,272,0.9485294117647058,32.67279411764706,0.4411764705882353,0.2536764705882353,0.041514639374250886,0.2647058823529412
2009,ZIP1916,1,1.0,0.0,1.0,0.0,0.02473195139385275,0.0
2009,ZIP19192,1,1.0,0.0,0.0,1.0,0.18887262079062958,0.0
2009,ZIP19193,1,0.0,0.0,0.0,0.0,0.0033760131928994817,0.0
2009,ZIP1939,1,1.0,0.0,1.0,0.0,0.08536585365853659,0.0
2009,ZIP21914,1,1.0,1.0,1.0,0.0,0.07396362867910351,0.0
2010,ZIP11944,1,1.0,0.0,1.0,0.0,0.056750972629621275,0.0
2010,ZIP18966,2,1.0,9.0,0.5,0.5,0.032407407407407406,1.0
2010,ZIP19004,1,0.0,0.0,0.0,1.0,0.03321470223996345,0.0
2010,ZIP1910,1,1.0,0.0,0.0,0.0,,0.0
2010,ZIP19102,47,0.9148936170212766,4.574468085106383,0.40425531914893614,0.06382978723404255,0.034180011399758216,0.2127659574468085
2010,ZIP19103,150,0.8933333333333333,5.973333333333334,0.4,0.23333333333333334,0.04911672726695391,0.19333333333333333
2010,ZIP19104,800,0.895,2.4975,0.37125,0.3125,0.1984715053721708,0.1925
2010,ZIP19106,32,0.78125,0.4375,0.4375,0.21875,0.028353865542607395,0.15625
2010,ZIP19107,115,0.8956521739130435,6.852173913043479,0.3565217391304348,0.2,0.09045907596533,0.2
2010,ZIP1911,1,1.0,0.0,0.0,0.0,,0.0
2010,ZIP19111,583,0.8713550600343053,8.79245283018868,0.5111492281303602,0.3053173241852487,0.059117834569277536,0.28130360205831906
2010,ZIP19114,353,0.7082152974504249,39.87818696883853,0.48441926345609065,0.2804532577903683,0.05703494579541972,0.2804532577903683
2010,ZIP19115,259,0.9343629343629344,18.55984555984556,0.4555984555984556,0.16988416988416988,0.045496084735748434,0.1776061776061776
2010,ZIP19116,206,0.8203883495145631,12.553398058252426,0.5533980582524272,0.27184466019417475,0.05277424557524375,0.3300970873786408
2010,ZIP19118,100,0.92,7.28,0.58,0.15,0.0373307857566898,0.2
2010,ZIP19119,360,0.9,5.288888888888889,0.4222222222222222,0.3527777777777778,0.05290960229060028,0.26666666666666666
2010,ZIP19120,644,0.7624223602484472,39.75,0.42080745341614906,0.3944099378881988,0.06483018625058445,0.2562111801242236
2010,ZIP19121,1371,0.9576951130561634,3.4164843180160465,0.3398978847556528,0.30342815463165573,0.19574608921594192,0.12399708242159008
2010,ZIP19122,478,0.9518828451882845,2.297071129707113,0.29497907949790797,0.29707112970711297,0.2624076124172836,0.0794979079497908
2010,ZIP19123,288,0.6458333333333334,1.25,0.3298611111111111,0.2916666666666667,0.2077088828634063,0.13194444444444445
2010,ZIP19124,986,0.8002028397565923,2.5912778904665315,0.40872210953346855,0.4340770791075051,0.0867209883030306,0.2971602434077079
2010,ZIP19125,96,0.7083333333333334,0.75,0.4583333333333333,0.4479166666666667,0.06251661619146336,0.3125
2010,ZIP19126,248,0.6854838709677419,10.044354838709678,0.5282258064516129,0.2903225806451613,0.05532270404240611,0.25
2010,ZIP19127,9,0.6666666666666666,0.1111111111111111,0.6666666666666666,0.1111111111111111,0.03265326635090541,0.2222222222222222
2010,ZIP19128,184,0.9239130434782609,14.456521739130435,0.3858695652173913,0.27717391304347827,0.06487073799577861,0.20108695652173914
2010,ZIP19129,112,0.9375,0.9196428571428571,0.3392857142857143,0.32142857142857145,0.1959698366483015,0.125
2010,ZIP19130,169,0.8875739644970414,2.3846153846153846,0.33727810650887574,0.25443786982248523,0.12756551066699506,0.17751479289940827
2010,ZIP19131,677,0.8700147710487445,11.264401772525849,0.39438700147710487,0.29246676514032494,0.05923159214283666,0.21418020679468242
2010,ZIP19132,408,0.9044117647058824,5.985294117647059,0.37254901960784315,0.375,0.10576591698509563,0.2181372549019608
2010,ZIP19133,351,0.9487179487179487,3.2051282051282053,0.358974358974359,0.31339031339031337,0.18922771855593257,0.1737891737891738
2010,ZIP19134,511,0.7397260273972602,0.2876712328767123,0.45792563600782776,0.4481409001956947,0.04506304841958625,0.39921722113502933
2010,ZIP19135,285,0.8,2.0526315789473686,0.5017543859649123,0.45614035087719296,0.0464882672784418,0.3368421052631579
2010,ZIP19136,198,0.8333333333333334,1.207070707070707,0.4444444444444444,0.398989898989899,0.03875953181436823,0.4797979797979798
2010,ZIP19137,22,0.8181818181818182,0.09090909090909091,0.45454545454545453,0.5,0.026544106780788945,0.3181818181818182
2010,ZIP19138,286,0.8181818181818182,2.3146853146853146,0.3776223776223776,0.4020979020979021,0.06472808519080263,0.2062937062937063
2010,ZIP19139,829,0.8395657418576599,1.9445114595898674,0.3353437876960193,0.4041013268998794,0.10925632965641609,0.24849215922798554
2010,ZIP1914,1,1.0,1.0,0.0,1.0,0.09140969162995595,1.0
2010,ZIP19140,411,0.8199513381995134,0.4720194647201946,0.45012165450121655,0.4720194647201946,0.058681830378207366,0.2846715328467153
2010,ZIP19141,525,0.8,13.224761904761905,0.4076190476190476,0.3352380952380952,0.0604698435446178,0.2895238095238095
2010,ZIP19142,331,0.8761329305135952,0.4199395770392749,0.4622356495468278,0.4380664652567976,0.0377630317196858,0.3323262839879154
2010,ZIP19143,967,0.8655635987590486,1.0899689762150981,0.3557394002068252,0.38986556359875907,0.1091682061114931,0.2295760082730093
2010,ZIP19144,1397,0.8854688618468146,19.811739441660702,0.39298496778811737,0.34001431639226914,0.07080013074432698,0.27988546886184684
2010,ZIP19145,721,0.7142857142857143,2.53120665742025,0.43134535367545074,0.31761442441054094,0.16996709574576108,0.1927877947295423
2010,ZIP19146,360,0.8638888888888889,1.2277777777777779,0.4,0.34444444444444444,0.08583846675646618,0.2388888888888889
2010,ZIP19147,109,0.5321100917431193,0.7339449541284404,0.3119266055045872,0.3119266055045872,0.03672202707468657,0.25688073394495414
2010,ZIP19148,157,0.7770700636942676,0.4140127388535032,0.47770700636942676,0.42038216560509556,0.03127714746460342,0.3630573248407643
2010,ZIP19149,371,0.7762803234501348,2.358490566037736,0.4366576819407008,0.42857142857142855,0.04501390624611283,0.3288409703504043
2010,ZIP19150,258,0.8372093023255814,6.275193798449612,0.47674418604651164,0.3023255813953488,0.04990277133381243,0.20930232558139536
2010,ZIP19151,285,0.7824561403508772,4.168421052631579,0.39649122807017545,0.43157894736842106,0.05172915702176564,0.24210526315789474
2010,ZIP19152,337,0.8456973293768546,13.210682492581602,0.5192878338278932,0.3026706231454006,0.042876105515024084,0.32047477744807124
2010,ZIP19153,332,0.9518072289156626,46.74698795180723,0.39156626506024095,0.1536144578313253,0.051422333006271734,0.1716867469879518
2010,ZIP19154,266,0.9398496240601504,45.725563909774436,0.5300751879699248,0.24436090225563908,0.04753466530319607,0.20676691729323307
2010,ZIP1951,1,0.0,0.0,0.0,1.0,0.01713796058269066,0.0
2011,ZIP10135,1,1.0,0.0,0.0,0.0,,0.0
2011,ZIP10145,1,1.0,0.0,0.0,1.0,0.0,0.0
2011,ZIP10149,1,1.0,0.0,0.0,1.0,0.0,1.0
2011,ZIP10192,1,0.0,3.0,0.0,0.0,,0.0
2011,ZIP12128,1,1.0,0.0,0.0,1.0,0.01607717041800643,0.0
2011,ZIP18124,1,0.0,10.0,0.0,1.0,0.08618899273104881,0.0
2011,ZIP18152,1,0.0,1.0,1.0,0.0,0.01459612971402153,0.0
2011,ZIP19015,1,1.0,0.0,0.0,1.0,0.038692245811619036,0.0
2011,ZIP19020,1,0.0,54.0,0.0,1.0,0.06976744186046512,0.0
2011,ZIP19034,1,0.0,0.0,0.0,1.0,0.0334699012839538,0.0
2011,ZIP19040,1,0.0,0.0,0.0,1.0,0.015235971757710888,0.0
2011,ZIP19101,1,1.0,0.0,0.0,1.0,0.030854430379746837,0.0
2011,ZIP19102,43,0.8837209302325582,5.1395348837209305,0.37209302325581395,0.11627906976744186,0.02982889206549638,0.16279069767441862
2011,ZIP19103,119,0.9159663865546218,5.336134453781512,0.36134453781512604,0.25210084033613445,0.0677335307257165,0.17647058823529413
2011,ZIP19104,818,0.8753056234718827,2.921760391198044,0.3545232273838631,0.3312958435207824,0.15137178218288486,0.17726161369193155
2011,ZIP19105,1,0.0,0.0,1.0,0.0,0.012280701754385965,0.0
2011,ZIP19106,34,0.7647058823529411,0.35294117647058826,0.5,0.17647058823529413,0.028418300949337408,0.14705882352941177
2011,ZIP19107,113,0.9380530973451328,5.761061946902655,0.36283185840707965,0.20353982300884957,0.05883048998312231,0.18584070796460178
2011,ZIP19111,676,0.8757396449704142,9.3801775147929,0.47485207100591714,0.3180473372781065,0.04577215580241912,0.257396449704142
2011,ZIP19114,361,0.7285318559556787,36.58725761772853,0.47368421052631576,0.28254847645429365,0.04184807791729932,0.2520775623268698
2011,ZIP19115,286,0.9230769230769231,25.104895104895103,0.5034965034965035,0.22727272727272727,0.04493586263513595,0.17482517482517482
2011,ZIP19116,208,0.8028846153846154,12.841346153846153,0.5769230769230769,0.2548076923076923,0.04297602136576072,0.27403846153846156
2011,ZIP19118,155,0.9483870967741935,13.612903225806452,0.4064516129032258,0.2129032258064516,0.044533103902295014,0.16774193548387098
2011,ZIP19119,380,0.8947368421052632,5.66578947368421,0.4342105263157895,0.3263157894736842,0.0528486265991176,0.23421052631578948
2011,ZIP19120,791,0.7193426042983565,73.30341340075853,0.4134007585335019,0.3691529709228824,0.06426277429390066,0.22756005056890014
2011,ZIP19121,1316,0.96580547112462,3.0,0.2796352583586626,0.33586626139817627,0.22025927521635044,0.12234042553191489
2011,ZIP19122,349,0.9598853868194842,4.994269340974212,0.29512893982808025,0.30945558739255014,0.16457061162767297,0.11461318051575932
2011,ZIP19123,323,0.7120743034055728,1.956656346749226,0.2724458204334365,0.30340557275541796,0.2243030916079439,0.12074303405572756
2011,ZIP19124,913,0.7404162102957283,2.751369112814896,0.41621029572836804,0.4687842278203724,0.04962107983892208,0.348302300109529
2011,ZIP19125,86,0.7441860465116279,0.3953488372093023,0.46511627906976744,0.43023255813953487,0.0754981102255868,0.29069767441860467
2011,ZIP19126,238,0.7142857142857143,13.567226890756302,0.42016806722689076,0.36134453781512604,0.03935301926370166,0.24789915966386555
2011,ZIP19127,11,0.8181818181818182,1.6363636363636365,0.2727272727272727,0.36363636363636365,0.023408156148658352,0.09090909090909091
2011,ZIP19128,203,0.7832512315270936,8.798029556650246,0.4876847290640394,0.3103448275862069,0.03972395639639891,0.3054187192118227
2011,ZIP19129,96,0.9270833333333334,0.7916666666666666,0.25,0.3645833333333333,0.2235093517239173,0.13541666666666666
2011,ZIP19130,168,0.8988095238095238,1.7380952380952381,0.2857142857142857,0.3333333333333333,0.13814929991917926,0.13690476190476192
2011,ZIP19131,676,0.893491124260355,9.905325443786982,0.3979289940828402,0.3624260355029586,0.05373098349736839,0.27514792899408286
2011,ZIP19132,474,0.8713080168776371,4.462025316455696,0.33544303797468356,0.3818565400843882,0.13795799419286364,0.25738396624472576
2011,ZIP19133,379,0.9393139841688655,5.108179419525066,0.26649076517150394,0.33773087071240104,0.18394747447693977,0.13984168865435356
2011,ZIP19134,487,0.8439425051334702,0.25051334702258726,0.43737166324435317,0.45585215605749485,0.04092047612056662,0.33059548254620125
2011,ZIP19135,346,0.7774566473988439,1.9595375722543353,0.41329479768786126,0.4421965317919075,0.03956673094542759,0.33815028901734107
2011,ZIP19136,185,0.8378378378378378,0.7837837837837838,0.4648648648648649,0.41621621621621624,0.04402214704818067,0.40540540540540543
2011,ZIP19137,17,0.8235294117647058,0.11764705882352941,0.5294117647058824,0.4117647058823529,0.02515959752441935,0.47058823529411764
2011,ZIP19138,268,0.7985074626865671,3.2574626865671643,0.3843283582089552,0.43656716417910446,0.07416037250695774,0.23507462686567165
2011,ZIP19139,784,0.7997448979591837,1.8278061224489797,0.29846938775510207,0.44260204081632654,0.0970499184528925,0.2385204081632653
2011,ZIP19140,485,0.8371134020618557,0.7587628865979381,0.4618556701030928,0.46804123711340206,0.06380873693643646,0.29690721649484536
2011,ZIP19141,530,0.7735849056603774,15.275471698113208,0.41509433962264153,0.3452830188679245,0.06255425447639784,0.27547169811320754
2011,ZIP19142,392,0.8622448979591837,0.4923469387755102,0.43112244897959184,0.45153061224489793,0.052292316695312584,0.3010204081632653
2011,ZIP19143,1029,0.8746355685131195,1.5743440233236152,0.29931972789115646,0.4033041788143829,0.12042769203049071,0.19436345966958213
2011,ZIP19144,1454,0.7888583218707015,19.85213204951857,0.42847317744154056,0.33837689133425036,0.059277549357004265,0.2977991746905089
2011,ZIP19145,813,0.6998769987699877,3.952029520295203,0.37761377613776137,0.3210332103321033,0.1572478934683795,0.16851168511685116
2011,ZIP19146,396,0.8712121212121212,1.1868686868686869,0.3939393939393939,0.351010101010101,0.0852278376738825,0.23737373737373738
2011,ZIP19147,120,0.6333333333333333,1.0583333333333333,0.31666666666666665,0.30833333333333335,0.09751216144126992,0.24166666666666667
2011,ZIP19148,152,0.75,0.1513157894736842,0.39473684210526316,0.4276315789473684,0.04397170308314224,0.375
2011,ZIP19149,371,0.8140161725067385,1.3746630727762803,0.4555256064690027,0.42587601078167114,0.03220498606355037,0.3288409703504043
2011,ZIP19150,241,0.8257261410788381,5.626556016597511,0.43568464730290457,0.31950207468879666,0.04528595665744938,0.26141078838174275
2011,ZIP19151,344,0.8488372093023255,6.412790697674419,0.375,0.42151162790697677,0.04569191477350758,0.26453488372093026
2011,ZIP19152,402,0.8258706467661692,12.509950248756219,0.472636815920398,0.2835820895522388,0.04874182886976292,0.2512437810945274
2011,ZIP19153,252,0.28174603174603174,45.67063492063492,0.4007936507936508,0.19444444444444445,0.064490555874808,0.21428571428571427
2011,ZIP19154,200,0.885,23.235,0.51,0.255,0.043238662939303535,0.31
2011,ZIP1945,1,1.0,2.0,0.0,0.0,,0.0
2012,ZIP11914,1,1.0,0.0,0.0,1.0,0.1503623188405797,0.0
2012,ZIP18018,1,1.0,0.0,0.0,0.0,0.08668229966847255,0.0
2012,ZIP18152,1,1.0,33.0,0.0,0.0,,0.0
2012,ZIP19020,1,1.0,192.0,1.0,0.0,0.06138099851354449,0.0
2012,ZIP19101,4,0.75,0.0,0.25,0.5,0.0321314507827281,0.5
2012,ZIP19102,43,0.7674418604651163,3.2325581395348837,0.23255813953488372,0.3488372093023256,0.027194504534860497,0.32558139534883723
2012,ZIP19103,122,0.9016393442622951,3.557377049180328,0.36885245901639346,0.14754098360655737,0.06759901036128109,0.1557377049180328
2012,ZIP19104,787,0.795425667090216,4.649301143583227,0.3176620076238882,0.3227445997458704,0.1327430134835651,0.17916137229987295
2012,ZIP19106,31,0.8709677419354839,0.8064516129032258,0.0967741935483871,0.2903225806451613,0.03228588754491116,0.1935483870967742
2012,ZIP19107,138,0.927536231884058,3.717391304347826,0.34782608695652173,0.18115942028985507,0.06303533079738184,0.2246376811594203
2012,ZIP19109,1,1.0,6.0,0.0,0.0,,0.0
2012,ZIP19111,699,0.882689556509299,11.676680972818312,0.43776824034334766,0.34763948497854075,0.0572370083911824,0.27467811158798283
2012,ZIP19114,382,0.725130890052356,40.06544502617801,0.518324607329843,0.24083769633507854,0.03976216152238501,0.25392670157068065
2012,ZIP19115,266,0.9398496240601504,20.981203007518797,0.4473684210526316,0.2669172932330827,0.0532416581205709,0.17293233082706766
2012,ZIP19116,187,0.8342245989304813,12.310160427807487,0.5187165775401069,0.2620320855614973,0.06282327301941325,0.25668449197860965
2012,ZIP19118,157,0.9617834394904459,15.363057324840764,0.37579617834394907,0.17834394904458598,0.04564921407304005,0.20382165605095542
2012,ZIP19119,429,0.8298368298368298,5.270396270396271,0.4965034965034965,0.32634032634032634,0.05110931455139739,0.2703962703962704
2012,ZIP19120,721,0.8030513176144244,55.60471567267684,0.42995839112343964,0.33703190013869627,0.07434438495665421,0.2538141470180305
2012,ZIP19121,1304,0.8159509202453987,5.103527607361963,0.29524539877300615,0.34049079754601225,0.1949062133078826,0.12960122699386503
2012,ZIP19122,514,0.8385214007782101,4.552529182879377,0.29377431906614787,0.2509727626459144,0.18957110323850923,0.10700389105058365
2012,ZIP19123,304,0.6710526315789473,2.4276315789473686,0.26973684210526316,0.33223684210526316,0.1590738434590061,0.11842105263157894
2012,ZIP19124,900,0.7022222222222222,2.67,0.4266666666666667,0.41555555555555557,0.06364970634195632,0.3
2012,ZIP19125,78,0.717948717948718,0.5256410256410257,0.5897435897435898,0.28205128205128205,0.09581295727430889,0.28205128205128205
2012,ZIP19126,212,0.75,8.90566037735849,0.5047169811320755,0.4056603773584906,0.040650292781463614,0.3584905660377358
2012,ZIP19127,12,0.6666666666666666,0.9166666666666666,0.16666666666666666,0.5,0.026298772759784025,0.25
2012,ZIP19128,228,0.8640350877192983,9.083333333333334,0.41228070175438597,0.30701754385964913,0.03008676286372583,0.27631578947368424
2012,ZIP19129,147,0.7619047619047619,3.870748299319728,0.35374149659863946,0.3673469387755102,0.16205916652497646,0.23129251700680273
2012,ZIP19130,252,0.9047619047619048,3.9325396825396823,0.30952380952380953,0.1984126984126984,0.12116185279005809,0.1111111111111111
2012,ZIP19131,723,0.8575380359612724,10.423236514522822,0.43015214384508993,0.3070539419087137,0.05448635698023519,0.24204702627939143
2012,ZIP19132,413,0.7312348668280871,3.3268765133171914,0.36561743341404357,0.4261501210653753,0.1071285382711145,0.2397094430992736
2012,ZIP19133,480,0.8041666666666667,4.552083333333333,0.27708333333333335,0.23333333333333334,0.21792771323810384,0.10625
2012,ZIP19134,507,0.814595660749507,0.27416173570019725,0.48520710059171596,0.43984220907297833,0.038990920752762274,0.39644970414201186
2012,ZIP19135,337,0.8486646884272997,2.394658753709199,0.5192878338278932,0.3916913946587537,0.0349403886877271,0.3293768545994065
2012,ZIP19136,217,0.7695852534562212,1.0829493087557605,0.45161290322580644,0.391705069124424,0.0384599607209061,0.3225806451612903
2012,ZIP19137,21,0.9047619047619048,0.09523809523809523,0.5238095238095238,0.42857142857142855,0.07726564434593176,0.5238095238095238
2012,ZIP19138,309,0.7508090614886731,3.8446601941747574,0.39158576051779936,0.3333333333333333,0.07113802674877513,0.22653721682847897
2012,ZIP19139,754,0.7904509283819628,1.7122015915119364,0.3037135278514589,0.4442970822281167,0.08524792539285078,0.23342175066312998
2012,ZIP19140,425,0.88,0.8211764705882353,0.4752941176470588,0.38588235294117645,0.068048384603129,0.3058823529411765
2012,ZIP19141,601,0.6772046589018302,15.091514143094843,0.43094841930116473,0.36605657237936773,0.05979893346532969,0.27454242928452577
2012,ZIP19142,400,0.8925,0.7475,0.44,0.41,0.0461157574087663,0.3225
2012,ZIP19143,976,0.8206967213114754,3.810450819672131,0.32581967213114754,0.4047131147540984,0.10868366701086407,0.2305327868852459
2012,ZIP19144,1669,0.7471539844218095,22.007789095266627,0.39424805272618335,0.31935290593169563,0.060131257186742025,0.2762133013780707
2012,ZIP19145,814,0.714987714987715,2.522113022113022,0.36117936117936117,0.3144963144963145,0.1769838878563411,0.14373464373464373
2012,ZIP19146,345,0.8231884057971014,1.3072463768115943,0.4028985507246377,0.3159420289855073,0.09063894267595826,0.25507246376811593
2012,ZIP19147,142,0.5422535211267606,3.5985915492957745,0.30985915492957744,0.323943661971831,0.06851321329605017,0.21830985915492956
2012,ZIP19148,161,0.7639751552795031,0.2111801242236025,0.40993788819875776,0.453416149068323,0.03145918357323789,0.32298136645962733
2012,ZIP19149,401,0.8478802992518704,1.5835411471321696,0.4763092269326683,0.36658354114713215,0.0419703176740174,0.39900249376558605
2012,ZIP19150,208,0.8846153846153846,5.1201923076923075,0.4326923076923077,0.3605769230769231,0.05061344464705641,0.27403846153846156
2012,ZIP19151,421,0.8432304038004751,10.75771971496437,0.40380047505938244,0.36342042755344417,0.05076092719508553,0.2826603325415677
2012,ZIP19152,400,0.895,12.6525,0.425,0.28,0.04793464350199192,0.3175
2012,ZIP19153,197,0.5279187817258884,22.85279187817259,0.350253807106599,0.27918781725888325,0.06551479296496852,0.2131979695431472
2012,ZIP19154,192,0.9739583333333334,29.026041666666668,0.5260416666666666,0.2552083333333333,0.04344603002779877,0.2604166666666667
2012,ZIP19911,1,0.0,0.0,0.0,1.0,,0.0
2012,ZIP19912,1,0.0,0.0,0.0,1.0,0.02707961731798281,0.0
2012,ZIP19914,1,1.0,0.0,0.0,1.0,0.0,1.0
2012,ZIP8021,1,0.0,0.0,0.0,0.0,,0.0
2013,ZIP18301,1,1.0,0.0,0.0,0.0,,0.0
2013,ZIP19002,1,1.0,0.0,1.0,0.0,0.025291312742503593,0.0
2013,ZIP19020,1,1.0,109.0,1.0,0.0,0.01586562870198003,1.0
2013,ZIP19026,2,1.0,3.0,0.0,0.5,0.026430170044015686,0.0
2013,ZIP19044,2,1.0,0.0,1.0,0.0,0.035265813855819145,0.5
2013,ZIP19102,36,0.8333333333333334,2.8055555555555554,0.3888888888888889,0.25,0.02258148828555314,0.2222222222222222
2013,ZIP19103,174,0.9482758620689655,4.367816091954023,0.2988505747126437,0.14942528735632185,0.06590269850242432,0.15517241379310345
2013,ZIP19104,707,0.8514851485148515,6.633663366336633,0.33946251768033947,0.3578500707213578,0.15498602310192433,0.1768033946251768
2013,ZIP19106,37,0.8108108108108109,1.4864864864864864,0.35135135135135137,0.2702702702702703,0.06700381444458996,0.35135135135135137
2013,ZIP19107,133,0.8796992481203008,4.7218045112781954,0.37593984962406013,0.15037593984962405,0.09089890416205577,0.22556390977443608
2013,ZIP19108,1,1.0,0.0,1.0,0.0,0.039798204153416394,0.0
2013,ZIP19111,635,0.8503937007874016,10.176377952755905,0.43622047244094486,0.3795275590551181,0.054367349036503365,0.2755905511811024
2013,ZIP19114,417,0.7170263788968825,46.04556354916067,0.5155875299760192,0.22062350119904076,0.05519739903914916,0.3117505995203837
2013,ZIP19115,243,0.9382716049382716,17.604938271604937,0.48148148148148145,0.23868312757201646,0.06436842737439705,0.25102880658436216
2013,ZIP19116,204,0.8823529411764706,9.343137254901961,0.5735294117647058,0.20588235294117646,0.06679362305673024,0.27450980392156865
2013,ZIP19118,168,0.9404761904761905,12.541666666666666,0.40476190476190477,0.21428571428571427,0.03975371954922176,0.20238095238095238
2013,ZIP19119,364,0.9065934065934066,4.662087912087912,0.39285714285714285,0.3324175824175824,0.05429803315254107,0.24725274725274726
2013,ZIP19120,730,0.7986301369863014,34.36164383561644,0.40273972602739727,0.4095890410958904,0.08803661072374079,0.27671232876712326
2013,ZIP19121,1175,0.8119148936170213,6.537021276595745,0.34382978723404256,0.3702127659574468,0.19946682733950238,0.14808510638297873
2013,ZIP19122,393,0.816793893129771,8.223918575063614,0.3282442748091603,0.3282442748091603,0.1892550238507629,0.12213740458015267
2013,ZIP19123,290,0.6103448275862069,2.1448275862068966,0.2827586206896552,0.3,0.17633375436796944,0.1310344827586207
2013,ZIP19124,902,0.7150776053215078,2.608647450110865,0.4434589800443459,0.4146341463414634,0.05304758493312119,0.3558758314855876
2013,ZIP19125,86,0.7325581395348837,0.6046511627906976,0.43023255813953487,0.36046511627906974,0.07307236309181372,0.3488372093023256
2013,ZIP19126,257,0.7782101167315175,9.72373540856031,0.4396887159533074,0.36964980544747084,0.03806492312214111,0.3424124513618677
2013,ZIP19127,10,0.8,0.8,0.5,0.1,0.0319504335232895,0.0
2013,ZIP19128,190,0.8263157894736842,10.242105263157894,0.3684210526315789,0.29473684210526313,0.03648083176992237,0.16842105263157894
2013,ZIP19129,144,0.8333333333333334,7.8125,0.3541666666666667,0.2916666666666667,0.19462375000607604,0.11805555555555555
2013,ZIP19130,246,0.8658536585365854,3.16260162601626,0.2967479674796748,0.26422764227642276,0.15382460066259038,0.16666666666666666
2013,ZIP19131,683,0.8418740849194729,10.822840409956076,0.42752562225475843,0.3440702781844802,0.06894844198921014,0.26939970717423134
2013,ZIP19132,398,0.7688442211055276,3.562814070351759,0.42462311557788945,0.3542713567839196,0.15271913130782028,0.2537688442211055
2013,ZIP19133,385,0.8649350649350649,12.384415584415585,0.3194805194805195,0.34545454545454546,0.19517279799289403,0.15584415584415584
2013,ZIP19134,512,0.794921875,0.259765625,0.482421875,0.4296875,0.043190704934711145,0.369140625
2013,ZIP19135,347,0.829971181556196,1.5936599423631124,0.4409221902017291,0.4553314121037464,0.032896823263448345,0.3976945244956772
2013,ZIP19136,228,0.7719298245614035,1.6228070175438596,0.40789473684210525,0.38596491228070173,0.04677510465257109,0.34649122807017546
2013,ZIP19137,27,0.8148148148148148,0.2222222222222222,0.37037037037037035,0.5185185185185185,0.039491615423418565,0.2962962962962963
2013,ZIP19138,350,0.7285714285714285,7.22,0.3342857142857143,0.36,0.0766777654463325,0.24285714285714285
2013,ZIP19139,802,0.8192019950124688,2.600997506234414,0.3192019950124688,0.41895261845386533,0.09307212426313964,0.26059850374064836
2013,ZIP19140,523,0.7954110898661568,0.8738049713193117,0.4780114722753346,0.4130019120458891,0.07110781510946869,0.27151051625239003
2013,ZIP19141,552,0.7789855072463768,12.46195652173913,0.41847826086956524,0.34057971014492755,0.05913760011947171,0.3007246376811594
2013,ZIP19142,432,0.8981481481481481,0.7013888888888888,0.3888888888888889,0.4513888888888889,0.06227227269427013,0.30324074074074076
2013,ZIP19143,844,0.8459715639810427,5.105450236966824,0.33175355450236965,0.4372037914691943,0.12256753454923554,0.2571090047393365
2013,ZIP19144,1372,0.8046647230320699,25.426384839650147,0.39285714285714285,0.3112244897959184,0.061057000630572886,0.28061224489795916
2013,ZIP19145,754,0.7625994694960212,2.3647214854111405,0.3196286472148541,0.35013262599469497,0.14174450875193678,0.15782493368700265
2013,ZIP19146,405,0.8197530864197531,1.9012345679012346,0.37530864197530867,0.3234567901234568,0.10981498703072083,0.254320987654321
2013,ZIP19147,143,0.6503496503496503,1.7902097902097902,0.2867132867132867,0.3146853146853147,0.06890535598924596,0.22377622377622378
2013,ZIP19148,165,0.7515151515151515,0.32727272727272727,0.42424242424242425,0.3878787878787879,0.05770386164688113,0.32727272727272727
2013,ZIP19149,391,0.7595907928388747,0.9104859335038363,0.4322250639386189,0.38107416879795397,0.03259560851520508,0.37084398976982097
2013,ZIP19150,227,0.8237885462555066,4.964757709251101,0.43612334801762115,0.3788546255506608,0.053617550442707836,0.22466960352422907
2013,ZIP19151,368,0.8288043478260869,17.266304347826086,0.4157608695652174,0.3532608695652174,0.06262997160889695,0.2418478260869565
2013,ZIP19152,371,0.862533692722372,9.566037735849056,0.42048517520215634,0.2587601078167116,0.04480629142764072,0.2991913746630728
2013,ZIP19153,174,0.5229885057471264,18.224137931034484,0.40804597701149425,0.26436781609195403,0.07667562962093781,0.2471264367816092
2013,ZIP19154,253,0.9525691699604744,27.628458498023715,0.4505928853754941,0.26877470355731226,0.03956044121014861,0.1976284584980237
2013,ZIP19169,1,1.0,0.0,1.0,0.0,0.018226834188592476,0.0
2013,ZIP19401,1,1.0,45.0,0.0,1.0,0.025418620470946517,0.0
2014,ZIP10146,1,0.0,0.0,1.0,0.0,0.029367469879518073,0.0
2014,ZIP11912,1,1.0,2.0,0.0,1.0,0.048283885980221056,0.0
2014,ZIP19102,39,0.8205128205128205,2.7435897435897436,0.38461538461538464,0.1794871794871795,0.06847966267753657,0.15384615384615385
2014,ZIP19103,190,0.8947368421052632,7.468421052631579,0.35789473684210527,0.20526315789473684,0.06257910782119148,0.28421052631578947
2014,ZIP19104,735,0.8707482993197279,3.8789115646258505,0.3251700680272109,0.35918367346938773,0.15303188586054373,0.19047619047619047
2014,ZIP19106,38,0.8157894736842105,2.1315789473684212,0.3157894736842105,0.13157894736842105,0.10347490804926207,0.18421052631578946
2014,ZIP19107,157,0.9490445859872612,7.560509554140127,0.3248407643312102,0.20382165605095542,0.05473598632264956,0.18471337579617833
2014,ZIP19111,615,0.865040650406504,11.143089430894308,0.45365853658536587,0.35284552845528455,0.06205052025831961,0.2780487804878049
2014,ZIP19113,1,1.0,0.0,0.0,1.0,0.2546583850931677,0.0
2014,ZIP19114,456,0.6995614035087719,53.24342105263158,0.48026315789473684,0.25877192982456143,0.044313946916261046,0.26096491228070173
2014,ZIP19115,220,0.9409090909090909,27.363636363636363,0.5,0.3,0.05878222244291029,0.20909090909090908
2014,ZIP19116,148,0.8243243243243243,10.31081081081081,0.4797297297297297,0.2635135135135135,0.041950177147804656,0.2702702702702703
2014,ZIP19118,159,0.9559748427672956,23.748427672955973,0.3584905660377358,0.2389937106918239,0.042209034301411395,0.1761006289308176
2014,ZIP19119,330,0.8636363636363636,4.503030303030303,0.45454545454545453,0.3303030303030303,0.050763642744682896,0.2787878787878788
2014,ZIP19120,656,0.8125,28.158536585365855,0.3932926829268293,0.42378048780487804,0.06942835179095967,0.2774390243902439
2014,ZIP19121,1197,0.9381787802840434,6.731829573934837,0.3592314118629908,0.3659147869674185,0.19739142012840644,0.14870509607351712
2014,ZIP19122,425,0.9623529411764706,7.009411764705883,0.32941176470588235,0.3035294117647059,0.19342343170202475,0.1411764705882353
2014,ZIP19123,268,0.8246268656716418,2.3097014925373136,0.26865671641791045,0.26492537313432835,0.17973947951088207,0.11567164179104478
2014,ZIP19124,909,0.7458745874587459,2.8723872387238725,0.40484048404840484,0.429042904290429,0.06218936289562954,0.3388338833883388
2014,ZIP19125,105,0.8095238095238095,0.6190476190476191,0.5428571428571428,0.37142857142857144,0.07882996589182378,0.45714285714285713
2014,ZIP19126,244,0.7909836065573771,11.25,0.42213114754098363,0.4057377049180328,0.04434004857352268,0.3114754098360656
2014,ZIP19127,21,0.6666666666666666,0.7619047619047619,0.42857142857142855,0.23809523809523808,0.14331302140294325,0.23809523809523808
2014,ZIP19128,229,0.8733624454148472,12.296943231441048,0.45414847161572053,0.22270742358078602,0.04855441041657989,0.26200873362445415
2014,ZIP19129,131,0.9694656488549618,31.885496183206108,0.24427480916030533,0.33587786259541985,0.17355576608767187,0.13740458015267176
2014,ZIP19130,219,0.9406392694063926,7.429223744292237,0.3105022831050228,0.2557077625570776,0.14169989892289178,0.1598173515981735
2014,ZIP19131,759,0.7891963109354414,14.455862977602107,0.380764163372859,0.2977602108036891,0.06141330447249738,0.22793148880105402
2014,ZIP19132,494,0.8157894736842105,3.493927125506073,0.3522267206477733,0.4230769230769231,0.15253369107213444,0.2773279352226721
2014,ZIP19133,361,0.9362880886426593,11.529085872576177,0.3379501385041551,0.33518005540166207,0.16686252452496206,0.16066481994459833
2014,ZIP19134,551,0.7332123411978222,0.29038112522686027,0.4827586206896552,0.4319419237749546,0.05179199047956755,0.38656987295825773
2014,ZIP19135,325,0.7815384615384615,1.363076923076923,0.47692307692307695,0.40307692307692305,0.050545330898242855,0.4123076923076923
2014,ZIP19136,204,0.8088235294117647,1.4411764705882353,0.4264705882352941,0.44607843137254904,0.04432460171500204,0.39705882352941174
2014,ZIP19137,30,0.5333333333333333,0.2,0.4,0.4666666666666667,0.14836567643533982,0.4666666666666667
2014,ZIP19138,277,0.6967509025270758,7.263537906137184,0.4368231046931408,0.34657039711191334,0.0782741421605009,0.22743682310469315
2014,ZIP19139,859,0.8637951105937136,1.7031431897555296,0.3189755529685681,0.4330616996507567,0.11930206539744001,0.259604190919674
2014,ZIP19140,500,0.82,0.998,0.4,0.432,0.08094204529987295,0.33
2014,ZIP19141,567,0.8077601410934744,11.62962962962963,0.4091710758377425,0.3985890652557319,0.05385100338251594,0.2998236331569665
2014,ZIP19142,450,0.86,1.0355555555555556,0.3711111111111111,0.45111111111111113,0.06525726725773619,0.29555555555555557
2014,ZIP19143,940,0.8563829787234043,9.512765957446808,0.34361702127659577,0.39787234042553193,0.10221691234176634,0.2691489361702128
2014,ZIP19144,1311,0.7673531655225019,21.763539282990084,0.38749046529366893,0.32189168573607935,0.07154308456368326,0.2570556826849733
2014,ZIP19145,870,0.9310344827586207,3.293103448275862,0.3160919540229885,0.31494252873563217,0.1701946300655614,0.1482758620689655
2014,ZIP19146,345,0.8608695652173913,2.1130434782608694,0.3391304347826087,0.3710144927536232,0.07731354618688212,0.24347826086956523
2014,ZIP19147,145,0.5586206896551724,3.6482758620689655,0.3586206896551724,0.296551724137931,0.09362893880464875,0.2482758620689655
2014,ZIP19148,169,0.7218934911242604,0.20118343195266272,0.42011834319526625,0.4437869822485207,0.04429144759272111,0.41420118343195267
2014,ZIP19149,414,0.7198067632850241,1.0724637681159421,0.38164251207729466,0.4227053140096618,0.04062488820963992,0.3115942028985507
2014,ZIP19150,188,0.8191489361702128,5.26595744680851,0.3776595744680851,0.3617021276595745,0.05219615483307411,0.26063829787234044
2014,ZIP19151,322,0.8105590062111802,13.23913043478261,0.4440993788819876,0.32919254658385094,0.05068534348947204,0.2639751552795031
2014,ZIP19152,428,0.6892523364485982,12.731308411214954,0.4182242990654206,0.3037383177570093,0.05321332396258597,0.3014018691588785
2014,ZIP19153,209,0.5311004784688995,21.770334928229666,0.44976076555023925,0.3157894736842105,0.0678568122982732,0.23444976076555024
2014,ZIP19154,296,0.5337837837837838,12.412162162162161,0.44594594594594594,0.3277027027027027,0.04312706334552557,0.33783783783783783
2014,ZIP19210,1,1.0,1.0,1.0,0.0,0.015042570474442674,1.0
2014,ZIP19525,1,1.0,2.0,0.0,0.0,0.0338365434669443,0.0
2015,ZIP10115,1,0.0,0.0,1.0,0.0,0.045346062052505964,0.0
2015,ZIP18976,1,1.0,0.0,1.0,1.0,0.026681940098346,0.0
2015,ZIP19019,1,1.0,1.0,1.0,0.0,0.01701215970696555,0.0
2015,ZIP19027,1,0.0,0.0,1.0,0.0,0.025522041763341066,0.0
2015,ZIP19101,2,1.0,22.5,0.5,0.0,0.056580287427860136,0.0
2015,ZIP19102,28,0.75,0.9285714285714286,0.32142857142857145,0.21428571428571427,0.031919009061043536,0.14285714285714285
2015,ZIP19103,217,0.9170506912442397,12.423963133640553,0.3548387096774194,0.16129032258064516,0.06585286342916266,0.14746543778801843
2015,ZIP19104,744,0.8884408602150538,4.146505376344086,0.32123655913978494,0.34408602150537637,0.15870745797018837,0.15053763440860216
2015,ZIP19106,44,0.8409090909090909,1.2045454545454546,0.38636363636363635,0.22727272727272727,0.035568856933475404,0.3409090909090909
2015,ZIP19107,120,0.8416666666666667,10.075,0.4166666666666667,0.20833333333333334,0.07031952963129069,0.21666666666666667
2015,ZIP19111,627,0.8452950558213717,10.944178628389155,0.40669856459330145,0.34609250398724084,0.06269229015805623,0.23444976076555024
2015,ZIP19114,407,0.7813267813267813,59.8034398034398,0.547911547911548,0.2678132678132678,0.053976016891603286,0.31695331695331697
2015,ZIP19115,252,0.9047619047619048,18.944444444444443,0.5714285714285714,0.21428571428571427,0.062393274284251184,0.21428571428571427
2015,ZIP19116,176,0.8806818181818182,11.414772727272727,0.5113636363636364,0.2897727272727273,0.08112039573537214,0.21022727272727273
2015,ZIP19118,93,0.967741935483871,23.107526881720432,0.5376344086021505,0.15053763440860216,0.03980756206359876,0.17204301075268819
2015,ZIP19119,368,0.8994565217391305,4.891304347826087,0.41847826086956524,0.33967391304347827,0.05124337317443534,0.23641304347826086
2015,ZIP19120,708,0.7542372881355932,34.666666666666664,0.3884180790960452,0.3997175141242938,0.07922906742778037,0.2457627118644068
2015,ZIP19121,1137,0.9410729991204925,3.6904133685136324,0.3579595426561126,0.32189973614775724,0.24466199473261155,0.11169744942832015
2015,ZIP19122,401,0.9800498753117207,5.394014962593516,0.3192019950124688,0.256857855361596,0.22707810228240854,0.10473815461346633
2015,ZIP19123,351,0.9515669515669516,7.720797720797721,0.2905982905982906,0.22792022792022792,0.12746969992691692,0.10826210826210826
2015,ZIP19124,746,0.7359249329758714,2.8739946380697052,0.39946380697050937,0.4624664879356568,0.06456681608775326,0.2546916890080429
2015,ZIP19125,74,0.7027027027027027,0.918918918918919,0.4189189189189189,0.43243243243243246,0.07533901374309424,0.35135135135135137
2015,ZIP19126,198,0.8131313131313131,7.232323232323233,0.4090909090909091,0.4292929292929293,0.062008433461612535,0.3282828282828283
2015,ZIP19127,24,0.4583333333333333,3.1666666666666665,0.4583333333333333,0.2916666666666667,0.03725662422310199,0.25
2015,ZIP19128,231,0.8744588744588745,13.432900432900434,0.47186147186147187,0.2554112554112554,0.050574475139246435,0.2554112554112554
2015,ZIP19129,112,0.9821428571428571,52.830357142857146,0.29464285714285715,0.2857142857142857,0.1863423551139486,0.08928571428571429
2015,ZIP19130,206,0.9368932038834952,6.247572815533981,0.3737864077669903,0.2087378640776699,0.1751492155887339,0.10194174757281553
2015,ZIP19131,737,0.8751696065128901,17.170963364993217,0.383989145183175,0.3487109905020353,0.07880776826387528,0.20759837177747625
2015,ZIP19132,448,0.765625,1.5446428571428572,0.4017857142857143,0.453125,0.14743695562636602,0.22767857142857142
2015,ZIP19133,409,0.9193154034229829,8.860635696821516,0.3154034229828851,0.3740831295843521,0.17062637809995185,0.16625916870415647
2015,ZIP19134,503,0.731610337972167,0.3320079522862823,0.4671968190854871,0.47514910536779326,0.05252803455012862,0.3260437375745527
2015,ZIP19135,327,0.7431192660550459,1.3516819571865444,0.44036697247706424,0.42813455657492355,0.04284888316210977,0.37003058103975534
2015,ZIP19136,234,0.8034188034188035,1.6324786324786325,0.4444444444444444,0.3717948717948718,0.05286822536878693,0.3162393162393162
2015,ZIP19137,17,0.7058823529411765,0.29411764705882354,0.47058823529411764,0.4117647058823529,0.03660411219224283,0.35294117647058826
2015,ZIP19138,309,0.5889967637540453,4.724919093851133,0.343042071197411,0.3592233009708738,0.07996593921859994,0.2459546925566343
2015,ZIP19139,917,0.8211559432933478,1.8146128680479825,0.34242093784078514,0.37840785169029445,0.09124649039004634,0.2268266085059978
2015,ZIP19140,457,0.7549234135667396,0.9715536105032823,0.4310722100656455,0.40043763676148797,0.06916590993381282,0.28227571115973743
2015,ZIP19141,539,0.8311688311688312,11.974025974025974,0.4267161410018553,0.36178107606679033,0.071792241623585,0.26716141001855287
2015,ZIP19142,471,0.9150743099787686,1.227176220806794,0.40976645435244163,0.4182590233545648,0.06010663112758497,0.27388535031847133
2015,ZIP19143,835,0.859880239520958,7.293413173652695,0.31137724550898205,0.4658682634730539,0.10396114983859682,0.1724550898203593
2015,ZIP19144,1149,0.7885117493472585,13.266318537859007,0.402088772845953,0.329852045256745,0.07432268417062099,0.23759791122715404
2015,ZIP19145,676,0.9215976331360947,3.9585798816568047,0.3816568047337278,0.28402366863905326,0.15400185205363498,0.14053254437869822
2015,ZIP19146,331,0.8217522658610272,1.2114803625377644,0.3504531722054381,0.40181268882175225,0.10482094283233023,0.25075528700906347
2015,ZIP19147,114,0.7368421052631579,3.7719298245614037,0.2719298245614035,0.3684210526315789,0.11013625121773397,0.17543859649122806
2015,ZIP19148,120,0.7666666666666667,0.20833333333333334,0.38333333333333336,0.48333333333333334,0.09710791045075198,0.35
2015,ZIP19149,409,0.7506112469437652,0.6405867970660146,0.4449877750611247,0.41075794621026895,0.03991586909631203,0.26405867970660146
2015,ZIP19150,205,0.8048780487804879,5.9609756097560975,0.3902439024390244,0.3121951219512195,0.056980532212451813,0.24390243902439024
2015,ZIP19151,288,0.7430555555555556,15.5625,0.3958333333333333,0.3854166666666667,0.05460845532790768,0.2048611111111111
2015,ZIP19152,410,0.7560975609756098,24.590243902439024,0.4170731707317073,0.24878048780487805,0.06867638961563605,0.2048780487804878
2015,ZIP19153,168,0.5535714285714286,20.857142857142858,0.39880952380952384,0.2976190476190476,0.07703136326999424,0.27380952380952384
2015,ZIP19154,262,0.38549618320610685,14.194656488549619,0.4312977099236641,0.3511450381679389,0.04458873639037816,0.2480916030534351
2015,ZIP19169,1,1.0,0.0,1.0,0.0,0.01918668149124792,0.0
2015,ZIP29234,1,0.0,0.0,1.0,0.0,0.02928487383971761,1.0
2015,ZIP9038,1,0.0,11.0,0.0,0.0,,0.0
2016,ZIP19102,31,0.7096774193548387,3.2580645161290325,0.3548387096774194,0.16129032258064516,0.03859116415634158,0.16129032258064516
2016,ZIP19103,160,0.88125,8.1875,0.325,0.2125,0.06063786516859683,0.21875
2016,ZIP19104,736,0.8383152173913043,4.452445652173913,0.33695652173913043,0.3179347826086957,0.15673543573639492,0.19021739130434784
2016,ZIP19106,43,0.7209302325581395,1.0232558139534884,0.4883720930232558,0.20930232558139536,0.025792897544421597,0.3023255813953488
2016,ZIP19107,115,0.8347826086956521,6.582608695652174,0.40869565217391307,0.20869565217391303,0.060115604698566395,0.24347826086956523
2016,ZIP19111,636,0.8490566037735849,14.822327044025156,0.3836477987421384,0.32547169811320753,0.05717797072932611,0.22955974842767296
2016,ZIP19112,1,1.0,0.0,0.0,0.0,,0.0
2016,ZIP19114,430,0.8395348837209302,54.18372093023256,0.43488372093023253,0.2930232558139535,0.058632882590160536,0.2372093023255814
2016,ZIP19115,237,0.9367088607594937,20.303797468354432,0.459915611814346,0.2869198312236287,0.06595552533805593,0.270042194092827
2016,ZIP19116,184,0.8586956521739131,11.320652173913043,0.41847826086956524,0.29347826086956524,0.06422144122137027,0.27717391304347827
2016,ZIP19118,118,0.9915254237288136,14.457627118644067,0.4491525423728814,0.16101694915254236,0.05612780811287381,0.2542372881355932
2016,ZIP19119,336,0.8898809523809523,6.961309523809524,0.3601190476190476,0.35714285714285715,0.047502998492502224,0.25892857142857145
2016,ZIP19120,894,0.8221476510067114,113.79865771812081,0.4395973154362416,0.3366890380313199,0.06493302491925927,0.25727069351230425
2016,ZIP19121,984,0.8760162601626016,1.8343495934959348,0.3313008130081301,0.31402439024390244,0.19295761095497332,0.13821138211382114
2016,ZIP19122,409,0.9070904645476773,7.1442542787286065,0.36185819070904646,0.19559902200489,0.17535416072779944,0.15892420537897312
2016,ZIP19123,361,0.9529085872576177,12.947368421052632,0.2548476454293629,0.2077562326869806,0.14770427039262157,0.10249307479224377
2016,ZIP19124,800,0.74,2.58625,0.415,0.41875,0.06300380315820187,0.325
2016,ZIP19125,88,0.6477272727272727,0.6022727272727273,0.4772727272727273,0.375,0.038981010289877605,0.4431818181818182
2016,ZIP19126,221,0.8461538461538461,8.122171945701357,0.39819004524886875,0.3755656108597285,0.055622541110995155,0.3167420814479638
2016,ZIP19127,23,0.34782608695652173,9.043478260869565,0.30434782608695654,0.21739130434782608,0.02549820138627781,0.2608695652173913
2016,ZIP19128,225,0.8977777777777778,21.124444444444446,0.39111111111111113,0.32,0.049972154676534646,0.21777777777777776
2016,ZIP19129,73,0.958904109589041,26.82191780821918,0.2191780821917808,0.273972602739726,0.10791516137204878,0.136986301369863
2016,ZIP19130,195,0.9128205128205128,4.605128205128205,0.3230769230769231,0.2,0.13176892203333768,0.1794871794871795
2016,ZIP19131,657,0.8949771689497716,15.621004566210045,0.3911719939117199,0.3302891933028919,0.06571047855337474,0.2085235920852359
2016,ZIP19132,406,0.7142857142857143,1.6724137931034482,0.3866995073891626,0.43842364532019706,0.1181073128838434,0.3103448275862069
2016,ZIP19133,349,0.9025787965616046,5.501432664756447,0.3467048710601719,0.2636103151862464,0.1951539333101774,0.16045845272206305
2016,ZIP19134,540,0.6777777777777778,0.32592592592592595,0.4666666666666667,0.45,0.05656002254590934,0.37222222222222223
2016,ZIP19135,291,0.7731958762886598,1.2061855670103092,0.4536082474226804,0.46735395189003437,0.046943570074087365,0.36769759450171824
2016,ZIP19136,236,0.7203389830508474,1.826271186440678,0.3898305084745763,0.4576271186440678,0.05029490236651552,0.3644067796610169
2016,ZIP19137,24,0.5416666666666666,0.041666666666666664,0.375,0.625,0.03666673114654597,0.4166666666666667
2016,ZIP19138,314,0.678343949044586,4.952229299363057,0.3503184713375796,0.35987261146496813,0.05690368853539023,0.2197452229299363
2016,ZIP19139,784,0.8073979591836735,1.5216836734693877,0.33418367346938777,0.42346938775510207,0.08550909003735926,0.23596938775510204
2016,ZIP19140,491,0.8004073319755601,1.4338085539714867,0.37067209775967414,0.46028513238289204,0.06794540708891832,0.29124236252545826
2016,ZIP19141,513,0.8245614035087719,10.553606237816764,0.4152046783625731,0.3820662768031189,0.05973306472669426,0.2553606237816764
2016,ZIP19142,450,0.8955555555555555,0.7644444444444445,0.3622222222222222,0.48,0.06844363619786364,0.32666666666666666
2016,ZIP19143,910,0.8736263736263736,6.362637362637362,0.32857142857142857,0.4087912087912088,0.07886639698906045,0.23406593406593407
2016,ZIP19144,1212,0.8250825082508251,15.774752475247524,0.4051155115511551,0.33910891089108913,0.07096853731885214,0.27145214521452143
2016,ZIP19145,802,0.9314214463840399,3.7618453865336656,0.2942643391521197,0.2506234413965087,0.17244375785124783,0.10723192019950124
2016,ZIP19146,325,0.7846153846153846,5.144615384615385,0.3384615384615385,0.36923076923076925,0.08198294832266578,0.24923076923076923
2016,ZIP19147,143,0.7412587412587412,5.496503496503497,0.4195804195804196,0.27972027972027974,0.06117315428361315,0.25874125874125875
2016,ZIP19148,116,0.6810344827586207,0.14655172413793102,0.39655172413793105,0.43103448275862066,0.04705565979262556,0.4396551724137931
2016,ZIP19149,404,0.7004950495049505,1.2846534653465347,0.44801980198019803,0.3787128712871287,0.03778412728945979,0.26485148514851486
2016,ZIP19150,176,0.8181818181818182,4.755681818181818,0.4034090909090909,0.35795454545454547,0.05044276951923398,0.23295454545454544
2016,ZIP19151,343,0.8017492711370262,7.836734693877551,0.40233236151603496,0.41690962099125367,0.0547195641645678,0.26822157434402333
2016,ZIP19152,471,0.6581740976645435,27.123142250530787,0.42462845010615713,0.2208067940552017,0.06292128716969508,0.22505307855626328
2016,ZIP19153,196,0.6581632653061225,17.21938775510204,0.3826530612244898,0.3673469387755102,0.06277681846574162,0.2602040816326531
2016,ZIP19154,459,0.30718954248366015,27.305010893246187,0.4444444444444444,0.27233115468409586,0.05297117177927905,0.2636165577342048
2016,ZIP19194,1,1.0,2.0,1.0,0.0,0.37401574803149606,0.0
2017,ZIP19006,1,1.0,0.0,0.0,1.0,0.04328018223234624,1.0
2017,ZIP19102,33,0.7878787878787878,3.3636363636363638,0.42424242424242425,0.18181818181818182,0.028500442854621576,0.18181818181818182
2017,ZIP19103,156,0.782051282051282,5.717948717948718,0.47435897435897434,0.23076923076923078,0.046422216607207134,0.3141025641025641
2017,ZIP19104,776,0.8646907216494846,6.251288659793815,0.2925257731958763,0.3479381443298969,0.1358538825765942,0.19716494845360824
2017,ZIP19106,61,0.8688524590163934,2.8688524590163933,0.45901639344262296,0.08196721311475409,0.030706261065844093,0.29508196721311475
2017,ZIP19107,98,0.8877551020408163,7.377551020408164,0.3877551020408163,0.19387755102040816,0.062299493995841775,0.21428571428571427
2017,ZIP19108,1,1.0,2.0,1.0,0.0,0.02909000497265042,1.0
2017,ZIP19111,583,0.8353344768439108,6.1423670668953685,0.42710120068610635,0.35334476843910806,0.10117534128552512,0.2624356775300172
2017,ZIP19114,422,0.7701421800947867,49.111374407582936,0.5213270142180095,0.24881516587677724,0.06189108176573999,0.25355450236966826
2017,ZIP19115,186,0.8709677419354839,12.71505376344086,0.45161290322580644,0.2903225806451613,0.05624062839991389,0.3064516129032258
2017,ZIP19116,181,0.9060773480662984,10.900552486187845,0.5193370165745856,0.2265193370165746,0.06165499645412087,0.287292817679558
2017,ZIP19118,62,0.9193548387096774,18.93548387096774,0.45161290322580644,0.25806451612903225,0.03721082129945272,0.4032258064516129
2017,ZIP19119,365,0.8986301369863013,7.8931506849315065,0.4438356164383562,0.29315068493150687,0.056826961252532775,0.2493150684931507
2017,ZIP19120,901,0.832408435072142,176.59156492785795,0.38623751387347394,0.34961154273029965,0.07509879202235133,0.2519422863485017
2017,ZIP19121,1028,0.9134241245136187,1.6624513618677044,0.2811284046692607,0.34922178988326846,0.1498040914009366,0.1575875486381323
2017,ZIP19122,423,0.966903073286052,7.200945626477542,0.32387706855791965,0.2198581560283688,0.17588993746646978,0.17966903073286053
2017,ZIP19123,379,0.9604221635883905,7.825857519788919,0.21372031662269128,0.23482849604221637,0.15238905783424686,0.10290237467018469
2017,ZIP19124,712,0.7556179775280899,3.8146067415730336,0.4143258426966292,0.41151685393258425,0.0716010376779093,0.3188202247191011
2017,ZIP19125,63,0.6507936507936508,0.6031746031746031,0.4444444444444444,0.36507936507936506,0.046208997130694575,0.3333333333333333
2017,ZIP19126,218,0.8165137614678899,7.6422018348623855,0.42660550458715596,0.4036697247706422,0.07359241903315217,0.3119266055045872
2017,ZIP19127,20,0.4,2.65,0.5,0.25,0.031021376253491013,0.45
2017,ZIP19128,265,0.8943396226415095,33.80754716981132,0.39622641509433965,0.3169811320754717,0.046530669129756536,0.28679245283018867
2017,ZIP19129,119,0.907563025210084,1.2605042016806722,0.2773109243697479,0.33613445378151263,0.10056451553601889,0.17647058823529413
2017,ZIP19130,237,0.9324894514767933,5.109704641350211,0.27848101265822783,0.3628691983122363,0.07172484091751777,0.20675105485232068
2017,ZIP19131,791,0.8495575221238938,14.949431099873578,0.3944374209860936,0.3084702907711757,0.06892783569869661,0.213653603034134
2017,ZIP19132,386,0.8290155440414507,1.6632124352331605,0.37823834196891193,0.39378238341968913,0.12146033808431105,0.2979274611398964
2017,ZIP19133,312,0.9326923076923077,5.230769230769231,0.34294871794871795,0.30128205128205127,0.17652638039020774,0.2564102564102564
2017,ZIP19134,637,0.6640502354788069,0.4207221350078493,0.43328100470957615,0.4317111459968603,0.06877881175920009,0.3893249607535322
2017,ZIP19135,274,0.7773722627737226,1.0364963503649636,0.45985401459854014,0.4124087591240876,0.06474664741596597,0.41605839416058393
2017,ZIP19136,253,0.7747035573122529,1.7193675889328064,0.45454545454545453,0.3715415019762846,0.048066165230719375,0.3794466403162055
2017,ZIP19137,20,0.65,0.2,0.35,0.55,0.021878334525190463,0.35
2017,ZIP19138,319,0.7523510971786834,4.758620689655173,0.4106583072100313,0.3385579937304075,0.09354514918214923,0.2884012539184953
2017,ZIP19139,876,0.8036529680365296,2.3424657534246576,0.3036529680365297,0.3904109589041096,0.09261187778825693,0.2568493150684932
2017,ZIP19140,526,0.7870722433460076,1.7167300380228137,0.3517110266159696,0.4923954372623574,0.062329702368521346,0.30228136882129275
2017,ZIP19141,494,0.7874493927125507,10.67408906882591,0.3967611336032389,0.3016194331983806,0.07253995850525022,0.24493927125506074
2017,ZIP19142,502,0.900398406374502,0.5338645418326693,0.3426294820717131,0.47808764940239046,0.07105272971536013,0.34462151394422313
2017,ZIP19143,936,0.8728632478632479,1.1955128205128205,0.3408119658119658,0.391025641025641,0.08573484316859441,0.2564102564102564
2017,ZIP19144,1199,0.786488740617181,16.513761467889907,0.408673894912427,0.347789824854045,0.08003189586201355,0.2652210175145955
2017,ZIP19145,681,0.9162995594713657,2.0102790014684286,0.25697503671071953,0.29515418502202645,0.14578387120449482,0.14537444933920704
2017,ZIP19146,262,0.7862595419847328,3.8740458015267176,0.33969465648854963,0.37404580152671757,0.11546365114909735,0.2862595419847328
2017,ZIP19147,136,0.8308823529411765,4.110294117647059,0.3235294117647059,0.3602941176470588,0.11249218726651604,0.22058823529411764
2017,ZIP19148,132,0.6590909090909091,0.1893939393939394,0.4621212121212121,0.4166666666666667,0.06631908157270437,0.38636363636363635
2017,ZIP19149,407,0.7248157248157249,1.4545454545454546,0.42997542997543,0.3882063882063882,0.045635329530778555,0.32432432432432434
2017,ZIP19150,179,0.7877094972067039,5.134078212290503,0.43575418994413406,0.3687150837988827,0.056012470146406916,0.2569832402234637
2017,ZIP19151,316,0.8575949367088608,6.132911392405063,0.3639240506329114,0.3987341772151899,0.061133291174247824,0.2974683544303797
2017,ZIP19152,352,0.8181818181818182,11.548295454545455,0.4659090909090909,0.3068181818181818,0.06601054604159769,0.30113636363636365
2017,ZIP19153,208,0.6778846153846154,21.79326923076923,0.42788461538461536,0.3269230769230769,0.07115234395626502,0.23557692307692307
2017,ZIP19154,549,0.2550091074681239,22.673952641165755,0.44990892531876137,0.24225865209471767,0.052271938935933834,0.2550091074681239
2017,ZIP19156,1,1.0,9.0,1.0,0.0,0.08672781811068121,0.0
2017,ZIP19382,1,1.0,4.0,1.0,0.0,0.016815884237999273,0.0
2018,ZIP0,3,0.6666666666666666,11.333333333333334,0.0,0.6666666666666666,0.01876770937990359,0.0
2018,ZIP18140,1,0.0,0.0,0.0,0.0,,0.0
2018,ZIP19004,1,0.0,2.0,0.0,0.0,,0.0
2018,ZIP19012,1,1.0,0.0,1.0,0.0,0.035111650723429776,1.0
2018,ZIP19101,2,1.0,0.0,0.5,1.0,0.5194940357057081,0.5
2018,ZIP19102,29,0.7586206896551724,3.8620689655172415,0.4482758620689655,0.13793103448275862,0.02340722008843429,0.27586206896551724
2018,ZIP19103,108,0.6759259259259259,4.5,0.4537037037037037,0.1574074074074074,0.09583987257176649,0.25
2018,ZIP19104,714,0.8207282913165266,6.323529411764706,0.30392156862745096,0.35014005602240894,0.13886110430517784,0.19887955182072828
2018,ZIP19106,52,0.7884615384615384,5.884615384615385,0.38461538461538464,0.19230769230769232,0.03430119758477605,0.28846153846153844
2018,ZIP19107,116,0.75,4.2155172413793105,0.45689655172413796,0.1724137931034483,0.07164565442256637,0.28448275862068967
2018,ZIP19110,1,0.0,0.0,1.0,0.0,0.0350816734440692,0.0
2018,ZIP19111,455,0.8373626373626374,7.184615384615385,0.41318681318681316,0.33186813186813185,0.0788575008812227,0.24615384615384617
2018,ZIP19114,418,0.9569377990430622,44.02870813397129,0.47129186602870815,0.2679425837320574,0.05989741393539424,0.25598086124401914
2018,ZIP19115,201,0.845771144278607,12.492537313432836,0.4527363184079602,0.263681592039801,0.0719756485431894,0.263681592039801
2018,ZIP19116,165,0.8787878787878788,10.915151515151516,0.47878787878787876,0.2,0.06758861755941764,0.23030303030303031
2018,ZIP19118,42,0.2619047619047619,6.5,0.38095238095238093,0.2857142857142857,0.022600248724270373,0.42857142857142855
2018,ZIP19119,305,0.898360655737705,5.836065573770492,0.38688524590163936,0.3737704918032787,0.05016190371405031,0.25573770491803277
2018,ZIP19120,773,0.8473479948253557,145.72186287192756,0.34928848641655885,0.34152652005174644,0.06844550009936491,0.23285899094437257
2018,ZIP19121,870,0.8781609195402299,1.7793103448275862,0.3080459770114943,0.40344827586206894,0.13801441371561365,0.16666666666666666
2018,ZIP19122,300,0.9166666666666666,4.906666666666666,0.41,0.28,0.16778040023475968,0.19333333333333333
2018,ZIP19123,330,0.8545454545454545,9.23939393939394,0.2818181818181818,0.2545454545454545,0.13892650561265268,0.1484848484848485
2018,ZIP19124,786,0.7137404580152672,3.3740458015267176,0.3727735368956743,0.4198473282442748,0.07486044994551361,0.3193384223918575
2018,ZIP19125,40,0.85,0.225,0.475,0.45,0.08973149895044666,0.375
2018,ZIP19126,207,0.9227053140096618,7.550724637681159,0.4057971014492754,0.357487922705314,0.059825039991655275,0.2898550724637681
2018,ZIP19127,12,0.3333333333333333,2.25,0.25,0.5,0.029326141229375477,0.16666666666666666
2018,ZIP19128,299,0.9364548494983278,51.23745819397993,0.4080267558528428,0.2608695652173913,0.04580003259705271,0.23076923076923078
2018,ZIP19129,83,0.891566265060241,2.0602409638554215,0.3132530120481928,0.3373493975903614,0.09894007496100513,0.1927710843373494
2018,ZIP19130,199,0.6984924623115578,4.532663316582915,0.3417085427135678,0.23115577889447236,0.08502379707633713,0.21608040201005024
2018,ZIP19131,748,0.6697860962566845,14.618983957219251,0.37032085561497324,0.31016042780748665,0.06127724951689555,0.23128342245989306
2018,ZIP19132,428,0.8317757009345794,2.55607476635514,0.3317757009345794,0.46261682242990654,0.08872551907447601,0.32009345794392524
2018,ZIP19133,284,0.8450704225352113,7.545774647887324,0.36619718309859156,0.3732394366197183,0.14958828725625054,0.27816901408450706
2018,ZIP19134,569,0.5676625659050967,0.5764499121265377,0.4077328646748682,0.4007029876977153,0.06491386522036648,0.3602811950790861
2018,ZIP19135,262,0.6259541984732825,1.0190839694656488,0.45038167938931295,0.4198473282442748,0.06239553510960286,0.3816793893129771
2018,ZIP19136,218,0.7339449541284404,2.481651376146789,0.43577981651376146,0.43119266055045874,0.06192100299028828,0.3853211009174312
2018,ZIP19137,27,0.5185185185185185,0.2962962962962963,0.3333333333333333,0.4444444444444444,0.035912742586591814,0.3333333333333333
2018,ZIP19138,290,0.7896551724137931,5.955172413793103,0.4068965517241379,0.38275862068965516,0.06904544428378136,0.2620689655172414
2018,ZIP19139,839,0.7699642431466031,2.798569725864124,0.3432657926102503,0.3957091775923719,0.0892290164906552,0.30154946364719903
2018,ZIP19140,454,0.7995594713656388,1.6299559471365639,0.41409691629955947,0.4251101321585903,0.0694946908184259,0.32158590308370044
2018,ZIP19141,471,0.8089171974522293,8.375796178343949,0.40764331210191085,0.36942675159235666,0.06367463634602442,0.3184713375796178
2018,ZIP19142,402,0.8532338308457711,0.5621890547263682,0.3656716417910448,0.4253731343283582,0.08383961016875734,0.3034825870646766
2018,ZIP19143,824,0.8325242718446602,1.2924757281553398,0.2912621359223301,0.38349514563106796,0.08938954187258458,0.23786407766990292
2018,ZIP19144,1207,0.7729908864954432,17.296603148301575,0.40016570008285,0.3603976801988401,0.06879108877115296,0.2990886495443248
2018,ZIP19145,490,0.8775510204081632,1.9285714285714286,0.29183673469387755,0.363265306122449,0.1741325645908127,0.21224489795918366
2018,ZIP19146,197,0.8071065989847716,3.0862944162436547,0.3197969543147208,0.38071065989847713,0.10394108574261822,0.27918781725888325
2018,ZIP19147,132,0.8181818181818182,2.787878787878788,0.30303030303030304,0.3560606060606061,0.10172741316565748,0.20454545454545456
2018,ZIP19148,105,0.5904761904761905,0.12380952380952381,0.3904761904761905,0.47619047619047616,0.07627304494680708,0.45714285714285713
2018,ZIP19149,403,0.6550868486352357,1.1464019851116625,0.4044665012406948,0.43424317617866004,0.06753812219985281,0.3573200992555831
2018,ZIP19150,153,0.8627450980392157,3.4705882352941178,0.41830065359477125,0.3790849673202614,0.04682984011541621,0.26143790849673204
2018,ZIP19151,292,0.791095890410959,6.510273972602739,0.3801369863013699,0.4143835616438356,0.057891280195317016,0.24315068493150685
2018,ZIP19152,330,0.8666666666666667,10.536363636363637,0.403030303030303,0.27575757575757576,0.06396281429306878,0.24242424242424243
2018,ZIP19153,198,0.5,21.48989898989899,0.37373737373737376,0.2676767676767677,0.067550682345338,0.16666666666666666
2018,ZIP19154,472,0.2245762711864407,31.14830508474576,0.4597457627118644,0.2266949152542373,0.059729793853772896,0.19915254237288135
2018,ZIP19156,1,1.0,3.0,1.0,0.0,0.017349377730157423,1.0
2019,ZIP-3409,3,0.6666666666666666,14.0,0.3333333333333333,0.6666666666666666,0.1217885185174458,0.0
2019,ZIP10131,1,1.0,0.0,0.0,1.0,,1.0
2019,ZIP19102,60,0.65,7.283333333333333,0.43333333333333335,0.23333333333333334,0.02231595164744852,0.3
2019,ZIP19103,121,0.6446280991735537,3.644628099173554,0.4132231404958678,0.15702479338842976,0.13325378017838854,0.2809917355371901
2019,ZIP19104,746,0.82171581769437,4.345844504021447,0.3203753351206434,0.353887399463807,0.11170143426983878,0.19839142091152814
2019,ZIP19106,45,0.8444444444444444,4.533333333333333,0.35555555555555557,0.2222222222222222,0.02193533375990497,0.2222222222222222
2019,ZIP19107,99,0.6666666666666666,3.9393939393939394,0.43434343434343436,0.29292929292929293,0.09469012707821729,0.32323232323232326
2019,ZIP19110,1,1.0,3.0,0.0,0.0,,0.0
2019,ZIP19111,479,0.6325678496868476,7.78705636743215,0.40083507306889354,0.35281837160751567,0.05592679227125291,0.22964509394572025
2019,ZIP19114,433,0.7321016166281755,43.454965357967666,0.45496535796766746,0.28868360277136257,0.047094053122791,0.2840646651270208
2019,ZIP19115,154,0.7662337662337663,17.24025974025974,0.38961038961038963,0.33116883116883117,0.0583056328396514,0.2597402597402597
2019,ZIP19116,157,0.7388535031847133,9.05732484076433,0.445859872611465,0.2611464968152866,0.07138004194411916,0.3184713375796178
2019,ZIP19118,132,0.6287878787878788,21.21212121212121,0.4090909090909091,0.2878787878787879,0.03060238062345798,0.24242424242424243
2019,ZIP19119,328,0.8567073170731707,5.878048780487805,0.3780487804878049,0.3932926829268293,0.04345012357904454,0.25
2019,ZIP19120,704,0.8181818181818182,92.18607954545455,0.37926136363636365,0.3977272727272727,0.075056526771431,0.26704545454545453
2019,ZIP19121,894,0.8982102908277405,1.5827740492170022,0.29194630872483224,0.441834451901566,0.15687251724332651,0.18120805369127516
2019,ZIP19122,307,0.8827361563517915,3.804560260586319,0.30944625407166126,0.3973941368078176,0.15695796039780113,0.16286644951140064
2019,ZIP19123,325,0.8338461538461538,6.403076923076923,0.2923076923076923,0.27384615384615385,0.13302353602253245,0.13846153846153847
2019,ZIP19124,748,0.679144385026738,4.848930481283422,0.37433155080213903,0.4304812834224599,0.0731437629212168,0.31283422459893045
2019,ZIP19125,55,0.6909090909090909,0.5272727272727272,0.4,0.38181818181818183,0.06652805207305687,0.36363636363636365
2019,ZIP19126,208,0.8798076923076923,10.235576923076923,0.40384615384615385,0.39903846153846156,0.08235956233390815,0.28365384615384615
2019,ZIP19127,18,0.16666666666666666,3.7777777777777777,0.2777777777777778,0.3888888888888889,0.029146833865109873,0.3888888888888889
2019,ZIP19128,410,0.5658536585365853,58.01951219512195,0.3804878048780488,0.2731707317073171,0.049171373487390334,0.17560975609756097
2019,ZIP19129,89,0.7865168539325843,0.9550561797752809,0.3595505617977528,0.4157303370786517,0.08527254036686133,0.19101123595505617
2019,ZIP19130,197,0.6192893401015228,2.436548223350254,0.3553299492385787,0.3248730964467005,0.08850193903099182,0.2182741116751269
2019,ZIP19131,724,0.6712707182320442,13.171270718232044,0.3715469613259669,0.3149171270718232,0.051424122286410266,0.23480662983425415
2019,ZIP19132,493,0.7403651115618661,2.876267748478702,0.3022312373225152,0.4908722109533469,0.09681602312804086,0.281947261663286
2019,ZIP19133,287,0.8501742160278746,4.641114982578397,0.23344947735191637,0.4355400696864111,0.15104123525828156,0.17770034843205576
2019,ZIP19134,561,0.6007130124777184,0.40463458110516937,0.40106951871657753,0.46345811051693403,0.05806798846556367,0.34581105169340465
2019,ZIP19135,283,0.773851590106007,1.7773851590106007,0.38162544169611307,0.392226148409894,0.08403980960748184,0.3321554770318021
2019,ZIP19136,222,0.7342342342342343,1.472972972972973,0.46396396396396394,0.44144144144144143,0.04963754037314523,0.4369369369369369
2019,ZIP19137,14,0.7857142857142857,0.07142857142857142,0.35714285714285715,0.5,0.026878011876170803,0.2857142857142857
2019,ZIP19138,284,0.7746478873239436,3.3098591549295775,0.41901408450704225,0.3732394366197183,0.06380173178116672,0.2852112676056338
2019,ZIP19139,856,0.802570093457944,2.1401869158878504,0.3072429906542056,0.40186915887850466,0.07222825007627894,0.26985981308411217
2019,ZIP19140,497,0.7323943661971831,1.1830985915492958,0.3762575452716298,0.46680080482897385,0.062289086494646456,0.27565392354124746
2019,ZIP19141,580,0.7775862068965518,16.170689655172414,0.41724137931034483,0.39827586206896554,0.06816216847184099,0.29482758620689653
2019,ZIP19142,402,0.8383084577114428,0.5248756218905473,0.27860696517412936,0.5024875621890548,0.08824460730248551,0.31094527363184077
2019,ZIP19143,866,0.8568129330254042,1.0242494226327945,0.30600461893764436,0.46997690531177827,0.07654352094165746,0.27251732101616627
2019,ZIP19144,1102,0.7921960072595281,13.529038112522686,0.39019963702359345,0.37749546279491836,0.07023770535770829,0.27858439201451907
2019,ZIP19145,451,0.8314855875831486,1.583148558758315,0.328159645232816,0.43458980044345896,0.10556306025544178,0.1729490022172949
2019,ZIP19146,222,0.8243243243243243,2.418918918918919,0.35135135135135137,0.3963963963963964,0.09506177477460774,0.21621621621621623
2019,ZIP19147,135,0.6962962962962963,5.407407407407407,0.2814814814814815,0.37777777777777777,0.05438837319807969,0.2814814814814815
2019,ZIP19148,108,0.5833333333333334,0.1574074074074074,0.4166666666666667,0.39814814814814814,0.07331801709973061,0.37962962962962965
2019,ZIP19149,418,0.6818181818181818,1.0861244019138756,0.4258373205741627,0.40669856459330145,0.04353388650344473,0.361244019138756
2019,ZIP19150,156,0.7884615384615384,4.67948717948718,0.4166666666666667,0.34615384615384615,0.06423689425149806,0.1987179487179487
2019,ZIP19151,253,0.8181818181818182,7.217391304347826,0.4189723320158103,0.4426877470355731,0.05647706898113186,0.22529644268774704
2019,ZIP19152,355,0.8366197183098592,14.853521126760564,0.4084507042253521,0.27323943661971833,0.06090768392660423,0.2112676056338028
2019,ZIP19153,133,0.40601503759398494,19.32330827067669,0.3533834586466165,0.44360902255639095,0.05640413900123209,0.2556390977443609
2019,ZIP19154,401,0.29177057356608477,26.443890274314214,0.47880299251870323,0.28428927680798005,0.04726232856936074,0.16957605985037408
2019,ZIP19156,1,1.0,2.0,0.0,1.0,0.06143559984861865,0.0
2019,ZIP19914,1,1.0,0.0,1.0,0.0,0.028897618171676777,0.0
2019,ZIP32081,1,1.0,7.0,0.0,1.0,0.054132522928311715,1.0
2020,ZIP19102,22,0.6818181818181818,8.545454545454545,0.4090909090909091,0.13636363636363635,0.036546909813084914,0.045454545454545456
2020,ZIP19103,61,0.5901639344262295,3.262295081967213,0.3442622950819672,0.06557377049180328,0.09987648051600692,0.04918032786885246
2020,ZIP19104,249,0.7991967871485943,3.923694779116466,0.21285140562248997,0.25301204819277107,0.07320955313414744,0.040160642570281124
2020,ZIP19106,20,0.55,2.95,0.5,0.2,0.013267603959742831,0.2
2020,ZIP19107,43,0.4883720930232558,2.953488372093023,0.32558139534883723,0.13953488372093023,0.04219722772448786,0.2558139534883721
2020,ZIP19111,221,0.7194570135746606,12.44343891402715,0.3665158371040724,0.2398190045248869,0.07322986844790742,0.07239819004524888
2020,ZIP19114,166,0.8313253012048193,30.162650602409638,0.42168674698795183,0.18674698795180722,0.06430835022407103,0.06626506024096386
2020,ZIP19115,63,0.7619047619047619,1.126984126984127,0.4126984126984127,0.20634920634920634,0.028105867273930222,0.1111111111111111
2020,ZIP19116,72,0.7222222222222222,9.208333333333334,0.5277777777777778,0.18055555555555555,0.06765038048295953,0.1388888888888889
2020,ZIP19118,39,0.6666666666666666,37.30769230769231,0.1794871794871795,0.15384615384615385,0.025678921694917204,0.02564102564102564
2020,ZIP19119,136,0.8529411764705882,5.595588235294118,0.3161764705882353,0.27941176470588236,0.043508132940319334,0.058823529411764705
2020,ZIP19120,232,0.6637931034482759,41.008620689655174,0.33189655172413796,0.34051724137931033,0.09299960762113857,0.11637931034482758
2020,ZIP19121,284,0.778169014084507,1.4753521126760563,0.25,0.2992957746478873,0.1095635773328124,0.08450704225352113
2020,ZIP19122,127,0.8582677165354331,4.039370078740157,0.2125984251968504,0.18110236220472442,0.059096917627612086,0.031496062992125984
2020,ZIP19123,83,0.7951807228915663,1.3373493975903614,0.13253012048192772,0.3373493975903614,0.04410978777901069,0.04819277108433735
2020,ZIP19124,278,0.5683453237410072,3.262589928057554,0.37050359712230213,0.2949640287769784,0.08989228194020614,0.1079136690647482
2020,ZIP19125,19,0.5789473684210527,0.15789473684210525,0.5263157894736842,0.21052631578947367,0.13082044934417691,0.21052631578947367
2020,ZIP19126,85,0.8352941176470589,5.447058823529412,0.3764705882352941,0.27058823529411763,0.04341908553300396,0.10588235294117647
2020,ZIP19127,10,0.5,2.8,0.4,0.2,0.02358339419154224,0.1
2020,ZIP19128,151,0.304635761589404,113.03311258278146,0.31788079470198677,0.17218543046357615,0.03266428911218171,0.039735099337748346
2020,ZIP19129,46,0.8043478260869565,0.8695652173913043,0.391304347826087,0.2608695652173913,0.06292618625823682,0.043478260869565216
2020,ZIP19130,54,0.5,3.759259259259259,0.25925925925925924,0.16666666666666666,0.03135834254711887,0.05555555555555555
2020,ZIP19131,257,0.6264591439688716,12.136186770428015,0.41245136186770426,0.17120622568093385,0.06699423858267156,0.07782101167315175
2020,ZIP19132,158,0.5886075949367089,1.3417721518987342,0.3037974683544304,0.31645569620253167,0.09272999070889777,0.14556962025316456
2020,ZIP19133,100,0.75,2.11,0.33,0.21,0.1957117775781067,0.07
2020,ZIP19134,227,0.3744493392070485,0.2555066079295154,0.3920704845814978,0.2687224669603524,0.08293926539294424,0.11894273127753303
2020,ZIP19135,119,0.5294117647058824,2.773109243697479,0.36134453781512604,0.3445378151260504,0.0681987343983502,0.13445378151260504
2020,ZIP19136,111,0.6126126126126126,1.1891891891891893,0.3963963963963964,0.2702702702702703,0.03485227570111536,0.16216216216216217
2020,ZIP19137,7,0.14285714285714285,0.0,0.2857142857142857,0.2857142857142857,0.013532991596281671,0.0
2020,ZIP19138,93,0.6774193548387096,1.7526881720430108,0.3118279569892473,0.3118279569892473,0.055772362686645816,0.15053763440860216
2020,ZIP19139,289,0.7093425605536332,2.152249134948097,0.3079584775086505,0.2560553633217993,0.061415607773301926,0.09688581314878893
2020,ZIP19140,158,0.6265822784810127,0.9240506329113924,0.31645569620253167,0.27848101265822783,0.05484304172262858,0.13291139240506328
2020,ZIP19141,226,0.8141592920353983,15.986725663716815,0.37168141592920356,0.22123893805309736,0.10221631971216676,0.08849557522123894
2020,ZIP19142,138,0.7246376811594203,0.34057971014492755,0.2898550724637681,0.30434782608695654,0.05959024166755759,0.09420289855072464
2020,ZIP19143,283,0.7491166077738516,0.9611307420494699,0.29328621908127206,0.24734982332155478,0.07095545171259991,0.08480565371024736
2020,ZIP19144,360,0.7527777777777778,9.102777777777778,0.375,0.2388888888888889,0.04970600029190749,0.08611111111111111
2020,ZIP19145,138,0.7463768115942029,2.3333333333333335,0.3333333333333333,0.2608695652173913,0.08671435394629376,0.057971014492753624
2020,ZIP19146,84,0.6785714285714286,1.0952380952380953,0.39285714285714285,0.35714285714285715,0.05567169326978001,0.14285714285714285
2020,ZIP19147,45,0.7777777777777778,7.622222222222222,0.26666666666666666,0.4222222222222222,0.15592182102388166,0.044444444444444446
2020,ZIP19148,39,0.5128205128205128,0.23076923076923078,0.4358974358974359,0.15384615384615385,0.12673533767558287,0.1794871794871795
2020,ZIP19149,186,0.553763440860215,1.064516129032258,0.40860215053763443,0.27419354838709675,0.050102741790194916,0.11827956989247312
2020,ZIP19150,62,0.6935483870967742,3.2096774193548385,0.3225806451612903,0.3064516129032258,0.04906646626906212,0.0967741935483871
2020,ZIP19151,99,0.6262626262626263,5.171717171717172,0.20202020202020202,0.26262626262626265,0.0814956386955284,0.06060606060606061
2020,ZIP19152,146,0.8013698630136986,14.232876712328768,0.4178082191780822,0.1506849315068493,0.04856895514168793,0.10273972602739725
2020,ZIP19153,37,0.918918918918919,18.027027027027028,0.3783783783783784,0.24324324324324326,0.14408303271112238,0.05405405405405406
2020,ZIP19154,216,0.9583333333333334,17.055555555555557,0.5231481481481481,0.16666666666666666,0.04320925583866605,0.06018518518518518
2021,ZIP-3409,2,1.0,2.0,0.0,0.5,,0.5
2021,ZIP10120,1,0.0,0.0,1.0,0.0,1.0,0.0
2021,ZIP19102,35,0.6571428571428571,4.8,0.4,0.11428571428571428,0.06694877349108401,0.34285714285714286
2021,ZIP19103,41,0.43902439024390244,1.7073170731707317,0.2682926829268293,0.21951219512195122,0.1700012865288793,0.0975609756097561
2021,ZIP19104,210,0.638095238095238,0.7428571428571429,0.3523809523809524,0.2619047619047619,0.18667691942719464,0.21428571428571427
2021,ZIP19106,28,0.6428571428571429,1.8928571428571428,0.5714285714285714,0.17857142857142858,0.011312848817991697,0.42857142857142855
2021,ZIP19107,49,0.6326530612244898,2.7142857142857144,0.4897959183673469,0.30612244897959184,0.1552757414280839,0.30612244897959184
2021,ZIP19111,209,0.69377990430622,3.3636363636363638,0.3827751196172249,0.2966507177033493,0.14262081294684123,0.27751196172248804
2021,ZIP19112,1,0.0,1.0,0.0,0.0,,0.0
2021,ZIP19114,129,0.8372093023255814,9.65891472868217,0.3875968992248062,0.32558139534883723,0.11101572825780413,0.23255813953488372
2021,ZIP19115,41,0.926829268292683,0.7804878048780488,0.34146341463414637,0.34146341463414637,0.11006375047037349,0.3170731707317073
2021,ZIP19116,40,0.825,1.475,0.325,0.225,0.022917011597537316,0.325
2021,ZIP19118,9,0.3333333333333333,3.0,0.3333333333333333,0.1111111111111111,0.009589889358660534,0.1111111111111111
2021,ZIP19119,96,0.78125,2.21875,0.4375,0.23958333333333334,0.06659953314081545,0.2708333333333333
2021,ZIP19120,218,0.6926605504587156,11.674311926605505,0.3761467889908257,0.3486238532110092,0.13538420019046013,0.26146788990825687
2021,ZIP19121,255,0.5294117647058824,0.6470588235294118,0.3686274509803922,0.30196078431372547,0.18269663167464734,0.23921568627450981
2021,ZIP19122,89,0.6853932584269663,1.0898876404494382,0.34831460674157305,0.30337078651685395,0.12600933332345388,0.25842696629213485
2021,ZIP19123,51,0.43137254901960786,0.1568627450980392,0.27450980392156865,0.3137254901960784,0.26233743401831244,0.17647058823529413
2021,ZIP19124,313,0.7220447284345048,0.7507987220447284,0.41214057507987223,0.33226837060702874,0.1448860395871416,0.30670926517571884
2021,ZIP19125,35,0.6,0.5142857142857142,0.45714285714285713,0.2571428571428571,0.29734057246606665,0.3142857142857143
2021,ZIP19126,83,0.891566265060241,2.4578313253012047,0.39759036144578314,0.37349397590361444,0.05467279099911949,0.2289156626506024
2021,ZIP19127,3,0.6666666666666666,0.0,0.6666666666666666,0.3333333333333333,0.014819708783925894,0.6666666666666666
2021,ZIP19128,139,0.6402877697841727,13.661870503597122,0.38848920863309355,0.2302158273381295,0.1356752665832579,0.28776978417266186
2021,ZIP19129,22,0.5454545454545454,0.3181818181818182,0.4090909090909091,0.3181818181818182,0.009841311313908804,0.13636363636363635
2021,ZIP19130,59,0.3389830508474576,2.305084745762712,0.3389830508474576,0.23728813559322035,0.09063369993717861,0.1694915254237288
2021,ZIP19131,224,0.6696428571428571,4.955357142857143,0.41517857142857145,0.30357142857142855,0.085484038983507,0.24553571428571427
2021,ZIP19132,174,0.5344827586206896,0.4367816091954023,0.47126436781609193,0.3045977011494253,0.2011220186010377,0.2988505747126437
2021,ZIP19133,68,0.6029411764705882,0.23529411764705882,0.39705882352941174,0.3235294117647059,0.1391916299873263,0.27941176470588236
2021,ZIP19134,281,0.46619217081850534,0.4128113879003559,0.42704626334519574,0.2918149466192171,0.1653927250963925,0.26334519572953735
2021,ZIP19135,146,0.5547945205479452,0.3904109589041096,0.410958904109589,0.3767123287671233,0.0790372972922024,0.3287671232876712
2021,ZIP19136,116,0.5086206896551724,0.4396551724137931,0.46551724137931033,0.31896551724137934,0.20357230803640203,0.39655172413793105
2021,ZIP19137,9,0.5555555555555556,0.1111111111111111,0.3333333333333333,0.2222222222222222,0.2999683201967006,0.4444444444444444
2021,ZIP19138,119,0.6302521008403361,0.8739495798319328,0.453781512605042,0.31932773109243695,0.1405050894526702,0.29411764705882354
2021,ZIP19139,303,0.7821782178217822,0.5379537953795379,0.34983498349834985,0.3795379537953795,0.06475543674046894,0.27722772277227725
2021,ZIP19140,204,0.6813725490196079,0.38235294117647056,0.39215686274509803,0.38235294117647056,0.09607627910949422,0.3284313725490196
2021,ZIP19141,234,0.8547008547008547,5.730769230769231,0.4188034188034188,0.32051282051282054,0.08887528061105049,0.2777777777777778
2021,ZIP19142,148,0.6418918918918919,0.11486486486486487,0.3783783783783784,0.40540540540540543,0.18576797841691006,0.3716216216216216
2021,ZIP19143,289,0.7647058823529411,0.41522491349480967,0.3737024221453287,0.370242214532872,0.09079878472705245,0.2664359861591695
2021,ZIP19144,287,0.7456445993031359,2.3240418118466897,0.37630662020905925,0.289198606271777,0.07423040648359353,0.24738675958188153
2021,ZIP19145,126,0.5714285714285714,0.6428571428571429,0.29365079365079366,0.36507936507936506,0.13081081885964393,0.2222222222222222
2021,ZIP19146,103,0.6699029126213593,0.5436893203883495,0.36893203883495146,0.27184466019417475,0.24102509742096145,0.24271844660194175
2021,ZIP19147,73,0.6027397260273972,1.5890410958904109,0.4520547945205479,0.3150684931506849,0.16261591040149034,0.3835616438356164
2021,ZIP19148,59,0.4915254237288136,0.05084745762711865,0.4406779661016949,0.4067796610169492,0.19379847229997318,0.3389830508474576
2021,ZIP19149,198,0.5606060606060606,0.30808080808080807,0.4444444444444444,0.36363636363636365,0.09960463324652236,0.30808080808080807
2021,ZIP19150,52,0.8076923076923077,0.6923076923076923,0.3269230769230769,0.34615384615384615,0.02156236456651613,0.23076923076923078
2021,ZIP19151,93,0.7419354838709677,0.946236559139785,0.25806451612903225,0.41935483870967744,0.07858863634558041,0.17204301075268819
2021,ZIP19152,130,0.8384615384615385,3.876923076923077,0.4461538461538462,0.23846153846153847,0.15088694238380584,0.2230769230769231
2021,ZIP19153,59,0.8813559322033898,4.186440677966102,0.3220338983050847,0.22033898305084745,0.06136794774932373,0.2033898305084746
2021,ZIP19154,84,0.5119047619047619,6.773809523809524,0.5119047619047619,0.25,0.06788195138612571,0.23809523809523808
2021,ZIP29144,1,1.0,0.0,1.0,0.0,0.026973137635004155,1.0
2022,ZIP-1024,1,1.0,0.0,1.0,0.0,0.5142555438225976,0.0
2022,ZIP-1632,1,1.0,0.0,0.0,0.0,,0.0
2022,ZIP-2011,2,1.0,0.5,0.5,0.0,0.33057166528583265,0.0
2022,ZIP-2017,2,1.0,0.0,0.0,1.0,0.0433241179981159,0.0
2022,ZIP-2539,1,1.0,0.0,1.0,0.0,0.012906118719331405,1.0
2022,ZIP-2809,1,1.0,0.0,1.0,1.0,0.05037145889460364,0.0
2022,ZIP-3409,6,1.0,4.166666666666667,0.3333333333333333,0.3333333333333333,0.037070960065639987,0.16666666666666666
2022,ZIP-3801,10,1.0,4.5,0.2,0.5,0.03943767176089141,0.0
2022,ZIP-5024,1,1.0,0.0,1.0,0.0,0.1255111670336584,1.0
2022,ZIP18111,1,0.0,0.0,0.0,1.0,0.0,0.0
2022,ZIP18124,1,1.0,0.0,0.0,1.0,0.0,0.0
2022,ZIP19014,1,0.0,0.0,0.0,0.0,,0.0
2022,ZIP19055,1,0.0,0.0,0.0,0.0,0.0,1.0
2022,ZIP19102,49,0.9591836734693877,5.816326530612245,0.5102040816326531,0.16326530612244897,0.02037705695347421,0.2857142857142857
2022,ZIP19103,98,0.8367346938775511,2.010204081632653,0.5306122448979592,0.19387755102040816,0.023507106437041837,0.23469387755102042
2022,ZIP19104,470,0.8489361702127659,0.8851063829787233,0.40638297872340423,0.3829787234042553,0.036111297919953024,0.2851063829787234
2022,ZIP19106,71,0.9154929577464789,1.971830985915493,0.4507042253521127,0.352112676056338,0.02464322346011436,0.2535211267605634
2022,ZIP19107,105,0.9809523809523809,5.123809523809523,0.4,0.21904761904761905,0.025783454470055856,0.2761904761904762
2022,ZIP19110,1,1.0,0.0,1.0,0.0,0.02073134391894768,0.0
2022,ZIP19111,361,0.7479224376731302,4.3185595567867034,0.39335180055401664,0.41274238227146814,0.04154179851710644,0.2853185595567867
2022,ZIP19114,241,0.8547717842323651,12.452282157676349,0.4896265560165975,0.35684647302904565,0.02074367786744426,0.3360995850622407
2022,ZIP19115,130,0.9076923076923077,2.1846153846153844,0.43846153846153846,0.25384615384615383,0.05895537555989331,0.23846153846153847
2022,ZIP19116,106,0.8301886792452831,4.226415094339623,0.4716981132075472,0.3490566037735849,0.03882817818458353,0.2641509433962264
2022,ZIP19118,79,0.9746835443037974,7.291139240506329,0.3670886075949367,0.379746835443038,0.03313151020961978,0.31645569620253167
2022,ZIP19119,244,0.8401639344262295,2.8565573770491803,0.3975409836065574,0.4385245901639344,0.027267336889283192,0.29508196721311475
2022,ZIP19120,479,0.755741127348643,43.937369519832984,0.48643006263048016,0.38204592901878914,0.03623249539042614,0.2860125260960334
2022,ZIP19121,630,0.7666666666666667,0.9936507936507937,0.3047619047619048,0.3634920634920635,0.08164146552553588,0.2396825396825397
2022,ZIP19122,218,0.7431192660550459,4.0,0.3669724770642202,0.27522935779816515,0.033020183661360586,0.23394495412844038
2022,ZIP19123,181,0.8950276243093923,4.9779005524861875,0.40331491712707185,0.2265193370165746,0.02001913803038551,0.32044198895027626
2022,ZIP19124,569,0.7170474516695958,2.2003514938488578,0.44639718804920914,0.43936731107205623,0.03505886125127002,0.37258347978910367
2022,ZIP19125,78,0.7948717948717948,1.6153846153846154,0.5769230769230769,0.3333333333333333,0.031564443991955814,0.4358974358974359
2022,ZIP19126,166,0.8975903614457831,5.373493975903615,0.4397590361445783,0.4036144578313253,0.027363315649196356,0.2891566265060241
2022,ZIP19127,27,0.2962962962962963,5.111111111111111,0.4074074074074074,0.25925925925925924,0.014137179691590644,0.18518518518518517
2022,ZIP19128,345,0.744927536231884,21.768115942028984,0.37681159420289856,0.3855072463768116,0.020187502008838124,0.32753623188405795
2022,ZIP19129,60,0.8666666666666667,1.1166666666666667,0.3333333333333333,0.4,0.01944526005999781,0.25
2022,ZIP19130,184,0.8097826086956522,2.3532608695652173,0.42391304347826086,0.266304347826087,0.06336128707886791,0.2391304347826087
2022,ZIP19131,613,0.8401305057096248,5.574225122349103,0.399673735725938,0.3817292006525285,0.03444897271570811,0.29853181076672103
2022,ZIP19132,449,0.7126948775055679,1.755011135857461,0.3986636971046771,0.42761692650334077,0.04171764630640282,0.34521158129175944
2022,ZIP19133,146,0.6917808219178082,0.273972602739726,0.3835616438356164,0.4726027397260274,0.02889711647499148,0.3424657534246575
2022,ZIP19134,551,0.5535390199637024,0.8366606170598911,0.4319419237749546,0.4101633393829401,0.05353090697760025,0.30490018148820325
2022,ZIP19135,259,0.6447876447876448,2.5444015444015444,0.38996138996138996,0.5096525096525096,0.023932954995047294,0.36293436293436293
2022,ZIP19136,202,0.6138613861386139,1.1287128712871286,0.45544554455445546,0.46534653465346537,0.03436553021572811,0.38613861386138615
2022,ZIP19137,14,0.35714285714285715,0.07142857142857142,0.35714285714285715,0.42857142857142855,0.0186329974894635,0.5
2022,ZIP19138,196,0.6581632653061225,1.2704081632653061,0.33163265306122447,0.41836734693877553,0.03048534739254925,0.29081632653061223
2022,ZIP19139,677,0.7385524372230429,1.206794682422452,0.30280649926144754,0.5036927621861153,0.038763523467902,0.30428360413589367
2022,ZIP19140,423,0.6761229314420804,0.6052009456264775,0.408983451536643,0.524822695035461,0.042822373318133065,0.3546099290780142
2022,ZIP19141,415,0.8048192771084337,7.942168674698795,0.39518072289156625,0.44819277108433736,0.023580451010682707,0.3301204819277108
2022,ZIP19142,266,0.6466165413533834,0.16541353383458646,0.3684210526315789,0.4699248120300752,0.03563678808197522,0.2744360902255639
2022,ZIP19143,682,0.7536656891495601,0.6041055718475073,0.30791788856304986,0.49853372434017595,0.033043250371434074,0.28885630498533726
2022,ZIP19144,1044,0.8869731800766284,16.362068965517242,0.41762452107279696,0.3975095785440613,0.028271952061786662,0.3438697318007663
2022,ZIP19145,263,0.8136882129277566,1.3307984790874525,0.376425855513308,0.34980988593155893,0.11604574719496749,0.2585551330798479
2022,ZIP19146,188,0.7393617021276596,1.2553191489361701,0.43617021276595747,0.3670212765957447,0.03776189748844152,0.2872340425531915
2022,ZIP19147,119,0.7647058823529411,3.697478991596639,0.4117647058823529,0.4117647058823529,0.044573697054101635,0.31932773109243695
2022,ZIP19148,79,0.35443037974683544,0.0759493670886076,0.46835443037974683,0.4430379746835443,0.05543743617908021,0.3670886075949367
2022,ZIP19149,309,0.5728155339805825,0.48220064724919093,0.44336569579288027,0.4045307443365696,0.03209880749701165,0.35275080906148865
2022,ZIP19150,111,0.7477477477477478,2.2432432432432434,0.3963963963963964,0.4864864864864865,0.03742140474853072,0.32432432432432434
2022,ZIP19151,230,0.8043478260869565,4.278260869565218,0.4043478260869565,0.4826086956521739,0.031393314497705806,0.2782608695652174
2022,ZIP19152,182,0.7692307692307693,3.681318681318681,0.45604395604395603,0.34615384615384615,0.0339635429353497,0.3241758241758242
2022,ZIP19153,56,0.9464285714285714,5.446428571428571,0.4642857142857143,0.35714285714285715,0.018710735949200714,0.32142857142857145
2022,ZIP19154,350,0.9514285714285714,16.588571428571427,0.39714285714285713,0.3314285714285714,0.030110210563129083,0.24285714285714285
2022,ZIP19401,1,0.0,0.0,1.0,0.0,0.019798514139017464,0.0


==> Project_3-3/tables/analysis_geo_year_module_correlations.csv <==
row,top10_attorney_share,mean_churn,default_rate,jba_rate,fee_share,served_writ_rate
top10_attorney_share,1.0,0.11672790011927732,-0.004119875553560463,0.028707730052954062,-0.008521307723756864,0.12354371599251837
mean_churn,0.11672790011927732,1.0,0.09680948146416744,-0.07654813681363742,-0.08425568763606121,0.01564898475097412
default_rate,-0.004119875553560463,0.09680948146416744,1.0,-0.4369571797281179,-0.07783956238071212,0.10346805396539864
jba_rate,0.028707730052954062,-0.07654813681363742,-0.4369571797281179,1.0,-0.01667700990952874,0.20512596539859138
fee_share,-0.008521307723756864,-0.08425568763606121,-0.07783956238071212,-0.01667700990952874,1.0,-0.013360311346833935
served_writ_rate,0.12354371599251837,0.01564898475097412,0.10346805396539864,0.20512596539859138,-0.013360311346833935,1.0


==> Project_3-3/tables/analysis_jba_pc1_regression.csv <==
term,coef,se,p_value
dm_strictness_pc1,0.002724881347503486,0.000811186808309807,0.0007818848422132102


==> Project_3-3/tables/analysis_jba_strictness_validity.csv <==
n_jba_text_rows,corr_additive_vs_pc1,pc1_explained_variance_ratio
220622,0.7222867690668217,0.30601752939844445


==> Project_3-3/tables/analysis_linkage_adjusted_top10_attorney_models.csv <==
outcome,term,coef,se,p_value
repeat_address_case,top10_attorney_case,0.12524506806019087,0.001953058877132834,0.0
is_default,top10_attorney_case,0.009152333651206743,0.0018718184536621462,1.0107121234891759e-06
jba_01,top10_attorney_case,0.012302928373866666,0.0018120645064953807,1.1255881464153727e-11
served_writ_01,top10_attorney_case,0.00391062973048108,0.0014183932112736865,0.005831930459376208
fee_share,top10_attorney_case,-0.0015291835717538298,0.00045710014504175107,0.0008216349773489375


==> Project_3-3/tables/analysis_linkage_raw_top10_attorney_vs_other.csv <==
metric,top10_attorney_cases,other_attorney_cases,difference_top10_minus_other
repeat_address_share,0.5864764565247312,0.4627979379104327,0.12367851861429852
default_rate,0.48688630721469756,0.47966270466491046,0.0072236025497871
jba_rate,0.32046092909685014,0.3186911529299066,0.0017697761669435708
served_writ_rate_mature,0.16514586912305207,0.17747078916520664,-0.012324920042154575
mean_fee_share,0.041663866325557554,0.0425666603336934,-0.0009027940081358446


==> Project_3-3/tables/appendix_jba_handcode_validation_sample.csv <==
text,strictness_score,strictness_pc1,move_out,payment_plan,deadline,time_is_essence,lockout_trigger,waiver,n_dates,n_dollars
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1773.40|date filed: 02/19/2002 
  
  
  
 apt 3-b-6 , 6620 sprague st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 450.00|date filed: 02/08/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1200.00|date filed: 10/05/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1200.00|date filed: 10/05/1994 
  
  
  
 3rd fl frt , 339 n 40th st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2002.55|date filed: 01/05/1999|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2002.55|date filed: 01/05/1999 
  
  
  
 prop at , 382 dupont st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,303.92|possession from: 08/26/2003|comment: see transcript 
  
  
  
 3137 custer st, phila, pa 19134",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $645.00 plus costs $83.00 for a total of $728.00|judgment for possession as of 05/05/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 1. parties agree that defendants petition is granted and the default of 04/04/2014 is vacated; 2. defendant has paid $750.00 in open court and same has already been reduced from judgment amount; 3. defendant to pay regular monthly rent pursuant to lease terms starting on 06/01/2014 and by the 1st of each month thereafter; 4. defendant to pay $100.00 toward arrears on 06/01/2014 and on the 1st of each month therafter until all arrears and court costs are paid in full. 
  
  
 342 north gross street, philadelphia, pa 19139",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.00|date filed: 02/11/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 520.00|date filed: 09/19/1983 
  
  
  
 prop at , 00515wwyoming av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2728.50|date filed: 12/05/1994 
  
  
  
 apt 2-b , 807 n 41st st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1693.50|date filed: 05/29/1997 
  
  
  
 #206 regency house , 6301 n 10th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $650.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $650.00, plus interest from n/a.|all parties appeared. 
  
  
  
 5520 devon st., philadelphia, pa 19138",0.0,-0.8365003607133157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 855.00|date filed: 08/18/1998 
  
  
  
 apt d-7 , 4416 osage ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 10/02/2019.|and|disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/02/2019|disposition entered by trial commissioner: carmen rivera 
 tenant to vacate removing all personal property and leaving premises in broom swept condition on or before 11/04/2019. landlord waives all prior monetary claims. no lockout to occur before 11/05/2019. security deposit will be disposed by law. tyann brown is binding tierra brown to this agreement. 
  
  
 2137 w indiana ave, philadelphia, pa 19132",3.4,1.166031824152621,1.0,0.0,0.0,0.0,1.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 420.50|date filed: 12/29/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,470.16|possession from: 07/15/2002 
  
  
  
 2818 w wishart st, phila, pa 19132",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3065.00 plus costs $105.00 for a total of $3170.00|judgment for possession as of 03/19/2012 
 parties agree to modif complaint to include termination of term so long as defendant vacates premises no later than 04/19/2012 by 5:00 p.m. and returns keys to landlord no later than 04/19/2012 at 5:00 p.m. and removes all personal property, trash and debris then the judgment amount will be reduced to $2000.00 if defendant does not comply with the above terms then the judgment amount will stay unchanged 
  
  
 5148 ludlow street, philadelphia, pa 19139",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 721.00|date filed: 06/08/2000 
  
  
  
 prop at , 1000 s 4th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1556.84 plus costs $0.00 for a total of $1556.84|judgment for possession as of 09/18/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/09/2015 
 tenant will pay the judgment amount by paying $975 by 9/21/15 and the balance of $581.84 by 10/9/15. tenant will pay october's rent in full on or before 10/5/15 
  
  
 229 w upsal st, #201, philadelphia, pa 19119",1.0,1.5301600853220458,0.0,0.0,1.0,0.0,0.0,0.0,5.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1006.00 plus costs $83.00 for a total of $1089.00|judgment for possession as of 09/27/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/7/2010 
 agreement done by jenel r. marraccini, id 93457, attorney for plaintiff 
  
  
 3901 conshohocken avenue, #7408, philadelphia, pa 19131",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5712.50 plus costs $116.75 for a total of $5829.25.|judgment for possession as of 06/21/2022. 
 1. tenant applied and has been approved for phase 4 funding in the amount of $6,345. this amount has been sent to the payment vendor and is due for payment by the 1st week of july 2022. 2. the amount of $6,345 will satisfy the money judgment and court costs leaving a balance of $515.75 which the landlord will give to the tenant. 3. tenant agrees to vacate the property no later than 7/31/2022. she will remove all personal property, trash and debris and return the keys back to landlord. july 2022 rent is covered by tenant's last month rent deposit. 4. security deposit will be handled as per the law. tenant will provide landlord                                                                           (continued...) 
  
  
 5239 beaumont street, philadelphia, pa 19143",2.7,1.200041635528964,1.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,815.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,869.00, plus interest from n/a. judgment for possession from 07/28/2005. possession granted on the basis of non-payment of rent. jba as to all defts. see scanned exhibit. 
  
  
  
 1913 mt vernon st, apt a, phila, pa 19130",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2048.00|date filed: 11/15/1999 
  
  
  
 1st fl , 1625 n 56th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 840.50|date filed: 09/05/2000 
  
  
  
 prop at , 2021 s norwood st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2243.00|date filed: 07/06/1994 
  
  
  
 prop at , 60a-74b collom st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3475.00 plus costs $117.00 for a total of $3592.00|judgment for possession as of 12/19/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1.     defendant to pay january rent by 1/1/18 (not applied to judgment) 2.     $3592.00 by 1/19/18 prepared by t.b. 
  
  
 807 n corinthian ave # 3rd fl, phila, pa 19130",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,058.96 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $4,140.96, plus interest from n/a. judgment for possession from 11/13/2006. possession granted on the basis of non-payment of rent. see scanned jba done by t/c - m.b. 
  
  
  
 7700 a stenton ave, #210, philadelphia, pa 19118",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,074.00|possession from: 01/14/2003 
  
  
  
 4715 walnut st, apt 314, phila, pa 19139",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1233.50|date filed: 01/17/1992 
  
  
  
 apt c-1 , 557 e church la , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 92.00|date filed: 04/10/2002 
  
  
  
 arch homes , 5503 cherry st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 485.00|date filed: 11/13/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1250.00|date filed: 03/08/1994 
  
  
  
 apt 315 , 241 s 49th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2450.00 plus costs $78.00 for a total of $2528.00.|judgment for possession as of 07/06/2012. 
 alias writ stayed until 8/2/12 per below conditions: parties have agreed to the following: parties have agreed to the amount of the above money judgment. parties acknowledge that plaintiff retains $1600 ($800 as last month's rent and $800 as security deposit). defendant agrees to pay at least $800 towards money judgment on or before 7/13/12. defendant agrees to move out on or before 8/2/12. defendant agrees to pay off the money judgment in full (via cash or money order) on or before the moveout meeting on 8/2/12. parties agree to meet at the property on 8/2/12 to exchange keys, conduct a walk-through of the premises, and discuss any damage concerns. if defendant moves out earlier, she agrees to contact                                                                                         ( more ) 
  
  
 707 n 63rd st, apt 1a, phila, pa 19151",3.1,2.4407522374175974,1.0,0.0,1.0,0.0,0.0,0.0,6.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 856.56|date filed: 02/04/1993|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 856.56|date filed: 02/04/1993 
  
  
  
 prop at , 2829 e mercer st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 433.50|date filed: 08/16/1993 
  
  
  
 #709 , 5100 lebanon ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1528.50|date filed: 03/06/1996 
  
  
  
 prop at , 45 e pastorius st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1540.00 plus costs $83.00 for a total of $1623.00|judgment for possession as of 11/10/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 12/10/2010 
 defendant agrees to pay all outstanding rent on or before december 10, 2010 
  
  
 4721-23 walnut st # 109, enter 4723 walnut, phila, pa 19139",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,285.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $59.00 costs for a total amount due of $2,344.00, plus interest from n/a. judgment for possession from 11/23/2004. possession granted on the basis of non-payment of rent. 
  
  
  
 6301 n.10th st, #206, phila, pa 19141",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1175.00 plus costs $100.50 for a total of $1275.50|judgment for possession as of 07/22/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/12/2016|disposition entered by trial commissioner: kasey m jones 
 laura murphy has the authority to sign for and bind harry berry 
  
  
 4818 comly st ent @, 4818-20 comly st, #c-3, philadelphia, pa 19119",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1967.00|date filed: 07/06/1989|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1967.00|date filed: 07/06/1989 
  
  
  
 prop at , 1611 w louden st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $644.16 plus costs $100.50 for a total of $744.66|judgment for possession as of 11/10/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith. tenants may remain in the premises and judgement shall be satisfied if and only if: 1)tenants pay ongoing monthly rent in full and on time beginning december-2015, 2)tenants pay $200 toward this judgement on the 20th of each consecutive month beginning december 20, 2015 and continuing until this judgement is paid in full, 3) all utility bills are paid or made current when due or when presented by the landlord, 4) landlord is allowed access with 24 hours' notice. 
  
  
 2225 dickinson street, philadelphia, pa 19146",0.1,-0.10011412481873364,0.0,1.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $525.00 plus costs $95.00 for a total of $620.00|judgment for possession as of 07/02/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/03/2015 
 defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay your balance in full by the above mentioned due date. defendant further understands that time is of the essence which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not paid in full by the above mentioned august 3, 2015 due date. 
  
  
 5403 harley terrace, 03b, 031- bartram village, philadelphia, pa 19143",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5144.39|date filed: 09/09/1996 
  
  
  
 prop at , 1951 s bonsall st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1269.33 plus costs $83.00 for a total of $1352.33|judgment for possession as of 05/17/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. $1269.33 by 6/1/11 2. tenant to have until 6/15/11 to pay june rent 3. ongoing rent to be paid by the 5th day of each month beginning 7/5/11 prepared by t.b. 
  
  
 1412 n 23rd st a/k/a 1416 n 22nd st units a thru e, ent @ 1416 n 22nd st, apt. a, phila, pa 19121",0.9,1.1327652730197817,0.0,0.0,1.0,0.0,0.0,0.0,4.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1183.50|date filed: 07/10/1995 
  
  
  
 b112 , 238 w walnut la , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 446.83|date filed: 09/11/1991 
  
  
  
 apt 602 , 1101 n 63rd st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1550.00 plus costs $117.00 for a total of $1667.00|judgment for possession as of 04/10/2015 
 defendant agrees that the security deposit in the amount of $1550.00 may be retained by the landlord and defendant will pay one additional month's rent in the amount of $1550.00 and court costs listed above. the parties agree that defendant has vacated the premises and landlord may immeadiatly change the locks on the apartment. the parties agree to terminate the lease . 
  
  
 205 s. 12th street ent on:, 221 south 12th street, unit 608n, philadelphia, pa 19107",0.1,-0.6716846466246672,0.0,0.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $89.00 plus costs $99.75 for a total of $188.75|judgment for possession as of 02/28/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: aaron c palmer 
 i, alicia mack, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $89.00 plus court costs of $99.75 for a total of $188.75 as soon as possible but no later than close of business on monday, april 1, 2019. tenant further agrees to pay ongoing rent in the amount of $50.00 by the 15th of the month and understands that only the amounts received in excess of the monthly rent of $50.00 will be applied to judgment amount. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met    the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that the defendant will be held responsible for any additional writ/eviction fees that are (continued...) 
  
  
 6114 lovatt terrace, oxford village, philadelphia, pa 19111",3.1,6.7000117207936984,0.0,1.0,1.0,1.0,1.0,1.0,1.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/11/2021|judgment for possession to be satisfied if (see other conditions)|disposition entered by trial commissioner: ken snyder 
 tenant agrees that she will have aaron j. tucker change his address on his photo id within 30 days. tenant shall provide proof of same within 30 days of this agreement. if unable to provide proof, pha will confirm that his address has been changed. further, tenant agrees that aaron j. tucker is barred from visiting the rental property. tenant agrees to notify pha management or pha police if he attempts to enter the property. the parties agree to waive the 180 day rule. tenant agrees that failure to comply with all terms of this agreement will constitute a breach and will result in pha moving for eviction. 
  
  
 2323 emerald street, fairhill square, philadelphia, pa 19125",1.6,1.6510232050481428,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 477.00|date filed: 01/10/1990 
  
  
  
 apt 9c , 715 n 46th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $379.00|possession from: 11/29/2005|comment: see scanned exhibit 
  
  
  
 5321 wayne ave., apt. 108, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  contested: tapeid: 4b start position: 2:52pm end position: 2:56pm|judgment by agreement for money and/or possession. judgment in the amount of $3,809.42 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,896.42, plus interest from n/a. judgment for possession from 10/03/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba.|parties appearing: sheldon nerenberg, antoine pinkney, joseph cohn. 
  
 5.0 
  
 1314 south newkirk street, phila, pa 19146",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1212.75|date filed: 10/22/1991|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1212.75|date filed: 10/22/1991 
  
  
  
 prop at , 2144 e cambria st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 394.50|date filed: 09/12/2001 
  
  
  
 norris apts , 1910 n 10th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.79|date filed: 10/15/1979|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.79|date filed: 10/15/1979 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1375.88 plus costs $90.00 for a total of $1465.88.|judgment for possession as of 11/17/2017.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenant marlesa croxton has given landlord $225.00 today (11/17/17) towards a back water bill, which originally totaled $1,600.88. the remaining amount of the back water bill is $1375.88, which tenant agrees to pay to the landlord in addition to $90.00 court costs. the tenant will pay $75.00 on or before the 5th of each consecutive month beginning in december 2017 towards this money judgment, until the judgment is paid in full. this will be given to the landlord who will then apply it to the back water bill. the landlord will retain the $90.00 in court costs. order to satisfy has been explained. 
  
  
 2536 s. massey st, philadelphia, pa 19142",0.2,0.7624388839107616,0.0,1.0,0.0,0.0,0.0,0.0,2.0,9.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $223.00 plus costs $0.00 for a total of $223.00|judgment for possession as of 06/05/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/07/2014 
 defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. defendant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you do not pay in full by the above mentioned due date. 
  
  
 1516 judson way, 1604, 050- blumberg apartments, philadelphia, pa 19121",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,100.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,100.00, plus interest from n/a. judgment for possession from 03/04/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by t/c - g.m.|parties appearing: sheldon nerenberg, natiya lockett & all occupants. 
  
  
  
 827 north 41st street, apt#2 / 2nd floor, phila, pa 19104",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 605.00|date filed: 10/27/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3565.00 plus costs $105.00 for a total of $3670.00.|judgment for possession as of 11/01/2013.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 william cook is authorized to bind tiffany masino to this agreement. defendant agrees to pay plaintiff $800.00 no later than 11/7/13 then he will pay $250.00 on the 18th of each month, starting 11/18/13 and ending when the entire money judgment has been paid in full. defendant agrees all future rents will be paid according to the lease terms. the order to satisfy was explained and given to plaintiff. 
  
  
 514 morris, philadelphia, pa 19148",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2028.00 plus costs $83.00 for a total of $2111.00|judgment for possession as of 12/06/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $1,000 by 12-17-13 defendant to pay $1,111 by 12-30-13 
  
  
 8500 lindbergh blvd., apt. 2004, philadelphia, pa 19153",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1710.00 plus costs $117.00 for a total of $1827.00|judgment for possession as of 07/21/2016|money judgment to be satisfied if defendant vacates by see below|disposition entered by trial commissioner: carmen rivera 
 tenant to have until 8/31/16 to vacate, remove all property and return keys to a vacant, undamaged unit. so long as tenant vacates as above, all rent/charges are waived. landlord will keep any security deposit and/or prepaid rent. 
  
  
 4822 darrah st. # 1st fl, phila, pa 19124",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,392.28 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,454.28, plus interest from n/a. judgment for possession from 01/23/2007. possession granted on the basis of non-payment of rent. 
  
  
  
 adams run apts, 155 e godfrey ave, #a-406, phila, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 11/07/1984 
  
  
  
 abbottsford homes , 03213gmcmichael st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 590.00|date filed: 09/28/1983|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 590.00|date filed: 09/28/1983 
  
  
  
 1st flr , 08104, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1605.00|date filed: 11/14/1996 
  
  
  
 #1f , 4404 pine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - mediated judgment by agreement.  judgment amount: $1,754.00|possession from: 12/13/2002 
  
  
  
 1622 w. ruscomb st., 1st fl, phila, pa 19141",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 266.00|date filed: 10/06/1978|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 266.00|date filed: 10/06/1978 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 231.00|date filed: 12/01/1978 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 651.00|date filed: 03/02/1994 
  
  
  
 passyunk homes , 2412 packer terr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1778.63|date filed: 01/08/1993 
  
  
  
 apt a505 , 155 e godfrey ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4103.50|date filed: 09/02/1993 
  
  
  
 bldg 2c , 5101-13 wissahickon , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 622.00|date filed: 08/05/1998 
  
  
  
 scattered sites , 3015 euclid st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4550.50|date filed: 06/09/2000 
  
  
  
 prop at , 1923 s pierce st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,834.43 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,834.43, plus interest from n/a. judgment for possession from 05/04/2005. possession granted on the basis of non-payment of rent and breach of a condition.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,834.43 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,834.43, plus interest from n/a. judgment for possession from 05/04/2005. possession granted on the basis of non-payment of rent and breach of a condition.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,834.43 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,834.43, plus interest from n/a. judgment for possession from 05/04/2005. possession granted on the basis of non-payment of rent and breach of a condition.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,834.43 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,834.43, plus interest from n/a. judgment for possession from 05/04/2005. possession granted on the basis of non-payment of rent and breach of a condition. 
  
  
  
 unknown",0.4,2.38113257599105,0.0,0.0,0.0,0.0,0.0,0.0,4.0,24.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2550.00 plus costs $83.00 for a total of $2633.00|judgment for possession as of 11/21/2011 
 1.  defendant to have until 12/31/11 to vacate. 2.  lease terminated by agreement. 3.  landlord to keep security deposit and/or prepaid rent 4.  money judgment to be reduced to $1,000.00 so long as defendant vacates     and removes all personal property by 12/31/11 5. defendant waives any right to bring any personal injury claim against     plaintiff for any incidents that may have occurred prior to this date. prepared by t.b. 
  
  
 4100 longshore ave, apt f2, philadelphia, pa 19135",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $400.00 plus costs $64.50 for a total of $464.50.|judgment for possession as of 04/09/2009.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 ms. mccliman has agreed to pay may rent ($700.00) and all future rents on time first of the month. she will pay $225.00 on 04/15/09 and balance with may rent. order to satisfy explained. 
  
  
 2011 e. sergeant st., philadelphia, pa 19125",0.7,1.3747043666484182,0.0,1.0,1.0,0.0,0.0,0.0,2.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3347.50 plus costs $105.00 for a total of $3452.50|judgment for possession as of 03/13/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/03/2014 
  
  
  
 45 e cliveden st ent @, 49 e cliveden street #402, philadelphia, pa 19119",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,950.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,012.00, plus interest from n/a. judgment for possession from 05/01/2008. possession granted on the basis of non-payment of rent, termination of the term and breach of a condition. see agreement scanned by mediation|all parties appeared. 
  
  
  
 1228 w. venango st, 2nd fl, philadelphia, pa 19140",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5000.00|date filed: 02/24/1992 
  
  
  
 prop at , 2882 comly rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $6,715.00|possession from: 06/09/2006|comment: see scanned jba done by clm in mediation. 
  
  
  
 6949 kindred st., phila., pa 19149",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3400.00 plus costs $105.00 for a total of $3505.00|judgment for possession as of 12/28/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith but under no circumstances may lockout occur before 2/1/13. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) tenant pays at least $500 toward this judgment by the 15th of each consecutive month starting 1/15/13 until this judgment is paid in full, 2) regular rent starting with january 2013 and all future rent is paid when due until this judgment is paid in full, 3) all new utility bills in the landlord's name are paid when due, 4) landlord is allowed access with 48 hours notice. all parties agree to waive the 180 day rule. 
  
  
 4750 n. broad street, 3rd floor apt. 6, philadelphia, pa 19141",1.8,2.6783919278662864,0.0,0.0,0.0,0.0,1.0,1.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $1,050.00|possession from: 05/24/2004|comment: tenant & all occupants will vacate by 06/24/04 - remove all possessions & return keys. alias writ stayed until on or after 06/25/04. check agreement 
  
  
  
 5703 charles st, 2nd floor, phila, pa 19135",2.8,0.8996991531903815,1.0,0.0,1.0,0.0,0.0,0.0,3.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3000.00 plus costs $0.00 for a total of $3000.00|judgment for possession as of 04/19/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: laura krause 
 defendant will pay $2,400.00 by 04/22/2022. the may rent by 05/05/2022. the $600.00 by 05/31/2022. this settles all claims between the parties through april 30, 2022. 
  
  
 1013 n. marshall street, commercial, phila, pa 19123",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 776.70|date filed: 07/25/2000|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 776.70|date filed: 07/25/2000 
  
  
  
 2nd fl rear , 4324 walnut st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 650.00|date filed: 09/21/1983 
  
  
  
 paschall apts , 02204, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 02/27/2004|comment: pltf. & all occ will vacate by 3/28/04 & remove all possessions & return keys. alias writ stayed until on or after 3/19/04 
  
  
  
 2115 e cumberland st, phila, pa 19125",2.8,0.7834096040835736,1.0,0.0,1.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 318.00|date filed: 04/23/1986 
  
  
  
 passyunk homes , 03405, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/18/2016|disposition entered by trial commissioner: kasey m jones 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord to a clean and undamaged unit by 10/31/16. (2) landlord shall retain any prepaid rent, including tenants' last month    rent, which shall be applied to october 2016 so long as tenants vacate    the property by 10/31/16. (3) security deposit to be handled according to law, and as long as    tenants vacate the property by 10/31/16 as described above, and as    long as there are no damages, then tenants will receive their deposit    back. (4) lease terminated by agreement. (5) marc blumenthal and alexander benvenuto are authorized to bind  (continued...) 
  
  
 641 north 16th street # unit 3, philadelphia, pa 19130",2.9,1.06451486727903,1.0,0.0,1.0,0.0,0.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2878.22|date filed: 04/27/1995 
  
  
  
 apt c-32 , 5427 wayne ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2971.00 plus costs $121.00 for a total of $3092.00|judgment for possession as of 10/04/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kimberly flood 
 karen brooks has the authority to bind pamela brooks and tyrell brooks. tenants will pay $1400 towards the judgment by 10/7/16. tenants will pay $300 towards the judgment by 10/21/16. tenants will pay $100 towards the judgment by 11/4/16, 11/11/16 and 11/18/16. tenants will pay $364 towards the judgment by 12/23/16 and 1/23/17. tenants will be paid in full by 2/23/17. additionally, during the duration of the agreement, beginning in november and all future months, tenants will pay ongoing rent on time in full as due. 
  
  
 708 s. 49th street, philadelphia, pa 19143",1.4,3.5750203072302282,0.0,1.0,1.0,0.0,0.0,0.0,9.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/20/2017|disposition entered by trial commissioner: carmen rivera 
 1.  defendant and all occupants to have until 7/21/17 to vacate 2.  landlord to keep security deposit and/or prepaid rent 3.  plaintiff's claim for money is withdrawn without prejudice and shall    be waived so long as defendant and all occupants vacate and remove all    personal property by 7/21/17 and leave premises in a broom clean    condition. 4. counsel for plaintiff shall provide counsel for defendant with a    signed order to vacate to be filed with the court do long as defendant    and all occupants vacate and remove all personal property by 7/21/17    and leave premises in a broom clean condition.   (continued...) 
  
  
 105 n 58th st. # 2nd fl #2, phila, pa 19139",2.9,1.06451486727903,1.0,0.0,1.0,0.0,0.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3914.50|date filed: 10/29/1997 
  
  
  
 b-24w , 1101 e sydney st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2000.00 plus costs $83.00 for a total of $2083.00|judgment for possession as of 08/04/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall pay ongoing monthly rent by the 15th of each month    beginning 8/15/14. (not to be applied to the judgment.) (2) tenants shall pay an additional $600 by the 30th of each month    beginning 8/30/14 until the judgment is paid in full. (3) kimberly duff is authorized to bind james duff to this agreement. prepared by cb 
  
  
 4401 ashburner st., apt b, philadelphia, pa 19136",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3600.00 plus costs $117.00 for a total of $3717.00|judgment for possession as of 07/26/2017|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord to a clean and vacant unit by 9/9/17. so long    as tenant complies with all of the above, then the money judgment    shall be reduced to $2717.00. (2) landlord shall also retain any security deposit and prepaid rent. prepared by cb 
  
  
 146 n 61st st, phila, pa 19139",2.7,0.9674625373153485,1.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1680.00 plus costs $78.00 for a total of $1758.00|judgment for possession as of 01/14/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) tenant pays at least $400 toward this judgment by the 15th of each consecutive month starting 2/15/13 until this judgment is paid in full, 2) regular rent starting with february 2013 and all future rent is paid when due until this judgment is paid in full, 3) all new utility bills are paid when due, 4) landlord is allowed access with 24 hours notice. both parties agree that any missed payment under this agreement will constitute a breach of the lease and terminate the term of the lease. 
  
  
 347 e. somerset st, philadelphia, pa 19134",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,131.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $3,185.50, plus interest from n/a. judgment for possession from 03/17/2005. possession granted on the basis of non-payment of rent. 
  
  
  
 33 e roumfort rd, canterbury apts- m-1, phila, pa 19119",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,768.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $3,822.00, plus interest from n/a. judgment for possession from 12/16/2005. possession granted on the basis of non-payment of rent. see scanned exhibit. 
  
  
  
 artist village apts, 700-34 s 17th st, #503-s, phila, pa 19146",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 802.00|date filed: 04/12/1989 
  
  
  
 prop at liddonfield , 8815b cottage st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2800.00 plus costs $112.00 for a total of $2912.00.|judgment for possession as of 11/25/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to pay plaintiff $50 on 11/26/14 and $50 on 11/28/14 towards outstanding balance. defendant will pay plaintiff additional $50 on 1st of each month starting 12/1/14 and ending when the entire money judgment has been paid in full. defendant will make monthly rent payment on 1st of each month. the order to satisy was explained. 
  
  
 1516 arrott st, apt. 1r, philadelphia, pa 19124",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 220.00|date filed: 11/29/1983 
  
  
  
 1st fl , 01715n29th st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $138.00 plus costs $83.00 for a total of $221.00|judgment for possession as of 11/14/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 12/16/2013 
 defendant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if she misses the due date. defendant further understands that ""time is of the essence"" which means that by signing this agreement, you may waive the right to ""pay and stay"" to avoid eviction if your balance is not paid in full by the above mentioned date. 
  
  
 119 north allison street, 018- arch homes, philadelphia, pa 19139",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1900.00 plus costs $0.00 for a total of $1900.00.|judgment for possession as of 02/05/2018.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 ms. kelley will make payments of $500 towards the back balance and current rent on the 15th and 30th of each month, starting 2/15/18 & 2/28/18. ($800 for current rent and $200 towards the money judgment). feb 2018 rent is not included in the balance. once ms. kelley receives her tax refund she will pay the money judgment in full. order to satisfy has been explained. 
  
  
 627 brill street, philadelphia, pa 19120",0.30000000000000004,0.006815428873053169,0.0,0.0,0.0,0.0,0.0,0.0,3.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,207.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,261.50, plus interest from n/a. judgment for possession from 07/28/2005. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 08/08/2005. 
  
  
  
 5008 bingham st , 1st floor, phila, pa 19120",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,640.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,702.00, plus interest from n/a. judgment for possession from 11/20/2008. possession granted on the basis of non-payment of rent. see scanned agreement. jba scanned by mediation.|parties appearing: daniel banks, marilyn grier. 
  
  
  
 6610 n. 8th street, apt. b-305, phila, pa 19126",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2430.00|date filed: 11/29/2000|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2430.00|date filed: 11/29/2000 
  
  
  
 apt 9-j hilltower apts , 7600 stenton ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $732.53 plus costs $83.00 for a total of $815.53|judgment for possession as of 10/04/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant has paid $200 today, which has been credited above. tenant to pay as follows: ongoing monthly water/sewer bill, not to be applied to back balance; additional $100 every month, by the 10th, beginning 11/10/13 until paid in full. 
  
  
 4822 griscom st, phila, pa 19124",0.2,0.2972806874835305,0.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 881.00|date filed: 01/04/1984 
  
  
  
 2nd fnt , 04808, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 365.50|date filed: 01/12/1993 
  
  
  
 2nd front , 4010 girard ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 416.00|date filed: 06/18/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $606.00|possession from: 12/10/2003|comment: see transcript 
  
  
  
 2401 a edgley st, r.rosen, phila, pa 19121",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1142.27|date filed: 05/10/1995 
  
  
  
 #16c mill creek apts , 4505 fairmount ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. see scanned exhibit,scanned by t.c.g.m. 
  
  
  
 1810 rittenhouse square, rittenhouse savoy #203, phila, pa 19103",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 02/15/1984 
  
  
  
 2nd flr apt , 06027, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,004.00|possession from: 01/13/2003 
  
  
  
 123a wilder st, phila, pa 19147",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3099.32 plus costs $105 for a total of $3204.32|judgment for possession as of 12/22/2010 
 tenant to have until 1/22/11 to vacate. 
  
  
 155 n. peach st., philadelphia, pa 19139",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7640.00 plus costs $105.00 for a total of $7745.00|judgment for possession as of 02/24/2012 
  
  
  
 5116 jackson street, philadelphia, pa 19124",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - mediated judgment by agreement.  judgment amount: $435.00|possession from: 04/24/2003 
  
  
  
 unknown",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 511.00|date filed: 11/20/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $464.50 plus costs $78.00 for a total of $542.50.|judgment for possession as of 09/16/2011.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 parties have agreed to the following: parties have agreed to the amount of the above money judgment as the current balance. plaintiff received $155.50 in a check at the mediation. once the check clears, plaintiff will reduce the money judgment accordingly. plaintiff agrees to let defendant remain in possession of the premises provided the following payment is made as scheduled. defendant agrees to pay off the money judgment in full on or before 9/19/11 (payment must be postmarked by 9/19/11). defendant also understands that failure to pay ongoing rent (not included in the above money judgment) by the 10th of each month is grounds for eviction. order to satisfy has been explained to the parties. 
  
  
 4229 baltimore ave, apt. 2f, phila, pa 19104",1.8,2.0306006458628043,0.0,0.0,1.0,0.0,1.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1435.00|date filed: 09/22/1987 
  
  
  
 apt 308 , 05101n12th st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1113.50|date filed: 03/13/1996 
  
  
  
 apt e-1 , 900 n 63rd st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 10/24/1983 
  
  
  
 3rd floor , 02307, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $689.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $751.50, plus interest from n/a. judgment for possession from 09/17/2008. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 10/17/2008.|all parties appeared. 
  
  
  
 1531 bucknell way, blumberg apts., philadelphia, pa 19121",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5766.75 plus costs $0.00 for a total of $5766.75.|judgment for possession as of 03/19/2018.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1. ms. boynton will pay an additional amount of $1000.00 per month beginning on 4/1/2018 and continuing until the money judgment is satisfied in full. 2. rent will continue to be due between the 1st and 5th of the month. 3. order to satisfy has been explained. 
  
  
 147 n 58th st, philadelphia, pa 19139",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2200.00 plus costs $69.50 for a total of $2269.50|judgment for possession as of 10/26/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/16/2009 
 judgment of possession to be satisfied if defendants pay $2269.50 by 11/16/2009. 
  
  
 2047 granite street, phila, pa 19124",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4324.85 plus costs $117.00 for a total of $4441.85|judgment for possession as of 05/28/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 tenant will pay ongoing rent on time and in full by the 5th of each month commencing june 2015 and continuing for the duration of this agreement. tenant will pay the judgment amount by paying $300 per month by the 15th of each month commencing june 2015 and continuing until paid in full. landlord may proceed with the eviction if any payment is not made on time or in full, including the ongoing rent payments. all parties agree to extend the 180 day rule. 
  
  
 2509 s robinson st, philadelphia, pa 19142",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1019.50 plus costs $83 for a total of $1102.50|judgment for possession as of 07/21/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/11/2010 
 defendant agrees to the above. 
  
  
 2702 winton ter, wilson park, philadelphia, pa 19145",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $535.00|possession from: 06/25/2003|comment: see transcript 
  
  
  
 1515 hemerger way, apt 1005, phila, pa 19121",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1600.00 plus costs $62.00 for a total of $1662.00.|judgment for possession as of 11/21/2008.|money judgment to be satisfied if defendant vacates by 12/06/2008. 
 defendant will vacate by december 6, 2008. if defendant vacates as above plaintiff will waive judgment and december, 2008 rent. order to satisfy was explained. plaintiff will mail order to satisfy to: 214 s. 45st, phila pa 19104 
  
  
 823 n. 49th st., philadelphia, pa 19139",3.2,2.576387949376911,1.0,0.0,1.0,0.0,0.0,1.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1200.00 plus costs $64.50 for a total of $1264.50.|judgment for possession as of 08/03/2009.|money judgment to be satisfied if defendant vacates by see below. 
 the defendant agrees to vacate the premises no later than 09/01/09. the plaintiff agrees that if the defendant vacates by 09/01/09, the total money judgment will be waived. order to satisfy explained. 
  
  
 2932 b street, philadelphia, pa 19134",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 653.86|date filed: 05/24/1995 
  
  
  
 richard allen , 832b percy pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 660.64|date filed: 10/27/1987 
  
  
  
 prop at , 01306wwishart st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1856.84 plus costs $128.00 for a total of $1984.84|judgment for possession as of 03/17/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay                  $600 by 3/18/15. (2) tenant shall pay                  ongoing monthly rent by the 1st of each month    beginning 4/1/15.                  (not to be applied to the judgment.) (3) tenant shall pay                  an additional $1384.84 by 4/17/15. prepared by cb 
  
  
 7334 rockwell ave, philadelphia, pa 19111",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 431.00|date filed: 11/23/1977 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession as of 02/03/2023|disposition entered by trial commissioner: laura krause 
 1. tenant and all other occupants will vacate the property by march 20, 2023. 2. tenant will leave the property in broom swept condition. 3. landlord withdraws without prejudice their claim for money damages but reserves the right to pursue them later in a separate action. 4. tenant will comply with the terms of the lease while they remain at the property. 5. both parties agree the lease terminates on march 20, 2023.   (continued...) 
  
  
 7810 algon ave aka 7810-20 algon ave # a201, philadelphia, pa 19111",2.1,-0.8562246014722267,1.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3000.00 plus costs $115.50 for a total of $3115.50|judgment for possession as of 08/11/2011|money judgment to be satisfied if defendant vacates by 10/03/2011 
 landlord not to harrass tenant. landlord to leave water on. tenant to leave premises clean. tenant to leave all appliances including stove. 
  
  
 7104 frankford avenue, apartment a, philadelphia, pa 19135",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2215.50|date filed: 10/06/2000 
  
  
  
 apt a-305 , 6451 oxford ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $756.00 plus costs $0.00 for a total of $756.00|disposition entered by trial commissioner: kimberly flood 
 execution stayed pending payment on or before 6/15/17.                                                   no further payments will by made by pha as tenant has vacated. 
  
  
 155 e godfrey ave, #n-301, philadelphia, pa 19120",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2178.50|date filed: 07/03/1997 
  
  
  
 1st flr , 3333 n park ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $4541.45 plus costs $105.00 for a total of $4646.45 
 1.  defendant has vacated the premises and removed all personal property 2.  landlord to keep security deposit and/or prepaid rent 3.  execution of money judgment stayed so long as defendant pays $50.00     per month by the 15th day of each month beginning 5/15/12 and     continuing until judgment is paid in full. prepared by t.b. 
  
  
 342 n. horton st., philadelphia, pa 19139",0.1,-0.787974195731475,0.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7205.00 plus costs $121.75 for a total of $7326.75|judgment for possession as of 10/26/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: karen quick 
 1. november rent to be paid by 11/5/2022 (not applied to judgment) 2. $400.00 by 11/20/2022 3. december rent to be paid by 12/5/2022 (not applied to judgment) 4. $400.00 by 12/20/2022 5. january rent to be paid by 1/5/2023 (not applied to judgment) 6. $400.00 by 1/20/2023 7. february rent to be paid by 2/5/2023 (not applied to judgment) 8. $400.00 by 2/20/2023 9. march rent to be paid by 3/5/2023 (not applied to judgment) 10.$5726.75 by 3/20/2023   (continued...) 
  
  
 6007 n. 10th st aka 6013 n 10th st, ent @ 6013 north 10th street # c, philadelphia, pa 19141",1.6,3.565660311815207,0.0,0.0,1.0,0.0,0.0,0.0,11.0,8.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,533.50|possession from: 09/27/2002|comment: reviewed w/deft 
  
  
  
 6201 crittenden st, unit h-2 washington lane apts, phila, pa 19138",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $12791.78 plus costs $121.75 for a total of $12913.53|judgment for possession as of 06/28/2021|disposition entered by trial commissioner: carmen rivera 
 defendant will vacate, remove all personal property , return keys, leave the premises in good condition by july 31, 2021. plaintiff may file first writ forthwith. 
  
  
 3500 powelton avenue, #a002, philadelphia, pa 19104",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2728.78 plus costs $100.50 for a total of $2829.28|judgment for possession as of 06/16/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/07/2016 
  
  
  
 800 cottman ave, #155, philadelphia, pa 19111",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2750.94|date filed: 04/23/2002 
  
  
  
 apt rr2 , 3813 spring garden s, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,912.18 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $4,999.18, plus interest from n/a. judgment for possession from 12/13/2007. possession granted on the basis of non-payment of rent. see scanned jba.|parties appearing: leonard mancini, shawn grady.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,912.18 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $4,999.18, plus interest from n/a. judgment for possession from 12/13/2007. possession granted on the basis of non-payment of rent. see scanned jba.|parties appearing: leonard mancini. 
  
  
  
 1977 lardner street, phila, pa 19149",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2010.00|date filed: 12/02/1997 
  
  
  
 apt 1 d 6 , 454 e sharpnack st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1400.50|date filed: 09/20/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1400.50|date filed: 09/20/2001 
  
  
  
 apt b 2nd flr , 105 lockart plaza , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $666.50 plus costs $88.50 for a total of $755.00|judgment for possession as of 01/18/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 02/08/2011 
 judgment of possession to be satisfied if defendants pay $755.00 by 2/08/2011. lauren cook binding self & authorized to bind darnell palmer. 
  
  
 4000 higbee street apt#2, phila, pa 19135",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1564.27 plus costs $99.75 for a total of $1664.02|judgment for possession as of 12/13/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay ongoing rent on time and in full by the 10th of each month starting on january 10, 2019 and continuing for the duration of this agreement. tenant agrees to pay the judgment amount by paying $400.00 on or before the 10th of each month starting on january 10, 2019 and continuing until the judgment amount is paid in full. if any payment, including ongoing rent, is not made on time or in full landlord may proceed with eviction. tenant agrees to abide by the cleaning and de-cluttering contracts that she has signed and to otherwise keep her unit clean and sanitary. 
  
  
 2237 bryn mawr ave # 102, philadelphia, pa 19131",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $465.65 plus costs $64.50 for a total of $530.15.|judgment for possession as of 11/30/2009.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 - tenant paid $1200 in cash today (nov. 30, 2009) to pay rent for october and november, the above listed amount is now the current balance. - landlord agrees to repair the stairs to the front entrance, including the hole leading to the basement by december 10, 2009. - tenant agrees to repair all the remaining damages listed on the l&i report (see scanned report) to be completed by 12/31/09. - if landlord makes the required repairs to the stairs, tenant agrees to pay the balance of the money judgment (listed above) by december 10, 2009. - order to satisfy has been explained to both parties. landlord understands that upon                                                                                         ( more ) 
  
  
 4547 north bouvier street, phila, pa 19140",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1775.03|date filed: 10/07/1999 
  
  
  
 #23-d sherwood crossing ap, 3400 red lion rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1711.00 plus costs $0.00 for a total of $1711.00|judgment for possession as of 08/20/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendants to pay sept. 09 rent of $750.00 by 09/05/09, then $285.19 by 09/15/2009, then oct. 2009 rent of $750.00 by 10/05/2009 then $285.19 towards the judgment by 10/15/09, then nov., 2009 rent of $750.00 by 11/05/2009, then $285.19 towards the judgment by 11/15/2009, then dec., 09 rent of $750.00 by 12/05/2009 then $285.19 towards the judgment by 12/15/2009, then jan., 2010 rent of $750.00 by 01/05/2010, then $285.19 towards the judgment by 01/15/2010, then feb., 2010 rent of $750.00 by 02/05/2010, then $285.16 towards the judgment by 02/15/2010, ongoing rent to begin 03/01/2010 180 day rule is waived. 
 26.0 
 disposition - judgment for defendant.  tapeid: 4f start position: 1:45 end position: 2:10|judgment for defendant.|parties appearing: leonard mancini, lauf frazier & all occupants.|and|disposition - judgment for defendant.  tapeid: 4f start position: 1:45 end position: 2:10|judgment for defendant.|parties appearing: leonard mancini, elise frazier. 
 1552 n. allison street, phila, pa 19131",1.9000000000000001,5.22300294514923,0.0,0.0,1.0,0.0,0.0,0.0,14.0,15.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7247.85 plus costs $105.00 for a total of $7352.85|judgment for possession as of 06/03/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 judgment of possession to be satisfied if defendant pays as follows: defendant will pay $1200.00 to be postmarked by 6/09/2010 & $1200.00 to be postmarked by 6/30/2010 & $4952.85 to be postmarked by 7/15/2010. (all payments by money orders must be postmarked by due dates and sent by over-nite delivery)  and defendant will pay july 2010 rent pursuant to lease terms & all utilities by due dates. 
  
  
 3401 disston street, phila, pa 19149",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5644.50 plus costs $110.00 for a total of $5754.50|judgment for possession as of 02/19/2015 
 complaint is amended to include termination of the term. tenant will vacate and return keys, leaving property in a clean, broomswept condition by march 12, 2015. 
  
  
 4211 parrish street, philadelphia, pa 19104",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4914.00 plus costs $116.75 for a total of $5030.75.|judgment for possession as of 08/07/2019.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1. tenant agrees to vacate the property no later than 8/31/19, she will remove all personal property, trash and debris and return the keys back to the landlord. 2. tenant agrees to pay between $200-$300 towards the money judgment, no later than the 15th of each month, starting 9/15/19 and continuing until paid in full. 3. payments will be made by check or money order and sent to landlord. order to satisfy has been explained. 
  
  
 8113 frankford ave, unit 3, philadelphia, pa 19136",2.8,1.3648573496176126,1.0,0.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 774.22|date filed: 08/10/1983 
  
  
  
 prop at , 03400, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 08/16/2013 
 1.    defendant to have until 9/16/13 to vacate 2.    landlord to keep security deposit and/or prepaid rent 3.    lease terminated by agreement 4.    plaintiff's claim for money is withdrawn without prejudice and shall      be waived so long as defendant and all occupants vacate the premises      and remove all personal property by 9/20/13 and leave premises in a      broom clean condition. prepared by t.b. 
  
  
 2235 s. 7th st., 2nd fl., phila, pa 19148",2.8,0.7834096040835736,1.0,0.0,1.0,0.0,0.0,0.0,3.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1916.09 plus costs $99.75 for a total of $2015.84|judgment for possession as of 06/21/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 tenant will pay the judgment amount, ongoing rent, late fee (if applicable) and ongoing water charges as follows: tenant will pay $1000 by 7/6/18, $1000 by 7/20/18 and then $500 every two weeks thereafter commencing friday august 3, 2018 and continuing every other friday until her account is completely paid in full including all ongoing rents, late fees (if applicable) and water bills. if any payment is not made on time or in full as set forth herein, landlord may proceed with the eviction. 
  
  
 2433 s millick st, philadelphia, pa 19142",1.8,2.9510398149891612,0.0,1.0,1.0,0.0,1.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $972.00 plus costs $105.00 for a total of $1077.00|judgment for possession as of 08/31/2010 
 tenant to have until 9/30/10 to vacate, unless a paymeent agreement is reached in writing and signed by all parties. 
  
  
 601 w. montgomery ave., apt. b, phila, pa 19122",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,828.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,882.00, plus interest from n/a. judgment for possession from 12/16/2004. possession granted on the basis of non-payment of rent. 
  
  
  
 152 w ruscomb st, phila, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 700.00|date filed: 06/19/1986 
  
  
  
 1st floor , 02731wcolumbia av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 528.50|date filed: 07/11/1994 
  
  
  
 2nd fl frt , 4837 baltimore ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 237.00|date filed: 05/16/1990 
  
  
  
 richard allen homes , 905a ogden place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2060.00|date filed: 09/17/1998 
  
  
  
 apt#b , 445 w clapier st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1645.50|date filed: 01/29/2002 
  
  
  
 1st fl front , 743 s 23rd st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 422.00|date filed: 03/08/1995 
  
  
  
 richard allen , 1112b olive pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2287.00 plus costs $117.00 for a total of $2404.00.|judgment for possession as of 01/29/2016.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 ms. witherspoon will pay $800 today to go towards the judgment. feb 2016 rent and all rents owed during thr duration of this agreement will be paid on time as per the lease agreement. she will pay $250 in 2 weeks, and two weeks after that first payment she will pay $800. this payments pattern will continue until the judgdment is paid in full. order to satisfy has been explained. 
  
  
 5321 wayne avenue, apt 406, philadelphia, pa 19144",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $67.00 costs for a total amount due of $1,467.00, plus interest from n/a. judgment for possession from 04/02/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $67.00 costs for a total amount due of $1,467.00, plus interest from n/a. judgment for possession from 04/02/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation. 
  
  
  
 3306 gransback street, phila, pa 19134",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 05/18/2017|disposition entered by trial commissioner: morgan krouse 
 landlord will keep $1395.00 of tenant's pre-paid rent/security deposit to cover back balance. tenant agrees to vacate the premises and return keys to landlord on or before 6/30/17. writs may issue in due course. eviction is stayed until 7/1/2017. 
  
  
 2728 west montgomery avenue, philadelphia, pa 19121",3.3,1.0012161100639727,1.0,0.0,0.0,0.0,1.0,0.0,3.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,234.00|possession from: 08/12/2004|comment: alias writ stayed until 9/12/2004. 
  
  
  
 921 belmont ave, 1st flr, phila, pa 19104",0.2,-0.855737579856442,0.0,0.0,0.0,0.0,0.0,0.0,2.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1641.25|date filed: 08/29/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1641.25|date filed: 08/29/1997 
  
  
  
 apt 1st fl frt , 5222 greene st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2350.00 plus costs $94.75 for a total of $2444.75.|judgment for possession as of 12/12/2018. 
 parties agree to the following: 1) ms. ramos agrees to vacate the property, including all personal belongings and possessions, and return the keys to ms. detres on or before january 31, 2019. 2) ms. ramos agrees to pay to ms. detres the amount of $100 toward money judgment and costs on or before the last day of the month, each month, beginning in january 2019 and continuing through the end of this agreement. 3) order to satisfy has been explained. 
  
  
 3311 n howard street, philadelphia, pa 19140",2.1,-0.3910664050449955,1.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $675.00 plus costs $90.00 for a total of $765.00.|judgment for possession as of 06/01/2015.|money judgment to be satisfied if defendant vacates by 06/22/2015. 
 mr. jones will vacate no later than 6/22/15. if he vacates on time and leaves the property in a broom swept condiiton, the money judgment will be satisfied. order to satisfy has been explained. 
  
  
 2408 w allegheny ave, 2nd bedroom from the end, philadelphia, pa 19148",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 548.87|date filed: 11/08/1989 
  
  
  
 apt e2 , 6930 n broad st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 600.50|date filed: 06/07/1995 
  
  
  
 richard allen , 812b alder pl. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 01/12/1982|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 01/12/1982 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2292.50|date filed: 04/04/1988 
  
  
  
 prop at , 6959 fowler st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1983.47 plus costs $110.50 for a total of $2093.97|judgment for possession as of 09/17/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/08/2012 
  
  
  
 7400 haverford ave #w-417, philadelphia, pa 19151",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1159.50|date filed: 03/23/1987|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1159.50|date filed: 03/23/1987 
  
  
  
 prop at , 02903bchatham st, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 98.00|date filed: 02/13/1976 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,804.00, plus interest from n/a. judgment for possession from 06/07/2005. possession granted on the basis of non-payment of rent. stay alias writ of execution until 06/29/2005. possession judgment to be vacated if defendant and all other occupants pays by 06/28/2005.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,804.00, plus interest from n/a. judgment for possession from 06/07/2005. possession granted on the basis of non-payment of rent. stay alias writ of execution until 06/29/2005. possession judgment to be vacated if defendant and all other occupants pays by 06/28/2005. 
  
  
  
 7232 algard st, phila, pa 19135",1.1,2.6252921922651566,0.0,0.0,1.0,0.0,0.0,0.0,6.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3991.75 plus costs $99.75 for a total of $4091.50|judgment for possession as of 08/01/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/14/2019|disposition entered by trial commissioner: carmen rivera 
 the plaintiff binds annie thomas to this agreement.                                                 the defendant agrees to make the payments as follows to get caught up: on august 1st. - $50.00 on august 9th. - $300.00 on august 16th. - $200.00 on august 18th. - $1800.00 on august 24th. - $75.00 on august 30th. - $400.00 on september 5th. - $900.00 on september 7th. - $75.00  (continued...) 
  
  
 2123 carver st.,, philadelphia, pa 19124",0.7,1.3845815903765235,0.0,0.0,1.0,0.0,0.0,0.0,2.0,11.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,303.73|possession from: 09/27/2002|comment: reviewed w/deft|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,303.73|possession from: 09/27/2002 
  
  
  
 1601-25 e mt airy ave, unit 306-b mt airy arms, phila, pa 19150",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2029.00 plus costs $117.00 for a total of $2146.00|judgment for possession as of 04/02/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/23/2015 
 agreement made by jonathan e. mayer, esq., id 316430. tenant to pay balance in full on or before april 23, 2015. 
  
  
 5600 ogontz ave, #e-32, philadelphia, pa 19141",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $83.00 for a total of $83.00|judgment for possession as of 05/23/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 06/24/2013 
 tenant agrees to the above terms. tenant understands that should she fail to satisfy the terms of the jba by june 24, 2013, tenant will be responsible for all writ and truck fees related to the eviction process. time is of the essence and entering into this jba may waive your right to pay your arrears and stay the eviction if you fail to make full payment by the due date. tenant agrees to avoid nuisance, disturbance, and terroristic threats on and off the property. tenant agrees to waive the 180 day rule. 
  
  
 617 north 17th street a, francisville, philadelphia, pa 19130",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $330.00 plus costs $0.00 for a total of $330.00 
 pha to pay $330 within 45 days. 
  
  
 2101 winchester ave, apt c-5s, philadelphia, pa 19115",0.0,-0.38121938801419003,0.0,1.0,0.0,0.0,0.0,0.0,0.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $9602.00 plus costs $0.00 for a total of $9602.00|judgment for possession as of 05/10/2021|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: joseph mcdermott 
 tenant shall be responsible for paying her monthly rent and utilities in a timely manner beginning june 5th 2021, and shall continue to pay her monthly rent and utilities to be due every subsequent month thereafter by the 5th throughout the life of this jba and afterwards pursuant to the terms of her lease. tenant has already applied for phase 4 rental relief tenant agrees to pay the above judgment amount in the following way; 1) tenant shall pay $100.00 a month towards the above judgment to be due by june 20th 2021, and shall continue to pay $100.00 a month every subsequent month thereafter to be due by (continued...) 
  
  
 5515 walnut street, a, philadelphia, pa 19139",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2394.50 plus costs $0.00 for a total of $2394.50|judgment for possession as of 12/01/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 lockout is stayed if the following is complied with: defendant shall make a payment for december 2014 rent in the amount of $875.00 on or before the 15th of december 2014. defandant shall make a payment towards arrears in the amount of $200.00 on or before december 30, 2014. thereafter defendant shall make a payment towards arrears by the 15th day of the month, starting with january 2015. regular rent shall be paid on or before the 5th day each month beginning january 2015. if defendant complies with the foregoing, lockout will be stayed. if defendant breaches the foregoing, plaintiff may proceed with lockout. 
  
  
 3000 woodhaven road, a/k/a 514 waterview lane, philadelphia, pa 19154",1.1,0.5072559894138116,0.0,0.0,0.0,0.0,1.0,0.0,1.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,229.00|possession from: 06/25/2004|comment: alias writ stayed until or or after 7/26/2004/this case i s based on non-payment of rent and termination of the term/see transcript|and|disposition - judgment by agreement for money and/or possession.  judgment amount: $1,229.00|possession from: 06/25/2004|comment: alias writ stayed until or or after 7/26/2004/this case i s based on non-payment of rent and termination of the term/see transcript 
  
  
  
 206 lockart lane 2nd floor, phila, pa 19116",0.4,-0.17723750435872157,0.0,0.0,0.0,0.0,0.0,0.0,4.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/01/2018|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to vacate rental premises on or before november 30, 2018. landlord keeps security deposit and prepaid rent. all writs can issue forthwith but no lockout until after above date. as long as tenant follows foregoing terms and conditions, landlord will execute an order to vacate which defendant may then file with the court. 
  
  
 3456 n hope st, philadelphia, pa 19140",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1398.00 plus costs $95.00 for a total of $1493.00|judgment for possession as of 10/03/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/24/2014 
 tenant paid $750.00 at court by money order.                                          said payment was deducted and the remaining balance is reflected above. 
  
  
 1100 w godfrey ave ent @, 1101 w spencer st #s-207, philadelphia, pa 19141",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 04/24/2018|disposition entered by trial commissioner: carmen rivera 
 1.  defendants and all occupants to have until 5/31/18 to vacate 2.  security deposit disposition to be handled according to law. 3.  plaintiff's claim for money is withdrawn without prejudice and shall    be waived so long as defendant and all occupants vacate and remove all    personal property by 5/31/18 and leave premises in a broom clean    condition. 4. counsel for plaintiff shall provide counsel for defendant with a signed   order to vacate judgment to be filed with the court do long as   defendant and all occupants vacate and remove all personal property by   5/31/18 and leave premises in a broom clean condition. 5. lease terminated by agreement  (continued...) 
  
  
 2531 e. clearfield street ent@, 2533 e. clearfield street apt 1, philadelphia, pa 19134",2.9,1.06451486727903,1.0,0.0,1.0,0.0,0.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 507.50|date filed: 01/26/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 790.00|date filed: 08/21/1996 
  
  
  
 raymond rosen , 2238 w edgley st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 218.50|date filed: 11/27/2001 
  
  
  
 apt #45 , 209 vine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1678.50|date filed: 07/24/1997 
  
  
  
 allegheny apt 202 , 1605 w allegheny ave, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1150.00 plus costs $56.00 for a total of $1206.00|judgment for possession as of 12/03/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenanat shall pay $100.00 each month begining december 2010 until balance is paid in full along with current rent. judgment amout reflects amount owed through november 2010. 
  
  
 6412 germantown ave, 2nd fl rear, phila, pa 19119",0.1,-0.10011412481873364,0.0,1.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 915.00|date filed: 11/17/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1045.50|date filed: 12/13/1999|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1045.50|date filed: 12/13/1999 
  
  
  
 apt a 2 , 4616 leiper st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1385.00 plus costs $90.00 for a total of $1475.00|judgment for possession as of 01/08/2016 
 judgment shall be deemed satisfied and all writs shall be stayed if: tenant pays $30 per month by the 20th of each month starting with 1/20/16. no lockout before 2/8/16. 
  
  
 1807 w montgomery ave, philadelphia, pa 19121",1.3,0.9531769666979166,0.0,0.0,0.0,0.0,1.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 998.50|date filed: 06/22/1998 
  
  
  
 prop at , 6030 n marvine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $746.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $60.00 costs for a total amount due of $806.00, plus interest from n/a. judgment for possession from 02/26/2008. possession granted on the basis of non-payment of rent. see scanned jba done by t/c - m.b.|parties appearing: glenn ross, allen young and all occs.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $746.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $60.00 costs for a total amount due of $806.00, plus interest from n/a. judgment for possession from 02/26/2008. possession granted on the basis of non-payment of rent. see scanned jba done by t/c - m.b.|parties appearing: glenn ross, allen young and all occs. 
  
  
  
 7402 algon ave, apt d, philadelphia, pa 19111",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2912.78|date filed: 05/01/1997 
  
  
  
 apt 207-b hoffman pl , 1100 s 58th st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 795.00|date filed: 03/24/1993 
  
  
  
 norris apts , 2037 n 11th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5770.00 plus costs $86.50 for a total of $5856.50|judgment for possession as of 04/03/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 defendant will pay $500.00 on or before 6/26/09 towards the judgment amount. tenant will pay a minimum of $500.00 per month towards the judgment amount thereafter commencing july 2009 and continuing until the judgment is paid in full. said payments must be received by the landlord on or before the 25th day of each month. all parties agree that the 180 day rule is waived.  tenant will pay ongoing rent starting july 2009 on the first day of the month in which it is due. during the pendancy of this agreement, if any payment towards the judgment and/or ongoing rent is not made on time or in full, landlord may proceed with the eviction. 
  
  
 1100 w godfrey ave, ent @, 1101 w spencer st, #s-410, phila, pa 19141",1.2,1.4762213235220092,0.0,1.0,0.0,0.0,1.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 985.00|date filed: 07/24/1991 
  
  
  
 tasker homes , 3105d fernon drive , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,396.50|possession from: 12/13/2002 
  
  
  
 4991 parkside ave, apt 1913-57, phila, pa 19131",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1850.00|date filed: 09/01/1987 
  
  
  
 prop at , 05740, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 250.00|date filed: 10/04/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 250.00|date filed: 10/04/1995 
  
  
  
 prop at , 1530 w oakdale st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6044.26 plus costs $0.00 for a total of $6044.26|judgment for possession as of 09/09/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenants will continue tenancy if and only if this payment schedule is followed timely: 1)tenant must pay 2000 dollars towards judgment by september 23, 2019. 2)tenant must pay ongoing rent by the 5th day of every month beginning october 5, 2019 and continuing for the duration of this agreement. ongoing rents will not be applied to judgment. 3)tenants must pay 500 dollars towards the judgment by the 5th day of every month beginning october 5, 2019 and continuing to pay 500 dollars by the 5th day of each month thereafter until total payments towards judgment in amount of 4,044.26 are made; if these payments are made as stated above landlord will forgive balalnce of judgment; if payments are not made as stated above landlord will proceed with eviction and full amount of judgment will stand less credit for payments actually received. 
  
  
 310 w albanus street, philadelphia, pa 19120",1.1,0.27467689120019595,0.0,0.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $834.57 plus costs $83.00 for a total of $917.57|judgment for possession as of 02/23/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/12/2012 
 tenant agrees to the above terms. 
  
  
 1216 north 10th street, harrison plaza, philadelphia, pa 19122",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,415.50|possession from: 09/04/2002 
  
  
  
 unknown",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2981.50|date filed: 08/04/1998 
  
  
  
 prop at , 2423 kimball st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,977.57|possession from: 01/10/2003|comment: alias writ stayed until after 02/15/2003 
  
  
  
 4350 josephine st, phila, pa 19124",0.2,-0.855737579856442,0.0,0.0,0.0,0.0,0.0,0.0,2.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 403.50|date filed: 04/02/1996 
  
  
  
 prop at , 4206 westminster ave, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 740.50|date filed: 08/10/2000 
  
  
  
 apt a , 4322 pilling st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1699.50 plus costs $83.00 for a total of $1782.50|judgment for possession as of 02/08/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/01/2013 
  
  
  
 6350 greene street #810, philadelphia, pa 19144",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 70.49|date filed: 08/12/1977|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 70.49|date filed: 08/12/1977|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 70.49|date filed: 08/12/1977 
  
  
  
 unknown",0.30000000000000004,-0.6909218657677936,0.0,0.0,0.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 360.00|date filed: 05/19/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 810.50|date filed: 06/08/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 28.50|date filed: 10/30/1998 
  
  
  
 2nd fl apt , 1609 s 60th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2275.00 plus costs $95.00 for a total of $2370.00|judgment for possession as of 08/18/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay $950 by 8/19/15. (2) tenant shall pay an additional $920 by 8/26/15. (3) tenant shall pay september rent of $580 by 9/3/15. (not to be applied    to the judgment.) (4) tenant shall pay an additional $100 by 9/3/15. (5) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 10/1/15. (not to be applied to the judgment.) (6) tenant shall pay an additional $100 by the 1st of each month beginning    10/1/15 until the judgment is paid in full. (7) municipal court 180 day rule waived.   (continued...) 
  
  
 4701 walnut st 4701-19 walnut street, ent @ ent @ 4715 walnut st., apt. 124, philadelphia, pa 19139",1.2000000000000002,3.1290993299461234,0.0,1.0,1.0,0.0,0.0,0.0,7.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/24/2013 
 defendant promises to move out by 7/24/13 and no lockout may occur before that date. both parties agree to amend the complaint to include termination of term. all writs may issue forthwith. plaintiff agrees that defendant was not damaging the premises and did not cause any damages at the rental premises. plaintiff agrees to withdraw the component of this action that suggests that defendant breached the lease by causing damages. defendant agrees that there was a landlord tenant relationship existing between the parties. 
  
  
 6213 grays ave., philadelphia, pa 19139",3.7,1.681244976926596,1.0,0.0,1.0,0.0,1.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 244.00|date filed: 12/17/1986 
  
  
  
 passyunk homes , 02413, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4250.00 plus costs $0.00 for a total of $4250.00|judgment for possession as of 08/09/2022|disposition entered by trial commissioner: laura krause 
 1. tenant agrees to vacate the property by 10/9/2022, leaving the property free of any personal belongings, in a broom swept condition free of any tenant-created damages and by returning the key to the landlord by that date. 2. tenant agrees that tenant owes $4250. 3. even if the above amount of $4250 is paid, tenant still must vacate by 10/9/2022. 4. all writs may file forthwith but no lockout until after 10/9/2022. 
  
  
 6649 walker st, phila, pa 19135",3.9,2.8249032488515478,1.0,0.0,1.0,0.0,1.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 428.50|date filed: 12/15/1998 
  
  
  
 apt a 3 , 4619 chester ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 513.00|date filed: 06/28/2000 
  
  
  
 #g tasker homes , 1703 patton dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3442.28|date filed: 10/19/1998 
  
  
  
 prop at , 234 e albanus st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2139.29|date filed: 02/10/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2139.29|date filed: 02/10/1997 
  
  
  
 apt c105-adams run , 155 e godfrey ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 472.00|date filed: 08/25/1999 
  
  
  
 passyunk homes , 2410 hartranft tr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6114.66 plus costs $105.00 for a total of $6219.66|judgment for possession as of 05/04/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant will pay $1300.00 by 5/21/2010 (all payments to be received by due dates- money orders) and therefater will pay $1300.00 per month (of which $650.00 to be applied to judgment due by the 5th day of each month continuing monthly from 6/05/2010 & $650.00 applied to on-going rents to be paid by the 21st day of each month continuing monthly from 6/21/2010) until judgment paid in full and current in all on-going rents. parties waive 180 day rule. defendant will pay all outstanding gas bills and provide proof to plaintiff by 6/15/2010 (note: judgment includes $3000.00 for gas. but def. must provide proof that all gas has been paid and is current).                                                                                         ( more ) 
  
  
 2511 manton street, phila, pa 19146",1.5,4.292103764723581,0.0,1.0,1.0,0.0,0.0,1.0,5.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3100 plus costs $91.50 for a total of $3191.50|judgment for possession as of 12/31/2009 
  
  
  
 4018 lancaster avenue, 3rd floor, philadelphia, pa 19104",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $7000.00 plus costs $0.00 for a total of $7000.00.|judgment for possession as of 10/15/2013. 
 tenant is to pay $2000.00 on or before october 29, 2013 with the balance to be paid at a rate of $500.00 every two weeks starting november 15, 2013. all payments to be mailed to the address listed on the complaint. payments may be made by check, if a check were to be returned as non-negotiable then the future payments (as well as the replacement payment plus fee) must be made with certfied funds. in addition tenant will vacate the property on or before october 31, 2013. landlord to retain any security deposit/pre-paid rent. 
  
  
 2243 winton street, phila, pa 19145",2.1,0.41308321497455364,1.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/14/2012|judgment for possession to be satisfied if (see other conditions) 
 defendant agrees to the above terms. defendant agrees to remove her son, dwayne singleton, from the lease by march 23, 2012. defendant also agrees to refrain from any and all nuisance and criminal activity as per the lease. defendant agrees to prevent household members and guests from creating a nuisance or engaging in criminal activity. defendant waives the 180-day rule. 
  
  
 3933 fairmount ave, 902 - mantua, philadelphia, pa 19104",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 646.00|date filed: 02/24/1988 
  
  
  
 tasker homes , 3102 d morris st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/18/2016|disposition entered by trial commissioner: kasey m jones 
 tenant may remain in possession so long as he is in compliance with all terms and conditions of lease agreement, rules and regulations and specifically maintains his unit in a clean and sanitary condition at all times and avoids any conditions presenting a fire hazard. tenant will agree to periodic inspections upon at lease 24 hours notice. 
  
  
 1717 w hunting park ave, unit 921, phila, pa 19140",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/04/2022|disposition entered by trial commissioner: karen quick 
 vilmarie garcia andino agrees that gabino rodriguez already moved out of premises. tenant agrees to vacate rental premises by june 1, 2022. landlord keeps security deposit and prepaid rents. all writs can issue forthwith but lockout will be after june 4, 2022. el inquilino acepta medarse de las instlaciones antes del 4 de junio de 2022. el arrendador se queda con el deposito de seguridad y los alquileres pagados por adelantado. 
  
  
 163 e lehigh ave, 3rd floor, phila, pa 19133",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $382.00 plus costs $78.00 for a total of $460.00.|judgment for possession as of 05/16/2012.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 all parties agree that the defendant khalia walthall owes the plaintiff barrington hylton $460.00. payment will be as follows: on june 1,2012,$460.00. all future rents will be paid on time starting on june 15,2012. order to satisfy has been explained. 
  
  
 8346 michener street, 1st floor, philadelphia, pa 19150",0.1,-0.6716846466246672,0.0,0.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4155.75 plus costs $117.00 for a total of $4272.75|judgment for possession as of 09/21/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/12/2017|disposition entered by trial commissioner: carmen rivera 
  
  
  
 155 e godfrey ave, #e-205, philadelphia, pa 19120",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1448.50|date filed: 03/04/1991 
  
  
  
 apt 6 , 6801 n 17th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/23/2012 
 1.  defendant to have until 12/15/12 to vacate 2.  rent claim withdrawn without prejudice and all rent shall be waived so    long as defendant vacates and removes all personal property by 12/15/12 3. landlord to keep security deposit and/or prepaid rent 4. lease terminated by agreement prepared by t.b. 
  
  
 4137 stirling st., 1st fl., phila, pa 19135",2.8,0.7834096040835736,1.0,0.0,1.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 431.00|date filed: 12/09/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6321.00 plus costs $121.75 for a total of $6442.75|judgment for possession as of 12/14/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 01/03/2019|disposition entered by trial commissioner: carmen rivera 
 landlord may file for the writ and the alias writ as soon as allowable by law but no lockout shall occur prior to february 1, 2019. 
  
  
 4101 edgley ave aka 4101 edgely road # 402, philadelphia, pa 19131",1.7,1.63320583356054,0.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $750.00|possession from: 06/02/2004|comment: deft pays $750 by 6/25/04, pays current rent due each month 
  
  
  
 5403 bartram village, 1b bartram village, phila, pa 19143",0.7,0.33797564841525335,0.0,0.0,1.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $100.00 plus costs $0.00 for a total of $100.00|judgment for possession as of 09/01/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kimberly flood 
 tenant agrees that above sum is due and owed to landlord. tenant will continue tenancy if and only if this payment plan is followed timely: 1)tenant must pay september 2017 rent by september 12, 2017 (will not be applied to judgment). 2)tenant must pay 50 dollars towards judgment by september 12, 2017. 3)tenant must pay october 2017 rent by october 5, 2017. (will not be applied to judgment). 4)tenant must pay 50 dollars towards the judgment by october 5, 2017. if tenant does not follow foregoing payment plan timely, landlord will proceed with eviction. 
  
  
 2008 n 20th st, 1st floor, philadelphia, pa 19121",1.1,0.9625369621129374,0.0,1.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 470.91|date filed: 01/12/1996 
  
  
  
 1st fl , 290 nandina st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,907.50|possession from: 10/09/2003 
  
  
  
 903 n 42nd st, apt a, phila, pa 19104",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 651.00|date filed: 07/07/1977 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 778.00|date filed: 05/06/1992 
  
  
  
 tasker homes , 1803b patton dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,895.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,895.00, plus interest from n/a. judgment for possession from 09/18/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 1760 tomlinson road, apartment b4b, philadelphia, pa 19116",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/12/2019|disposition entered by trial commissioner: carmen rivera 
 all parties agree that mamie wade may remain in possession so long as she is in full compliance with all terms/conditions, rules and regulations of her lease agreement. 
  
  
 8 s 22nd st aka 22 s 22nd st, ent @ 22 s 22nd st. #1115, philadelphia, pa 19103",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 489.00|date filed: 10/09/1987 
  
  
  
 mt airy arms#107b , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1070.59|date filed: 06/23/1992 
  
  
  
 2nd fl , 10782 heather st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3443.00 plus costs $117.00 for a total of $3560.00|judgment for possession as of 10/14/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant will continue tenancy if and only if the following payment plan is followed with time being of the essence: 1)tenant must 1500 dollars towards the judgment by 5pm today, 10/14/14. 2)tenant must pay 300 dollars towards the judgment by october 17, 2014. 3) tenant must pay regular and ongoing monthly rent by the third day of each and every month beginning november 3, 2014 and continuing for the duration of this agreement. payment of regular monthly rent is not applied towards judgment. 4) tenant must pay 350 dollars towards the judgment by the 20th day of each and every consecutive month, beginning november 20th and continuing to pay 350 dollars by the 20th day of each consecutive month until the judgment is paid in full. 5) both parties waive 180 day rule.  (continued...) 
  
  
 4913 n 12th st, apt #2, phila, pa 19141",0.7,1.7899165504382852,0.0,1.0,0.0,0.0,0.0,1.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4361.50|date filed: 09/08/1994 
  
  
  
 apt 407 , 4710 locust st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 735.00|date filed: 05/09/1984 
  
  
  
 prop at , 02819ngarnet st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 515.00|date filed: 08/09/1989 
  
  
  
 fairhill apt 1206 , 2443 n 11th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $14074.29 plus costs $149.25 for a total of $14223.54|judgment for possession as of 12/20/2022|money judgment to be satisfied if defendant vacates by see below|disposition entered by trial commissioner: karen quick 
 tenant to have until 2/28/23 to vacate, remove all property and return keys to landlord to a vacant, broom-clean,undamaged unit by 2/28/23. so long as tenant vacates as above, all rent/charges waived. landlord keeps any security deposit and/or prepaid rent. 
  
  
 2700 dudley st, philadelphia, pa 19145",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 608.00|date filed: 06/24/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1773.00 plus costs $121.75 for a total of $1894.75|judgment for possession as of 01/03/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 defendant to pay january rent of $750 plus $50 late fee by january 20, 2022. defendant will pay an additional $200 on january 20, 2022 towards arrears. thereafter, defendant to pay monthly rent on time and an additional $200 by the 15th of each month until the arrears are paid in full. 
  
  
 5545 wheeler street, philadelphia, pa 19143",0.1,0.2487545225016897,0.0,1.0,0.0,0.0,0.0,0.0,1.0,7.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,035.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,097.00, plus interest from n/a. judgment for possession from 12/06/2006. possession granted on the basis of non-payment of rent. scanned by t/c et 
  
  
  
 6301 old york rd., apt. 303, phila, pa 19141",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6791.00 plus costs $117.00 for a total of $6908.00|judgment for possession as of 11/09/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: kasey m jones 
 (1) tenant shall pay $700 by 11/18/16. (2) tenant shall pay an additional $300 by 11/25/16. (3) tenant shall pay ongoing monthly rent by the 5th of each month    beginning 12/5/16. (not to be applied to the judgment.) (4) tenant shall pay an additional $300 by the 15th of each month    beginning 12/15/16, and also an additional $300 by the last day of    each month beginning 12/31/16, until the judgment is paid in full.    (so beginning in december 2016, tenant will end up paying monthly rent    plus and extra $600 per month as described above). (5) municipal court 180 day rule waived.   (continued...) 
  
  
 639 w norris st aka 2047 n 7th st, ent @ 2047 n. 7th street, philadelphia, pa 19122",1.1,2.8479940667506667,0.0,1.0,1.0,0.0,0.0,0.0,6.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6000.00 plus costs $132.50 for a total of $6132.50|judgment for possession as of 02/17/2012 
 (1) defendants have already vacated the property, and defendants are to     remove all personal property and return keys to landlord by 3/17/12. (2) defendants shall pay $100 each month by the 15th of each month     beginning 4/15/12 until the judgment is paid in full. (3) municipal court 180 day rule is waived. (4) keith billie is authorized to bind yolanda billie to this agreement. prepared by cb 
  
  
 5857 belmar st, phila, pa 19143",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 708.00|date filed: 03/04/1998 
  
  
  
 scattered sites i , 3837 reno st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2190.50|date filed: 04/09/2001 
  
  
  
 apt 10 , 6 s 43rd st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 11/30/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $0.00 for a total of $0.00|judgment for possession as of 09/29/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant to pay 700 on oct 15 2014. landlord to retain any security depo and lastmonth rent if paid. writ of possesion and alias writ of possesion may be filed forthwith. no lockout on or before dec 1 2014.keys and oct 15 payment shall be submitted to david denenberg at 1315 walnut st 12 floor phila pa 19107. 
  
  
 1652 e. hunting avenue, philadelphia, pa 19124",1.1,0.27467689120019595,0.0,0.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1200.00|date filed: 12/28/1984 
  
  
  
 richard allen homes , 00904, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks.|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. 
  
  
  
 1925 jessup st., phila, pa 19148",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 02/13/1996 
  
  
  
 apt 410 , 4815 locust st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2040.96 plus costs $95.00 for a total of $2135.96|judgment for possession as of 04/25/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 tenant will pay the judgment amount by paying $1900.00 by 4/29/16, and then pay the balance of the judgment of 235.96 along with may's rent, may's late fee and may's utility charge by 5/30/16. 
  
  
 6301 n 10th st, #107, philadelphia, pa 19141",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1923.50|date filed: 01/10/1992 
  
  
  
 apt 11 grd flr , 7320 algon ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,495.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,549.00, plus interest from n/a. judgment for possession from 06/09/2005. possession granted on the basis of non-payment of rent and termination of the term. see scanned exhibit. 
  
  
  
 2355 s american st, phila, pa 19148",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 915.00|date filed: 06/12/1978|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 915.00|date filed: 06/12/1978 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1386.47 plus costs $83.00 for a total of $1469.47|judgment for possession as of 09/28/2010 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 10/27/10. prepared by cb 
  
  
 4015 devereaux st., apt. 203, phila, pa 19135",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1200.00 plus costs $83.00 for a total of $1283.00|judgment for possession as of 04/28/2011|money judgment to be satisfied if defendant vacates by see below 
 1. tenant to have until may 31, 2011 to vacate. 2. money judgment to be satisfied so long as defendant vacates premises    and removes all personal property by 5/31/11. 3. lease terminated by agreement. prepared by t.b. 
  
  
 1807 rhawn st. ent @, 1811 rhawn st. apt 304, philadelphia, pa 19111",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,551.13 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $2,633.13, plus interest from n/a. judgment for possession from 10/25/2007. possession granted on the basis of non-payment of rent. see scanned jba done by hj in mediation.|parties appearing: arthur panza, johanna b young & occupants. 
  
  
  
 571 e cheltenham avenue, philadelphia, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 452.80|date filed: 07/31/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 452.80|date filed: 07/31/2001 
  
  
  
 c-307 prk chsr apts , 8114 verree rd , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 617.67|date filed: 05/15/1991 
  
  
  
 blumberg apts , 2245 bolton way , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1070.25 plus costs $99.75 for a total of $1170.00|judgment for possession as of 01/21/2020|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay ongoing rent on time and in full by the 5th of each month, commencing in february 2020 and continuing throughout duration of the agreement. tenant agrees to pay full judgment amount by paying $100.00 on or before the 20th of each month, commencing in february 2020 and continuing until the judgment is paid in full. if any payment, including ongoing rent is not paid on time or in full, landlord may proceed with the eviction. all parties agree to waive the 180 day rule. 
  
  
 4628 leiper street # a15a, philadelphia, pa 19124",1.6,2.116181401475374,0.0,0.0,0.0,0.0,1.0,1.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $800.00 plus costs $78.00 for a total of $878.00.|judgment for possession as of 08/11/2011.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 all parties agree that the defendant nateshia noble owes the plaintiff fikru bekele $878.00.  the money judgment will be paid as follows: on august 12,2011 $100.00; then on the 16th of each month, $100.00, starting in september 2011, until it is fully paid. all future rents will be paid on time.order to satisfy has been explained. 
  
  
 453 s 60th street, 2nd floor, philadelphia, pa 19143",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3300.00 plus costs $86.50 for a total of $3386.50.|judgment for possession as of 11/30/2009.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant will pay $1000.00 on 12/1/09. defendant will then pay the rest of the money judgment on or by 12/20/09. order to satisfy was given and explained. 
  
  
 4813 darrah st., phila, pa 19124",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,895.80|possession from: 05/06/2003|comment: writ of possession and alias writ of possession may issue on going rent to begin 6/01/2003. see remarks. 
  
  
  
 168 w wyoming ave, phila, pa 19131",0.2,-0.855737579856442,0.0,0.0,0.0,0.0,0.0,0.0,2.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 884.50|date filed: 07/22/1993 
  
  
  
 apt a , 978 n leithgow st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2943.50|date filed: 12/20/1995 
  
  
  
 1st fl , 1453 n 54th st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 06/19/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 06/19/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 06/19/2001 
  
  
  
 front , 3206 baring st , phila. , pa 19100",0.30000000000000004,-0.6909218657677936,0.0,0.0,0.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,400.00, plus interest from n/a. judgment for possession from 04/28/2006. possession granted on the basis of non-payment of rent and termination of the term. jba scanned in med 
  
  
  
 2328 south percy street, phila, pa 19148",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4814.00 plus costs $121.75 for a total of $4935.75|judgment for possession as of 03/08/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 defendant agrees to the entry of judgment and that writ of possession may be filed on 3-19-18 
  
  
 319 w. chelten place, apt. 204, philadelphia, pa 19144",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 722.00|date filed: 11/22/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2051.59 plus costs $117.00 for a total of $2168.59|judgment for possession as of 06/28/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay                  ongoing monthly rent by the 1st of each month    beginning 7/1/17.                  (not to be applied to the judgment.) (2) tenant shall pay                  an additional $723 by 7/15/17. (3) tenant shall pay                  an additional $723 by 8/15/17. (4) tenant shall pay                  an additional $722.59 by 8/31/17. prepared by cb 
  
  
 7801 algon ave. # 11, phila, pa 19111",1.0,2.334309705341595,0.0,1.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1520.00|date filed: 07/30/1986 
  
  
  
 2nd floor , 06151, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $466.00 plus costs $95.00 for a total of $561.00|judgment for possession as of 08/03/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/18/2017|disposition entered by trial commissioner: colleen mcgrath 
 i, saderia gass, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $466.00 plus court costs of $95 for a total of $561.00 as soon as possible but no later than close of business on monday, september 18, 2017. tenant further agrees to pay september?s rent in the amount of $466.00. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 1885 north 27th street i, johnson homes, philadelphia, pa 19121",3.2,6.176967363969605,0.0,0.0,1.0,1.0,1.0,1.0,2.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1000.00|date filed: 05/11/1983 
  
  
  
 liddonfield apts , 08818atorresdale dr, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5514.38 plus costs $122.50 for a total of $5636.88|judgment for possession as of 02/10/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall pay $500 by 2/20/15. (2) tenants shall pay ongoing monthly rent by the 1st of each month    beginning 3/1/15. (not to be applied to the judgment.) (3) tenants shall pay an additional $500 by 3/15/15. (4) tenants shall pay an additional $500 by 4/15/15. (5) tenants shall pay an additional $4136.88 by 5/15/15. (6) if tenants fail to make any of the above payments on time, that shall    constitute a breach of this agreement, and tenants shall have no right    to cure said breach. prepared by cb 
  
  
 253 w. albanus st., philadelphia, pa 19120",1.1,2.731704517643859,0.0,1.0,1.0,0.0,0.0,0.0,6.0,7.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3085.02 plus costs $86.50 for a total of $3171.52.|judgment for possession as of 01/11/2010.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to pay $840.00 on 1/29/10. tenant will pay $400.00 on the 19th of each month starting 2/19/10 and ending when the entire money judgment has been paid in full. as of february 2010, tenant agrees to pay rent of $725.00 on time, when due, the 1st of each month. order to satisfy explained and given to plaintiff. 
  
  
 9497 woodbridge rd, 2nd fl, phila, pa 19144",0.8,1.7720991789506821,0.0,1.0,1.0,0.0,0.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4705.00 plus costs $105.00 for a total of $4810.00|judgment for possession as of 04/07/2014|money judgment to be satisfied if defendant vacates by 4-30-14 
 defendant agrees to entry of judgment and that writ of possession may be filed on 4-18-14 defendant must turn in keys and vacate by 4-30-14 in order to have money judgment vacated 
  
  
 7901 roosevelt blvd., apt. 63, philadelphia, pa 19152",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1884.59|date filed: 09/22/2000 
  
  
  
 2nd flr , 9406 fairgreen lane , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 02/09/2009 
 defendant may remain on premises until 3/23/09 plaintiff agees to furnish defendant ahmed bey access to basement. 
  
  
 1502 west louden street, philadelphia, pa 19141",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1310.00|date filed: 12/21/2001 
  
  
  
 apt 3r/3rd fl rear , 2105 springgrdn st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1395.00|date filed: 03/16/1987 
  
  
  
 prop at , 02718wyork st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1911.34 plus costs $121.75 for a total of $2033.09|judgment for possession as of 12/21/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: laura krause 
 1. tenant will make a $400 payment toward the judgment on or before 12/23/2022. 2. the tenant will pay ongoing rent and utilities under the lease terms commencing january 2023. 3. the tenant will pay an additional $350 toward the judgment on or before the 28th of each month commencing january 2023. 4. all parties agree to waive the 180-day rule. 5. if any payment is not made on time and in full, the landlord may proceed with the eviction. 
  
  
 1605 w allegheny ave # 305, philadelphia, pa 19132",1.7,2.513576213777638,0.0,0.0,0.0,0.0,1.0,1.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 775.50|date filed: 03/07/2002|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 775.50|date filed: 03/07/2002 
  
  
  
 f6b , 1761 foster st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,078.49 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,140.49, plus interest from n/a. judgment for possession from 01/09/2008. possession granted on the basis of non-payment of rent.|all parties appeared. 
  
  
  
 3872 frankford ave., phila, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2025.24|date filed: 07/01/1997 
  
  
  
 apt c-25 , 4935 spruce st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 510.00|date filed: 02/25/1987 
  
  
  
 cambridge plz , 00914, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,885.00|possession from: 01/05/2004|comment: check comments in agreement 
  
  
  
 600 w harvey st, apt b-103, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 03/14/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 03/14/1996 
  
  
  
 prop at , 10943-1 helmer dr , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1676 plus costs $64.50 for a total of $1740.50|judgment for possession as of 02/18/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/20/2009 
 tenant agrees to pay arrearage on or before 3/20/09 
  
  
 1516 judson way 402, blumberg apts., philadelphia, pa 19121",0.8,0.7353704607175175,0.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1393.50|date filed: 04/16/1998 
  
  
  
 #42 grant grdns apt , 2128 grant ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 994.00|date filed: 07/11/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 649.81|date filed: 10/22/1998|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 649.81|date filed: 10/22/1998 
  
  
  
 prop at , 6512 regent st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $582.00 plus costs $110.00 for a total of $692.00|judgment for possession as of 04/20/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant to pay 100 a month beginning may 16 2016 until paid                                                       in full. payment due on the 16th of each month 
  
  
 3134 n. custer street, philadelphia, pa 19134",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1425.00 plus costs $95.00 for a total of $1520.00|judgment for possession as of 09/14/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1. $200.00 by 9/15/17 2. defendant to pay ongoing rent by the 5th day of each month beginning   10/5/17 plus an additional $200.00 per month by the 20th day of each   month beginning 10/20/17 and continuing until judgment is paid in   full. only those payments made in addition to monthly rent will be   applied to the judgment. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 1638 s conestoga st., phila, pa 19143",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3116.00 plus costs $117.00 for a total of $3233.00|judgment for possession as of 09/07/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/23/2017|disposition entered by trial commissioner: aaron c palmer 
 i, kedar high, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $3116.00 plus court costs of $117 for a total of $3223.00 as soon as possible but no later than close of business on monday, october 23, 2017. tenant agrees to pay ongoing rent in the amount $769 by the october 15th. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 230 appian way, haddington homes, philadelphia, pa 19139",3.2,6.176967363969605,0.0,0.0,1.0,1.0,1.0,1.0,2.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2545.00|date filed: 07/11/1990|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2545.00|date filed: 07/11/1990 
  
  
  
 prop at , 7900 lindbergh blv , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4821.76 plus costs $121.75 for a total of $4943.51|judgment for possession as of 01/03/2023|disposition entered by trial commissioner: laura krause 
 defendant will vacate, remove all personal property, return all keys and return the premises in good and clean condition by 1/31/23. the security deposit of $970.00 will retained by the landlord. plaintiff may file first and second writs forthwith. defendant will pay $1045.00 by 1/20/23 by cashiers check or money order. 
  
  
 8119 germantown ave 2f, aka 8121 germantown ave., philadelphia, pa 19118",2.8,2.052717420530354,1.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1131.00 plus costs $83.00 for a total of $1214.00|judgment for possession as of 03/07/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.    $300.00 by 3/25/13 2.    $300.00 by 4/15/13 3.    $300.00 by 5/15/13 4.    $314.00 by 6/15/13 5.    in the event that defendant is required to make a monthly rent      payment, said amount must be paid when due. prepared by t.b. 
  
  
 2804 n woodstock st a/k/a 2804-18 n woodstock st & 2819-29 n lambert st, ent @ 2804 c n woodstock st, phila, pa 19132",1.0,2.4505992544484028,0.0,1.0,1.0,0.0,0.0,0.0,5.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3546.00 plus costs $0.00 for a total of $3546.00|judgment for possession as of 12/17/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant will pay $300.00 towards the judgment by 12/28/2015, then starting jan 2016 defendant will pay his monthly rent of $650.00 by the 5th of each month and $300.00 towards the judgment by the 20th of each month for 10 months then $246.00 on the 11th month. 180 day rule is waived. christian cortes can bind iesha maxwell. 
  
  
 4827 n. 6th street, apt. 105, aka 4827-35 n. 6th street, apt. 105, phila, pa 19120",0.7,1.6072834648620338,0.0,1.0,1.0,0.0,0.0,0.0,2.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 08/28/2017|disposition entered by trial commissioner: morgan krouse 
 belinda cooper has the right to sign for and bind kareem mclaughlin. no lockout before 10/1/17 tenant waives claim to prepaid rent and security deposit. 
  
  
 3318 n 18th street, philadelphia, pa 19140",1.2,0.2069135070752288,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $372.00 plus costs $99.75 for a total of $471.75|judgment for possession as of 05/16/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: colleen mcgrath 
 i, marcella bagwell, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $372.00 plus court costs of $99.75 for a total of $471.75 as soon as possible but no later than close of business on friday, june 21, 2019. tenant further agrees to pay ongoing rent in the amount of $88.00 by the 15th of the month. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that the defendant will be held responsible for any additional writ/eviction fees that are incurred if this agreement is breached. 
  
  
 2620 glenwood drive q, johnson homes, philadelphia, pa 19121",3.1,5.895862100774149,0.0,0.0,1.0,1.0,1.0,1.0,1.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2071.83|date filed: 05/27/1998 
  
  
  
 prop at , 1912 w wilt st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1515.00 plus costs $88.50 for a total of $1603.50|judgment for possession as of 03/21/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants are to pay ongoing monthly rent by the 1st of each month    beginning 4/1/14. (not to be applied to the judgment.) (2) tenants are to pay an additional $1603.50 by 4/20/14. (3) claudiu neatu is authorized to bind mihaela neatu to this agreement. prepared by cb 
  
  
 9181 academy rd., apt. a-4, phila, pa 19114",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1428.50|date filed: 02/11/1991|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1428.50|date filed: 02/11/1991 
  
  
  
 prop at , 2426 s 2nd st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $7352.74 plus costs $105.50 for a total of $7458.24.|judgment for possession as of 05/16/2011.|money judgment to be satisfied if defendant vacates by see below. 
 jessica coles binds her daughter april coles to this agreement. defendants will vacate the premises 5/31/11 leaving same broom clean, free of debris and personal property and return of keys. defendants agree, with proper notice, to allow the property to be shown to prospective tenants. starting 6/20/11 and continuing by the 20th of each month thereafter they will pay a minimum of $100 until the total of $3500 has been paid, after which they will be given an order to satisfy vacating the balance of the judgment. failure to abide by this agreement will lead to eviction and/or the full judgment remaining on record. 
  
  
 234 e. phil-ellena st., philadelphia, pa 19119",3.3,1.4663743064912038,1.0,0.0,0.0,0.0,1.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4425.60 plus costs $121.75 for a total of $4547.35|judgment for possession as of 01/04/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 1. defendant to pay $600 on 01/15/2019 and every two weeks thereafter until 02/26/2019 with the first $875 being applied to monthly rent and the balance being applied to arrears; 2. defendant to pay $875.00 on 03/12/2019 and every other tuesday thereafter until all arrears are paid in full and all regular rent is current with the first $875 of each monthly payment being applied to rent and balance being applied to arrears; 3. this judgment amount includes a water bill of $1650.60; 4. all water bills will be presented to defendants on a monthly basis and defendants will pay the water bill to the management company with the next payment made thereafter. 
  
  
 6151 algard street, philadelphia, pa 19135",0.9,2.285783540359754,0.0,1.0,1.0,0.0,0.0,0.0,4.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3240.40 plus costs $83.00 for a total of $3323.40|judgment for possession as of 10/03/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/24/2011 
 agreement done by jenel r. marraccini, id 93457, attorney for plaintiff 
  
  
 7949 ridge ave, #b-08, philadelphia, pa 19128",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $4,348.11|possession from: 10/08/2002 
  
  
  
 658 n frazier st, phila, pa 19131",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $771.90 plus costs $99.75 for a total of $871.65|judgment for possession as of 03/02/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: morgan krouse 
 (1) tenant shall pay                  $427 by         3/5/18. (2) tenant shall pay                  ongoing         monthly rent by the 5th of each month    beginning 4/5/18.                  (not to         be applied to the judgment.) (3) tenant shall pay                  $444.65         by 4/5/18. prepared by cb 
  
  
 600 n 54th st aka 5437 wyalusing ave, ent @ 5437 wyalusing avenue # f-b4, philadelphia, pa 19131",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 635.00|date filed: 08/28/1985 
  
  
  
 apt p b , 00900n63rd st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 495.00|date filed: 05/04/1984 
  
  
  
 apt 34-c , 07950, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1411.00|date filed: 06/17/1999 
  
  
  
 prop at , 3919 n 9th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1621.00|date filed: 03/05/1999 
  
  
  
 apt 4a4 , 7033 n 15th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4091.81 plus costs $110.00 for a total of $4201.81|judgment for possession as of 02/19/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant will pay $500 today, 2/19, $750 on 3/5, and $400 on 3/19. tenant will then pay at least $750 and then $400, alternatively, every 2 weeks, thereafter, until paid in full and ongoing rent is current. because this agreement contemplates payments of greater than 6 months, the 180 day rule regarding evictions is hereby waived. 
  
  
 7100-7110 oxford avenue, apt. 36, philadelphia, pa 19111",0.1,0.3650440716084974,0.0,1.0,0.0,0.0,0.0,0.0,1.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1100.00 plus costs $0.00 for a total of $1100.00|judgment for possession as of 03/12/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 parties and counsel all agree that felicitia ortiz is removed as defendant and lizmary espinoza is entered as defendant. tenants will provide all information for new tenant lizmary espinoza to apply for residence and if approved enter a new lease in her name and remove felicitia ortiz from said lease. all new tenant information to be provided by 3/15/19. if tenant fails to meet application requirements, plaintiff may terminate landlord/tenant relationship. landlord agrees to waive all late fees accrued thus far as well as $250.00 back balance from 2018.   (continued...) 
  
  
 1854 e russell, philadelphia, pa 19134",1.2,2.2957697077972394,0.0,0.0,1.0,0.0,0.0,1.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3627.00 plus costs $86.50 for a total of $3713.50|judgment for possession as of 10/22/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows: 
 (1) tenant is to pay ongoing monthly rent of $469 by the 1st of each month     beginning 11/1/09. (these amounts are not to be credited towards the     balance.) (2) tenant is to pay $1856.75 by 11/15/09. (3) tenant is to pay $1856.75 by 12/15/09. prepared by cb 
  
  
 1708 ridge ave, aka 1800 vineyard st., ent @ 1708 edwin walk, phila, pa 19130",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 10/27/2015.|and|disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $9775.00 plus costs $128.00 for a total of $9903.00.|judgment for possession as of 10/27/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenants have agreed to pay the judgment in full no later than november 6, 2015. provided the money judgment is paid, the third defendant in this matter, christie lynn pepe, will also be allowed to remain in the unit. 
  
  
 4601 flat rock rd., apt. 009, philadelphia, pa 19127",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,070.50|possession from: 10/08/2002 
  
  
  
 5638 walnut st, 2nd fl, phila, pa 19139",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,342.73|possession from: 09/05/2003 
  
  
  
 9309 ashton rd , c4, phila, pa 19114",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 241.00|date filed: 04/09/1986 
  
  
  
 haddington homes , 05456, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 04/25/2014 
 parties terminate this tenancy. no lockout before 6/15/14. if tenant vacates as agreed on or before 6/15/15, this judgment shall be vacated. 
  
  
 264 w walnut lane, apt. 1r, philadelphia, pa 19144",1.3,0.48801877027068524,0.0,0.0,0.0,0.0,1.0,0.0,3.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1202.00 plus costs $95.00 for a total of $1297.00|judgment for possession as of 08/03/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay $1202 by today, 8/3/15. (2) tenant shall pay an additional $95 by 8/31/15. (3) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 9/1/15, plus all ongoing water and gas bills when due. (not    to be applied to the judgment.) prepared by cb 
  
  
 5418 girard ave, philadelphia, pa 19131",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,057.10|possession from: 11/05/2003|comment: see transcript 
  
  
  
 2222 edgley dt. b, r.rosen, phila, pa 19121",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $812.00 plus costs $95.00 for a total of $907.00|judgment for possession as of 08/18/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/19/2016|disposition entered by trial commissioner: aaron c palmer 
 defendant agrees to the above terms and understands that you will be held responsible for additional rent/eviction fees that are incurred if you do not pay by the due date. defendant further understands that time is of the essence which means by signing this agreement you may waive the right to pay and stay the eviction if you have not paid in full by the above mentioned september 19, 2016. 
  
  
 2411 north 11th street, 1707, 055- fairhill apartments, philadelphia, pa 19133",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2281.58 plus costs $105.00 for a total of $2386.58|judgment for possession as of 07/14/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant is to pay $2386.58 by 7/15/11. (2) tenant is to pay ongoing monthly rent of $775 by the 1st of each month     beginning 8/1/11. (not to be applied to the judgment.) prepared by cb 
  
  
 1504 n. 61st street, philadelphia, pa 19151",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $369.70 plus costs $0.00 for a total of $369.70|judgment for possession as of 06/28/2016|disposition entered by trial commissioner: debra benjamin 
 tenant may remain in the property until 9/30/16                                           provided tenant pays ongoing rent in the amount of $800 by the 5th of each month for the months                                           of july august and september and tenant will pay the judgment amount in full by 7/19/16. tenant                                            will review ledger/payments with landlord and will receive a credit for any payments received                                           which have not been deducted. 
  
  
 4508 leiper st, philadelphia, pa 19124",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1200.00 plus costs $95.00 for a total of $1295.00|judgment for possession as of 08/06/2015 
 all writs may issue forthwith. parties waive the 180 day rule. landlord shall inspect leasehold within two weeks of this judgment and shall replace smoke detectors where they are missing. tenant may remain in leasehold and judgment shall be deemed satisfied (plus judgment shall be vacated upon defendant's petition to vacate judgment) if and only if: 1) tenant pays at least $100 toward this judgment on the 20thth of each consecutive month starting 9/20/15 until this judgment is paid in full, 2) regular rent starting with september-2015 is paid by the fifth of each consecutive month until this judgment is paid in full, 3) all utility bills due and owing are paid and made current when due or when presented by the landlord, 4) landlord is allowed access with 24 hours? notice. 5) tenant shall pay $475 toward this judgment by 5:00pm 8/10/15 
  
  
 4111 w girard ave, 3rd floor front, philadelphia, pa 19104",2.8,2.7005087025338366,1.0,1.0,0.0,0.0,0.0,1.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4480.00 plus costs $122.50 for a total of $4602.50|judgment for possession as of 06/14/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/05/2017|disposition entered by trial commissioner: carmen rivera 
 youtee gurley has the authority to sign for and bind immanuel slewion 
  
  
 2830 saxton rd, 1st floor, philadelphia, pa 19114",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1830.00 plus costs $95.00 for a total of $1925.00|judgment for possession as of 05/18/2015 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not take place prior to 6/30/15. upon vacating, landlord will finalize tenant's account and tenant agrees to pay $100.00 per month until her final balance is paid in full. said payments will commence july 2015. 
  
  
 4101 edgely road, #109, philadelphia, pa 19131",3.2,1.756839565101681,1.0,1.0,0.0,0.0,1.0,0.0,2.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1575.00 plus costs $0.00 for a total of $1575.00.|judgment for possession as of 04/01/2010.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 the defendant has until april 20, 2010 to pay the money judgment. so long as that payment is made in full, the judgment will be satisfied. the parties agree to sign a new lease on april 20, 2010 if the defendant complies with the above. ongoing rent is to be paid as it becomes due starting april 2010. 
  
  
 132 e rittenhouse st, aka 132-34 rittenhouse, philadelphia, pa 19144",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2700.00 plus costs $100.00 for a total of $2800.00.|judgment for possession as of 01/13/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to pay plaintiff $50.00 on the 3rd of each month, starting 2/3/14 and ending when the entire money judgment has been paid in full. defendant agrees to pay january's rent on 1/31/14, then come feburary, all rents will be paid on the 19th of each month. the order to satisfy was explained and given to plaintiff. 
  
  
 1249 n 60th st, second floor front apt., philadelphia, pa 19151",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3000.00 plus costs $0.00 for a total of $3000.00|judgment for possession as of 06/13/2012|money judgment to be satisfied if defendant vacates by 7-13-2012 
 tenant to vacate on or before july 13 2012. writ of possession and alias writ of possession may be filed forthwith. property to be left in a broom swept clean condition. any security deposit or last month rent to remain with landlord .keys returned to attorney at address below. 
  
  
 5744 w. oxford st., phila, pa 19131",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 619.00|date filed: 07/17/1987 
  
  
  
 apt 209 , 05850n13th st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1621.00|date filed: 10/25/1995 
  
  
  
 abottsford homes , 3203b authority terr, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $939.00|possession from: 06/26/2003|comment: see transcript|and|disposition - judgment by agreement for money and/or possession.  judgment amount: $939.00|possession from: 06/26/2003|comment: see transcript 
  
  
  
 unknown",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1800.00 plus costs $78.00 for a total of $1878.00|judgment for possession as of 08/30/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if 1) at least $600 is paid to the landlord by the 16th of each consecutive month until this judgment is paid in full starting with 9/16/12. and 2)regular rent starting with september-2012, is paid when due until this judgment is paid in full. tenant has avered that $360 was paid in june of 2012 toward june-2012 rent and when landlord confirms this payment and confirms it was for june-2012 rent, the 9/16/12 payment toward the judgment shall be only $240. 
  
  
 834 e. russell street, phila, pa 19134",0.30000000000000004,0.006815428873053169,0.0,0.0,0.0,0.0,0.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2100.00 plus costs $117.00 for a total of $2217.00|judgment for possession as of 08/16/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay $775 by 8/25/17. (2) tenant shall pay ongoing monthly rent by the 10th of each month    beginning 9/10/17, throughout the term of this agreement. (not to be    applied to the judgment.) (3) tenant shall pay an additional $250 by the 25th of each month    beginning 9/25/17 until the judgment is paid in full. (4) municipal court 180 day rule waived. prepared by cb 
  
  
 1740 s conestoga st, phila, pa 19143",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3245.00 plus costs $0.00 for a total of $3245.00|judgment for possession as of 07/31/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/10/2012 
 landlord agrees not to schedule an eviction prior to 08/31/2012. writ of possession and alias writ of possession may issue. ongoing rent to begin 08/01/2012 
  
  
 1723 bridge street, phila, pa 19124",1.9,2.1954163599514525,0.0,0.0,1.0,0.0,1.0,0.0,4.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3285.00 plus costs $117.00 for a total of $3402.00|judgment for possession as of 10/15/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord by 11/14/15. prepared by cb 
  
  
 6200 wayne ave # a103, philadelphia, pa 19144",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1595.00 plus costs $105.25 for a total of $1700.25|judgment for possession as of 11/29/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: morgan krouse 
 all writs may issue forthwith. parties waive the 180 day rule, tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) tenant pays at least $150 toward this judgment by the twentieth of each consecutive month starting 12/20/18 until this judgment is paid in full, 2) regular rent starting with december-2018 and all future rent is paid by the fifth of each consecutive month until this judgment is paid in full, 3) all new utility bills are paid when due, 4) landlord is allowed access with 24 hours notice. 
  
  
 1132 w venango street, 2nd floor apt., philadelphia, pa 19140",0.7,1.2183460286323515,0.0,0.0,0.0,0.0,0.0,1.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0 plus costs $83.00 for a total of $83.00|judgment for possession as of 10/22/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/12/2010 
 defendant agrees with above agreement. ms. davis agrees to pay off $83.00 in court costs by november 12, 2010. 
  
  
 raymond rosen, 2014 n. 23rd street, philadelphia, pa 19121",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3380.00 plus costs $105.00 for a total of $3485.00|judgment for possession as of 05/20/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 06/15/2013 
  
  
  
 6317 ""a"" carnation st, philadelphia, pa 19144",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 04/02/2018. 
 ms. pratt and all occupants will vacate the property no later than 4/28/18. they will remove all personal property, trash and debris. the property will be left in a broom swept and clean condition. order to satisfy has been explained. 
  
  
 2087 brill st, philadelphia, pa 19124",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3000.00 plus costs $127.25 for a total of $3127.25|judgment for possession as of 01/15/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant to pay as follows: $400 by 1/21/19; $400 by 1/28/19; ongoing monthly rent by the 5th of every month beginning 2/5/19, not to be applied to back balance; additional $350 2/12/19, 2/19/19. 2/26/19; 3/13/19. alejandro is authorized to bind maria to this agreement. 
  
  
 6025 e. roosevelt blvd aka 6063 roosevelt blvd, ent @ 6063 e. roosevelt boulevard # 209, philadelphia, pa 19149",1.3,3.177625494927964,0.0,1.0,1.0,0.0,0.0,0.0,8.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2067.11 plus costs $76 for a total of $2143.11|judgment for possession as of 03/07/2011 
 complaint is amended to include termination of term. tenants have atated that they paid $300 by money order on 3/4. if received, that amount will be deducted from the amount owed. tenants will vacate by 4/7. after they vacate, they will contact glenn m ross 215-643-7200 to arrange to repay the debt. 
  
  
 8410 bustleton ave, apt a-10, phila, pa 19152",2.1,-0.3910664050449955,1.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1840.50|date filed: 04/11/2000 
  
  
  
 1st fl , 1506 w diamond st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 352.52|date filed: 10/26/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $359.00|possession from: 11/16/2005|comment: see scanned agreement 
  
  
  
 5755 addison st., 2nd floor, phila., pa 19143",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 08/31/2011 
 all writs may issue as soon as allowable by law. security deposit shall be applied in accordance with applicable sections of the pa landlord tenant act 250.512. judgment shall be vacated as soon as leasehold is free of all tenant's personal possessions, vacated, keys returned. 
  
  
 1829 68th ave, apt #2, philadelphia, pa 19126",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,052.99 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $4,134.99, plus interest from n/a. judgment for possession from 01/04/2008. possession granted on the basis of non-payment of rent and breach of a condition.|all parties appeared. 
  
  
  
 1745 scattergood street, philadelphia, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/02/2015|judgment for possession to be satisfied if (see other conditions) 
 defendant may remain in possession so long as defendant pays $50.00 by 12/5/15, and defendant, defendant's family, guests, and/or other invitees do not disturb, harrass, or threaten any other residents or management staff. in addition, defendant, defendant's family, guests, and/or other invitees shall abide by the terms and conditions of the lease agreement and/or any house rules. in addition, defendant shll permit management to access the premises upon 24 hours written notice. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 2601 n. broad street # 412, philadelphia, pa 19132",0.7,0.2216860993084456,0.0,0.0,1.0,0.0,0.0,0.0,2.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/11/2016 
 parties terminate this tenancy. tenant waives claim to prepaid rent and security deposit. no lockout before 4/11/16. 
  
  
 3208 cecil b moore ave, third floor apt., phila., pa 19121",1.2,0.2069135070752288,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1928 plus costs $83 for a total of $2011.00|judgment for possession as of 12/14/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $700 by 12-17-2010, defendant to pay $700 by 12-31-2010, and $611 by 1-14-2011 
  
  
 8400 lindbergh blvd., apt. 115, philadelphia, pa 19153",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3188.19 plus costs $121.75 for a total of $3309.94|judgment for possession as of 01/11/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 2/1/18. (not to be applied to the judgment.) (2) tenant shall pay an additional $3309.94 by 2/28/18. prepared by cb 
  
  
 601 w. cliveden street # a204, phladelphia, pa 19119",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $2200.00 plus costs $0.00 for a total of $2200.00|disposition entered by trial commissioner: morgan krouse 
 tenant has vacated the premises and will remove any remaining personal property, through management, by 3/31/22 by providing 24 hours advanced notice. tenant to pay $2200.00 by money order by 3/8/22. landlord will also keep any security deposit and/or prepaid rent. 
  
  
 1401-57 n. 10th street, aka 1417 n. 10th st., apt 87, philadelphia, pa 19122",0.7,1.2584148175416103,0.0,1.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 150.00|date filed: 12/05/1983 
  
  
  
 prop at , 01451n30th st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2949.00 plus costs $83.00 for a total of $3032.00|judgment for possession as of 04/08/2014 
 defendant has agreed to apply remainder of security deposit to the balance after she leaves. defendant agrees to leave by april 18, 2014. last month's rent will be credited to the amount owed. balance is $1777.25. 
  
  
 1615 porter street, 1st floor, philadelphia, pa 19145",0.1,-0.787974195731475,0.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,359.11|possession from: 07/23/2002 
  
  
  
 5246 marlowe st, phila, pa 19124",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $14,670.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $102.00 costs for a total amount due of $14,772.00, plus interest from n/a. judgment for possession from 06/26/2008. possession granted on the basis of non-payment of rent.|parties appearing: kenneth baritz, tamala sherrill. 
  
  
  
 3206 potter st, philadelphia, pa 19134",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/29/2019|disposition entered by trial commissioner: carmen rivera 
 tenants agree to vacate rental premises on or before may 7, 2019. landlord keeps security deposit and prepaid rents. all writs can issue forthwith but no lockout until after may 7, 2019. 
  
  
 2923 s dewey street, phila, pa 19142",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2346.04 plus costs $83.00 for a total of $2429.04|judgment for possession as of 12/21/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.   january rent to be paid by 1/1/13 (not applied to judgment) 2.   $800.00 by 1/15/13 3.   february rent to be paid by 2/1/13 (not applied to judgment) 4.   $800.00 by 2/15/13 5.   march rent to be paid by 3/1/13 (not applied to judgment) 6.   $746.04 by 3/15/13 prepared by t.b. 
  
  
 5100 lebanon ave apt 803, phila, pa 19131",1.2000000000000002,2.2086601608197665,0.0,0.0,1.0,0.0,0.0,0.0,7.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 166.00|date filed: 11/05/1986 
  
  
  
 wilson park , 02111, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $297.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $359.00, plus interest from n/a. judgment for possession from 10/29/2008. possession granted on the basis of non-payment of rent. scanned by mediation.|all parties appeared. 
  
  
  
 2032 n. 23rd street, raymond rosen, philadelphia, pa 19121",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5800.00 plus costs $97.00 for a total of $5897.00|judgment for possession as of 01/14/2010 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 2/28/10. (2) tenant maria gonzalez is authorized to bind tenant angel rodriguez to     this agreement. prepared by cb 
  
  
 3439 n. lee st., philadelphia, pa 19134",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,344.48 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,398.48, plus interest from n/a. judgment for possession from 05/26/2005. possession granted on the basis of non-payment of rent. see order remarks 
  
  
  
 1101 n 63rd st, apt 801, phila, pa 19151",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1420.00|date filed: 04/29/1987 
  
  
  
 2nd fl front , 01423werie av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1678.00|date filed: 10/12/2000 
  
  
  
 prop at , 1922 mcclellan st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 01/18/2017|disposition entered by trial commissioner: carmen rivera 
 landlord will keep all deposit/pre-paid monies. tenant agrees to vacate and return keys to landlord on or before 3/15/2017. writs may issue in due course. eviction is stayed until 3/16/2017. 
  
  
 5728 north marshall street, 2nd floor, philadelphia, pa 19120",3.3,0.8849265609571648,1.0,0.0,0.0,0.0,1.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1763.50|date filed: 07/17/1991 
  
  
  
 apt c2 , 5516 haverford ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $737.00|possession from: 03/10/2003|comment: see transcript 
  
  
  
 231 s. 51st st, 4d, pihla, pa 19139",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6518.12 plus costs $0.00 for a total of $6518.12|judgment for possession as of 08/16/2022|money judgment to be satisfied if defendant vacates by see below|disposition entered by trial commissioner: karen quick 
 1. defendant waives return of all deposits and prepaid rent being held by landlord; 2. judgment to be satisfied so long as defendant vacate premises by 09/16/2022 by 5:00 p.m. and returns keys to landlord by 09/16/2022 by 5:00 p.m. and returns premises in broom clean condition, free of all personal property, trash and debris both inside and outside of the premises, and free of all damages beyond normal wear-and-tear. 
  
  
 3126 windish street, philadelphia, pa 19152",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7475.00 plus costs $121.75 for a total of $7596.75|judgment for possession as of 12/01/2021|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: nathaniel woodard 
 tenant will pay ongoing rent and water on time and in full by the 5th of each month starting january 2022 and continuing for the duration of this agreement. tenant will pay the judgment amount by paying $1375.00 by 12/15/21 and then $400 per month by the 5th of each month starting january 2022 and continuing until her balance is paid in full. if any payment is not made on time or in full, landlord may proceed with the eviction. all parties agree to extend the 180 day rule. 
  
  
 6553 n uber street, philadelphia, pa 19138",1.7,1.8657849317741555,0.0,0.0,1.0,0.0,1.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 481.60|date filed: 04/06/2000 
  
  
  
 3rd fl , 234 s 46th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $644.43 plus costs $83.00 for a total of $727.43|judgment for possession as of 12/03/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 12/24/2010 
 ms. williams agrees to pay off the back balance of $644.43 and $83.00 in court fees by december 24, 2010. docket number 52. 
  
  
 921 w.flora street, harrison plaza, philadelphia, pa 19122",0.7,0.6868442957356768,0.0,0.0,1.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 7435.50|date filed: 10/09/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 7435.50|date filed: 10/09/1997 
  
  
  
 prop at , 6817-19 germantown , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 646.00|date filed: 05/24/1988 
  
  
  
 a104g , swc 13th & lindley a, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1320.68|date filed: 02/19/1999 
  
  
  
 apt a-31 , 420-24 s 48th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1003.00|date filed: 11/21/1990 
  
  
  
 scattered sites , 2247 n franklin st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1746.50|date filed: 08/26/1999 
  
  
  
 andover apts unit d8 , 1133-49 e mt airy av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.00|date filed: 02/04/1981|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.00|date filed: 02/04/1981 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 07/16/2003 
  
  
  
 1901 hartranft st, apt 106, phila, pa 19145",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 651.10|date filed: 07/10/1996 
  
  
  
 tasker homes , 1717d patton dr. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1050.00 plus costs $62.00 for a total of $1112.00.|judgment for possession as of 08/26/2008.|money judgment to be satisfied if defendant vacates by 09/03/2008. 
 ms. bynum agrees to vacate on or before 9/3/08. mr. james agrees to waive the money judgment, if ms. bynum vacates as agreed. order to satisfy was explained and given to the plaintiff. 
  
  
 5851 florence avenue, 2nd floor, phila, pa 19143",3.3,2.8574932125723675,1.0,0.0,1.0,0.0,0.0,1.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1250.00 plus costs $0.00 for a total of $1250.00|judgment for possession as of 06/06/2011 
 defendant agrees to vacate the premises on or before 06/30/2011. defendant also agrees to pay $625.00 towards the judgment on or before 06/17/2011, and again another $625 on or before 07/01/2011. defendant will pay off the judgment on or before 07/01/2011. 
  
  
 5834 mascher st., 1st fl., philadelphia, pa 19120",2.5,1.537504267756379,1.0,1.0,0.0,0.0,0.0,0.0,5.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4355.50|date filed: 12/18/2001 
  
  
  
 prop at , 2129 s 58th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $442.00|possession from: 09/26/2003 
  
  
  
 701 wallace st, phila, pa 19123",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $576.00 plus costs $99.75 for a total of $675.75|judgment for possession as of 04/04/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: john dunn 
 i, alisia valentin, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $576.00 plus court costs of $99.75 for a total of $675.75 as soon as possible but no later than close of business on tuesday, april 30, 2019. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that the defendant will be held responsible for any additional writ/eviction fees that are incurred if this agreement is breached. 
  
  
 2414 n fairhill street, fairhill square, philadelphia, pa 19133",3.1,5.779572551667341,0.0,0.0,1.0,1.0,1.0,1.0,1.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $496.00 plus costs $78.00 for a total of $574.00.|judgment for possession as of 05/06/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 judgment amount represents an outstanding water bill.                                                 parties agree that water bill at the defendants property will be put into plaintiffs name.                                                 defendant will then pay plaintiff, $60.00 towards past due water bill on the 1st of each month                                                  with the first payment due 6/1/14, in addition to paying current water bills as they become                                                 due. order to satisfy explained. 
  
  
 3644 frankford ave, philadelphia, pa 19134",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,099.00|possession from: 06/24/2003|comment: see transcript 
  
  
  
 179 east st., 1st fl, phila, pa 19127",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $996.00 plus costs $95.00 for a total of $1091.00|judgment for possession as of 04/17/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 05/08/2015 
  
  
  
 6610 n 8th street, #a-407, philadelphia, pa 19126",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2550.00 plus costs $83.50 for a total of $2633.50.|judgment for possession as of 09/08/2011.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenants have agreed to pay oct rent ($675.00) and all future rents on time the first of the month. they will pay $250.00 on the 18th of each month starting 10/18/11. order to satisfy explained. mr. banks binds wife jacquelyn. 
  
  
 2217 n. 51st st., apt. c-5, phila, pa 19131",0.2,0.2972806874835305,0.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,309.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $3,391.00, plus interest from n/a. judgment for possession from 04/03/2008. possession granted on the basis of non-payment of rent.|all parties appeared. 
  
  
  
 3138 princeton avenue, phila, pa 19149",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 473.00|date filed: 04/24/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/25/2013 
 writs may issue according to law. no lockout prior to 11/18/13. landlord waives any claim for rent. tenant waives any prepaid rent and security deposit. 
  
  
 112 east pastorious street, phila, pa 19144",1.2,0.2069135070752288,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $865.00 plus costs $116.75 for a total of $981.75|judgment for possession as of 05/02/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: joseph mcdermott 
 1- tenant will pay the money judgment in full by having his bank send out a check to landlord and the check will be received by may 9, 2019. 2- all parties agree that june rent will be $730.00 and the rent for july, 2019 will by $780.00 if the tenant stays in the property. 3- order to satisfy explained 
  
  
 6647 haverford ave, first floor, philadelphia, pa 19151",0.1,-0.6716846466246672,0.0,0.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 924.00|date filed: 05/14/1984 
  
  
  
 b303 3rd flr , 04801, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 04/08/2004|comment: defendant has paid plaintiff 1500.00 this date. parties hereby release each other regarding all claims regarding the lease and this action. plntf will 
  
  
  
 3525 frankford ave, 2nd floor, phila, pa 19134",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 217.40|date filed: 07/30/1990 
  
  
  
 apt 2b , 4700 wayne ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3074.50|date filed: 03/01/1999 
  
  
  
 2nd fl , 6205 haverford ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 761.00|date filed: 09/29/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2776.36 plus costs $105.00 for a total of $2881.36|judgment for possession as of 04/19/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant agrees to pay all future rent on time. tenant agrees to pay $960.45 by may 15, 2012.  tenant agrees to pay $960.45 by june 15, 2012. tenant agrees to pay $960.45 by july 15, 2012.  tenant may remain in the premises so long as he complies with this agreement. landlord may pursue all available writs. 
  
  
 800 s. 49th st., apt. a2, philadelphia, pa 19143",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $92.46 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $146.46, plus interest from n/a. judgment for possession from 02/25/2005. possession granted on the basis of non-payment of rent. 
  
  
  
 3336 mutter st, phila, pa 19134",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 522.00|date filed: 10/27/1988 
  
  
  
 2nd flr front , 1540 n 19th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1192.00 plus costs $83.00 for a total of $1275.00|judgment for possession as of 08/03/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant is to pay $556 by 8/6/11. (2) tenant is to pay ongoing monthly rent of $556 by the 1st of each month     beginning 9/1/11. (not to be applied to the judgment.) (3) tenant is to pay an additional $719 by 9/3/11. prepared by cb 
  
  
 3609-b n. 21st st, phila, pa 19140",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 494.26|date filed: 12/12/1980|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 494.26|date filed: 12/12/1980 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3235.02|date filed: 12/06/1994 
  
  
  
 #15 brkshr ln 1st fl , 14040 dana st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,390.65 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,444.65, plus interest from n/a. judgment for possession from 03/27/2006. possession granted on the basis of non-payment of rent and termination of the term. se escanned exhibit,scanned by t.c.s.h. 
  
  
  
 1555 east pastorious street, phila, pa 19138",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,635.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,635.00, plus interest from 01/30/2006. judgment for possession from 01/30/2006. possession granted on the basis of non-payment of rent and termination of the term. the original judgment was entered incorrectly. there was no counter claim on this matter 
  
  
 disposition - judgment for plaintiff as defendant on counterclaim by default.  judgment for plaintiff as defendant on counterclaim by default. judgment in the amount of $1,635.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,635.00, plus interest from n/a. judgment for possession from 01/30/2006. possession granted on the basis of non-payment of rent and termination of the term. jba/mediated scanned 
 4459 paul street, apartment 2, philadelphia, pa 19125",0.30000000000000004,0.7045527235139,0.0,0.0,0.0,0.0,0.0,0.0,3.0,12.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $783.70 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $783.70, plus interest from n/a. judgment for possession from 11/02/2005. possession granted on the basis of non-payment of rent and termination of the term. jba/ see exhibit 
  
  
  
 2035 wilmot st, phila, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3030.00 plus costs $75.00 for a total of $3105.00|judgment for possession as of 02/09/2010|money judgment to be satisfied if defendant vacates by 3/9/10 
 (1) tenants are              to vacate the property, remove all personal property, and     return keys              to landlord by 3/9/10. so long as tenants do all of the     above, then              the money judgment shall be satisfied. (2) landlord is              to retain any security deposit and/or prepaid rent. prepared by cb 
  
  
 729 jackson st., 1st flr, philadelphia, pa 19148",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2763.50 plus costs $0.00 for a total of $2763.50|judgment for possession as of 12/08/2011|money judgment to be satisfied if defendant vacates by see below 
 all writs may be issued forthwith. defendant agrees to vacate by january 15, 2012. parties agree to terminate term of lease. defendant agrees to pay $495.00 on or before december 16, 2011, and $495.00 by january 2, 2012. full money judgment shall be satisfied and alias writ shall be stayed until 1/16/12 if the above conditions are met. 
  
  
 2948 w. westmont st., philadelphia, pa 19121",2.2,0.6941884781700101,1.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2341.99|date filed: 11/19/1996 
  
  
  
 apt b , 1541 n redfield st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4790.50 plus costs $112.00 for a total of $4902.50.|judgment for possession as of 01/04/2016. 
 writs may be filed as available but no lockout prior to 3/12/16 per below. plaintiff guan bihong stated that he binds plaintiff zhu cheng hiu. parties(p/d) acknowledge that plaintiffs(p) retain $950 as security deposit(sd) and $950 as last month?s rent(lmr). upon moveout/breach, p will apply lmr & any unused sd towards defendants?(d) debt owed as of moveout. d acknowledge that they changed locks & agree to install original or provide p with new key by 1/8/16. p agree not to enter w/o 24hr advanced written notice & not to charge d for locks. p/d agree to amount of money judgment(mj). d agree to pay as follows until mj is satisfied: -$100 to mj on or before(o/b) 1/8/16; -$997.50 for rent(r) (not included in(nii) mj) o/b 1/22/16(late fee waived if paid by 1/18); -$950 for r (nii mj) o/b 2/18/16; -new portion of utilities(u) as they come due (start 1/4/16);  (continued...) 
  
  
 1779 bridge st, philadelphia, pa 19124",4.2,4.01708768575834,1.0,0.0,1.0,0.0,1.0,0.0,7.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $911.62 plus costs $100.50 for a total of $1012.12|judgment for possession as of 08/03/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenants will continue tenancy if and only if the following payment plan is followed with time being of the essence: 1)tenants must pay 700 dollars towards judgment by august 8, 2015. 2)tenants must pay regular monthly rent by the 5th day of each month beginning september 5,2015 and continuing to pay regular monthly rent by the 5th day of each consecutive month thereafter for the duration of this agreement. 3)tenants must pay 300 dollars towards the judgment by the 22nd day of each month beginning august 22, 2015 and continuing to pay 300 dollars towards the judgment by the 22nd day of each month thereafter until judgment paid in full. 4)only those payments made in addition to regular rent will be applied towards judgment. if tenants do not follow the above plan, landlord will proceed with eviction. 
  
  
 608 pallas street, philadelphia, pa 19104",1.1,0.9625369621129374,0.0,1.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $11500.00 plus costs $112.00 for a total of $11612.00|judgment for possession as of 12/24/2014 
 both defendants are to make monthly payments of $50.00/month, starting on january 24, 2015, until paid in full. no lockout can occur until january 24, 2015. upon full payment and vacating the premises, plaintiff shall satisfy the judgment. 
  
  
 622 moyer street, phila, pa 19125",3.1,1.4757343019062246,1.0,1.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $584.00 plus costs $0.00 for a total of $584.00|judgment for possession as of 07/06/2017|disposition entered by trial commissioner: carmen rivera 
 1. defendant has paid $1400.00 in open court to counsel for plaintiff and same has been credited against judgment amount; 2. defendant may remain in premises until 09/30/2017 at 5:00 p.m. so long as the following conditions are satisfied: (a) defendant to pay $284.00 toward arrears on 07/14/2017 by 5:00 p.m.; (b) defendant to pay $300.00 toward arrears on 07/21/2017 by 5:00 p.m.; (c) defendant to pay rent for july no later than 07/31/2017 by 5:00 p.m.; (d) defendant to pay rent for aug no later than 08/31/2017 by 5:00 p.m. and (e)defendant to pay rent for sep no later than 09/30/2017 by 5:00 p.m. (f) all payments are to be mailed to 1143 surrey road, philadelphia, pa 19115 and must be postmarked on or before the dues dates 
  
  
 4024 markland street, philadelphia, pa 19124",1.2000000000000002,2.8965202317325076,0.0,1.0,1.0,0.0,0.0,0.0,7.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,499.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $67.00 costs for a total amount due of $1,566.00, plus interest from n/a. judgment for possession from 08/29/2008. possession granted on the basis of non-payment of rent. jba scanned by mediation.|parties appearing: jeffrey lindy, glennie a. deloatch, sinclair c. boyles.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,499.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $67.00 costs for a total amount due of $1,566.00, plus interest from n/a. judgment for possession from 08/29/2008. possession granted on the basis of non-payment of rent. jba scanned by mediation.|parties appearing: jeffrey lindy, glennie a. deloatch, sinclair c. boyles. 
  
  
  
 630 w. fisher ave., #107, philadelphia, pa 19120",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 6028.50|date filed: 05/03/1993|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 6028.50|date filed: 05/03/1993 
  
  
  
 prop at , 4568 g st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/24/2010 
 defendants to vacate the premises on or before 07/25/2010 and leave premises in a broom clean swept condititon. defendant waives all security held by landlord. landlord waives all rent owed by tenant. writ of possession and alias writ of possession may issue. complaint is amended to include ""b"" termination of term. 
  
  
 2046 aikens st, phila, pa 19142",2.2,-0.5751193382767703,1.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $22500.00 plus costs $139.00 for a total of $22639.00|judgment for possession as of 07/28/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith. parties waive the 180 day rule. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) tenant pays at least $1000 toward this judgment on the 15th   of each consecutive month starting 8/15/15 until this judgment is paid in full, 2) regular rent starting with august-2015 is paid by the fifteenth of each consecutive month until this judgment is paid in full, 3) all utility bills due and owing are paid and made current when due or when presented by the landlord, 4) landlord is allowed access with 24 hours? notice. 5) $4000 has been paid already today (for which payment this judgment was reduced from 26,500 to 22,500) 6) $3,000 shall be paid toward this judgment by 5:00pm 7/31/15. 
  
  
 4501 stenton avenue, philadelphia, pa 19144",0.8,1.7320303900414231,0.0,0.0,0.0,0.0,0.0,1.0,3.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,375.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $2,457.00, plus interest from n/a. judgment for possession from 12/22/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 4515 enfield ave, ent at, 4531 enfield ave, #1, phila, pa 19136",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2462.00 plus costs $121.75 for a total of $2583.75|judgment for possession as of 08/16/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: aaron c palmer 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $2,462.00 plus court costs of $121.75 by september 21, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on september 21, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 7228 saybrook avenue, paschall village i, phildelphia, pa 19142",3.1,5.663283002560534,0.0,0.0,1.0,1.0,1.0,1.0,1.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $683.00|possession from: 02/05/2003 
  
  
  
 827 n 10th st, phila, pa 19123",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1100.00 plus costs $0.00 for a total of $1100.00|judgment for possession as of 06/09/2015 
 tenant to have until 6/30/15 to vacate.                                      tenant to pay $1100 by 6/16/15. landlord will keep any security deposit and/or prepaid rent. 
  
  
 5425 sharswood st., philadelphia, pa 19131",2.8,1.9364278714235463,1.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3895.00 plus costs $105.00 for a total of $4000.00|judgment for possession as of 04/08/2010 
 writ of possession to issue after april 20, 2010. alias writ of possession to issue after april 30, 2010. defendant(s)and occupants must vacate premises by april 30, 2010, leave premises broomclean and return all keys to the plaintiff. defendant and occupants must also remove all property from premises by april 30, 2010. so long as defendant and occupants comply with the above terms and there are no damages beyond ordinary wear and tear, plaintiff will keep security deposit, any monies already paid to plaintiff and satisfy judgment. finally, so long as there are no damages to premises beyond ordianary wear and tear, the parties mutually release one another from any and all further claims at law, equity or otherwise. 
  
  
 4420 sheffield avenue, philadelphia, pa 19136",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1756.63|date filed: 10/13/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1756.63|date filed: 10/13/1994 
  
  
  
 apt 18-a hilltower apts , 7600 stenton ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 269.00|date filed: 09/01/1993 
  
  
  
 liddonfield homes , 8817c cottage st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2727.00 plus costs $117.00 for a total of $2844.00|judgment for possession as of 01/27/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: kimberly flood 
 1. defendant to pay ongoing rent by the 5th day of each month beginning   2/5/17 plus an additional $300.00 per month by the 20th day of each   month beginning 2/28/17 and continuing until judgment is paid in   full. only those payments made in addition to monthly rent will be   applied to the judgment. municipal court 180 day rule is waived. 2. cecily bravo is authorized to bind alma cantres prepared by t.b. 
  
  
 161 w allegheyn ave aka 3219 n hancock st., ent @ 3219 n hancock st # e, philadelphia, pa 19140",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6800.00 plus costs $0.00 for a total of $6800.00|judgment for possession as of 01/24/2014 
 the tenant will be given a credit of $3400 towards the judgment amount provided he vacates on or before 2/7/14. landlord will retain all deposit monies in addition to the aforementioned balance. 
  
  
 155 e godfrey ave, #g-205, philadelphia, pa 19120",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2158.32|date filed: 04/14/1999 
  
  
  
 ss 908 , 2811 w huntingdon st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3615.00 plus costs $121.75 for a total of $3736.75|judgment for possession as of 10/04/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/25/2018|disposition entered by trial commissioner: carmen rivera 
 agreement by ali demedeiros. tenant shall pay the full remaining balance on or before october 25, 2018. 
  
  
 1320 somerville ave # 801, philadelphia, pa 19141",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1550.00|date filed: 07/21/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1550.00|date filed: 07/21/1994 
  
  
  
 apt i-2 , 6201 crittenden st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4320.00 plus costs $121.75 for a total of $4441.75|judgment for possession as of 12/18/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 1. defendant must have removed all additional people living in the premises no later than 01/15/2020 by 5:00 p.m.; 2. defendant to pay regular monthly rent pursuant to lease terms starting on 01/07/2020 and again on or before the 7th day of each month thereafter; 2. defendant to pay $200.00 toward arrears on 01/07/2020 and again on the 7th of each month thereafter; 3. defendant to pay $250.00 toward arrears on 01/20/2020 by 5:00 p.m. and again on the 20th of each month thereafter until all arrears and court costs are paid in full. 
  
  
 2300 east lehigh avenue, unit 1b, philadelphia, pa 19125",1.0,2.218020156234787,0.0,1.0,1.0,0.0,0.0,0.0,5.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2275.00|date filed: 05/26/1993 
  
  
  
 prop at , 4922 n 16th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1460.00 plus costs $62.00 for a total of $1522.00.|judgment for possession as of 11/20/2008.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to pay december rent and all future rent on time, when due the first of each month in the amount of $500.00. defendant agrees to pay the full money judgment on or before 12/20/08. order to satisfy explained and given to plaintiff. 
  
  
 3208 cecil b. moore ave., 1st floor, philadelphia, pa 19121",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,923.36 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $5,005.36, plus interest from n/a. judgment for possession from 08/13/2008. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 08/23/2008. jba scanned by mediation|parties appearing: robert willwerth, daniel g easley & all other occ. 
  
  
  
 7400 haverford ave, #e-110, phila, pa 19151",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1708.20|date filed: 11/07/1995 
  
  
  
 unit 112a mt airy apts , 1601-51 e mt airy av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 12/06/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  possession from: 05/18/2004|comment: tenant to have until 6/13/2004 to vacate. this case is based on non-payment of rent and termination of the term. 
  
  
  
 2560 carroll st, 2nd fl, phila, pa 19142",2.2,-0.5751193382767703,1.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1146.92|date filed: 02/16/1999 
  
  
  
 prop at , 701-17 w somerset st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3554.00 plus costs $112.00 for a total of $3666.00.|judgment for possession as of 09/10/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenants agree to pay october rent ($800.00) and all future rent on time for the duration of this agreement. they will pay $100.00 on the 15th of the month to go towards the judgment amount starting 10/15/15. order to satisfy has been explained. 
  
  
 1433 s. allison street, phila., pa 19143",0.2,0.2972806874835305,0.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,289.86 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,351.86, plus interest from n/a. judgment for possession from 12/13/2007. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 12/22/2007. scanned by mediation|parties appearing: robert willwerth, pamela jenkins & all other occ. 
  
  
  
 ridge carlton apts, 7373 ridge ave, #427, phila, pa 19128",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 10/20/1998 
  
  
  
 prop at , 2633 n 7th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2900.00 plus costs $0.00 for a total of $2900.00|judgment for possession as of 01/19/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $1,450.00 plus feb rent of $650.00 by 02/05/2011, once paid plaintiff will then do following repairs,by 02/20/2011 repair leaking roof, repair kitchen floor, repair oven, & repair heater. once repairs are completed defendant will have 10 days to pay the balance of the judgment of $1,450.00. defendant will continue to pay his ongoing rent of $650.00 starting 02/05/2011 
  
  
 2649 n. napa street, phila, pa 19132",0.9,2.1694939912529465,0.0,1.0,1.0,0.0,0.0,0.0,4.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5495.00 plus costs $128.00 for a total of $5623.00|judgment for possession as of 03/10/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall pay $300 by 3/10/15. (2) tenants shall pay an additional $400 by 3/13/15. (3) tenants shall pay an additional $300 by 3/17/15. (4) tenants shall pay ongoing monthly rent by the 1st of each month    beginning 4/1/15. (not to be applied to the judgment.) (5) tenants shall pay an additional $800 by the 15th of each month    beginning 4/15/15 until the judgment is paid in full. (6) municipal court 180 day rule waived. (7) if tenants fails to make any of the above payments on time, that shall    constitute a breach of this agreement, and tenants shall have no right    to cure said breach.  (continued...) 
  
  
 4150 kensington ave, rear garage door, philadelphia, pa 19124",1.1,2.731704517643859,0.0,1.0,1.0,0.0,0.0,0.0,6.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1650.00 plus costs $0.00 for a total of $1650.00|judgment for possession as of 08/20/2012|money judgment to be satisfied if defendant vacates by see below 
 parties agree to terminate this lease. all writs may issue forthwith. no lockout before 10/2/12. judgement shall be deemed satisfied if and only if: 1) tenant vacates by 10/1/12 and leaves the leasehold in clean broom swept condition free of all personal belongings with no tenant caused damage. 2) tenant waives right to prepaid rent and security deposit 
  
  
 9442 kirkwood road, 1st floor, philadelphia, pa 19114",1.8,1.9143110967559964,0.0,0.0,1.0,0.0,1.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3573.91 plus costs $122.50 for a total of $3696.41|judgment for possession as of 11/28/2017|disposition entered by trial commissioner: carmen rivera 
 1.     defendants and all occupants to have until 12/15/17 to vacate 2.     samiha amira faroukh is authorized to bind anthony ortiz rivera prepared by t.b. 
  
  
 3020 hale street, philadelphia, pa 19149",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1462.00 plus costs $105.25 for a total of $1567.25|judgment for possession as of 09/18/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/09/2019|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay the full judgment amount on or before october 9, 2019. if tenant does not pay the full judgment amount on or before october 9, 2019, landlord may proceed with the eviction, however no lockout shall occur until after october 18, 2019. landlord may file the writ and alias writ as soon as allowable by law but no lockout shall occur until after october 18, 2019. 
  
  
 1309 w rockland st ent @ 1309-11 w rockland st # 4b, philadelphia, pa 19141",1.7,1.63320583356054,0.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $524.00 plus costs $83.00 for a total of $607.00|judgment for possession as of 01/13/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 01/20/2012 
 tenant agrees to the above terms 
  
  
 613 north franklin place, spring garden apartments, philadelphia, pa 19123",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 761.00|date filed: 02/15/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3631.47 plus costs $117.00 for a total of $3748.47|judgment for possession as of 03/02/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/23/2017|disposition entered by trial commissioner: carmen rivera 
  
  
  
 7701 lindbergh blvd, #1926, philadelphia, pa 19153",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2454.95|date filed: 03/21/2002|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2454.95|date filed: 03/21/2002 
  
  
  
 prop at , 2059 kennedy st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/07/2019|judgment for possession to be satisfied if (see other conditions)|disposition entered by trial commissioner: nathaniel woodard 
 landlord and tenant agree the lease is terminated and tenant will vacate no later than nov. 7, 2019 . tenant will return the property in broom sweep condition. all writs may be filed prior to lockout but no lockout prior to nov 7, 2019 
  
  
 740 vernon road, apt. 412, philadelphia, pa 19119",3.6,1.4001397137311398,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $5,168.51 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $5,255.51, plus interest from n/a. judgment for possession from 08/10/2007. possession granted on the basis of non-payment of rent. see scanned jba done by hj in mediation.|parties appearing: kenneth baritz, michelle duffield.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $5,168.51 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $5,255.51, plus interest from n/a. judgment for possession from 08/10/2007. possession granted on the basis of non-payment of rent. see scanned jba done by hj in mediation.|parties appearing: kenneth baritz, michelle duffield. 
  
  
  
 2148 longshore ave., phila, pa 19149",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1428.50|date filed: 05/12/1997 
  
  
  
 apt b , 9477 woodbridge rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5593.50 plus costs $0.00 for a total of $5593.50|judgment for possession as of 12/06/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: morgan krouse 
 defendant will pay $3,000.00 towards the judgment by 12/31/2019, then starting jan 2020 defendant will pay her monthly rent of $675.00 plus $125.00 towards the judgment for a total payment of $800.00 by the 5th of each month for 20 months and rent plus $93.50 on the 21st month. 180 day rule is waived. as long as above amounts are paid timely plaintiff will not oppose defendant's petition to vacate the judgment once judgment is paid in full. 
  
  
 6114 germantown ave, 2nd floor, phila, pa 19144",2.7,2.1204808046553207,1.0,1.0,1.0,0.0,0.0,0.0,2.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5115.00 plus costs $100.00 for a total of $5215.00|judgment for possession as of 11/06/2012 
 parties amend complaint to include termination of term (b)- 11/06/2012. defendant and all occupants will vacate by 11/27/2012, remove all personal possessions & return keys. writs may issue according to law. no lockout may occur until on or after 11/28/2012. 
  
  
 5634 belmar street, philadelphia, pa 19143",3.9,2.592324150637932,1.0,0.0,1.0,0.0,1.0,0.0,4.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $83.00 plus costs $0.00 for a total of $83.00|judgment for possession as of 03/15/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant may stay in her unit provided that she complies with the following terms for purposes of this case only: defendant agrees to refrain from criminal activity. defendant agrees to abide by section 8(h) and section 8(i) of the lease and to prevent her household members and guests from violating the sections. any criminal or nuisance activity under those sections will be grounds for immediate eviction proceedings. defendant agrees to waive the 180 day rule. defendant agrees to pay court fee by march 22, 2012. 
  
  
 3222 mcmichael street, c, 030, philadelphia, pa 19129",1.6,1.9998918523685663,0.0,0.0,0.0,0.0,1.0,1.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $12682.78 plus costs $0.00 for a total of $12682.78|judgment for possession as of 12/13/2021|disposition entered by trial commissioner: nathaniel woodard 
 (1) tenants shall january rent by 1/5/22. (not to be applied to the    judgment.) (2) so long as tenants pay january rent by 1/5/22, then tenants shall have    until 1/31/22 to vacate the property, remove all personal property,    and return keys to landlord. prepared by cb 
  
  
 1311 mc ferran street, philadelphia, pa 19140",2.9,1.4133835145994533,1.0,0.0,1.0,0.0,0.0,0.0,4.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4358.13 plus costs $121.75 for a total of $4479.88|judgment for possession as of 10/25/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: karen quick 
 1. $700.00 by 10/29/2022 2. defendant to pay ongoing rent by the 5th day of each month beginning 11/5/2022 plus an additional $400.00 per month by the 20th day of each month beginning 11/20/2022 and continuing until judgment is paid in full. only those payments made in addition to ongoing monthly rent will be applied to the judgment. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 325 west annsbury street, philadelphia, pa 19140",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1814.88 plus costs $88.50 for a total of $1903.38|judgment for possession as of 08/22/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/12/2014 
 sharnae clements has the authority to sign for and bind regina sparks. tenant paid $300 at court in cash. said payment was deducted and the remaining balance is reflected above. 
  
  
 6301 n 10th st #102, philadelphia, pa 19141",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 718.69|date filed: 02/21/1978 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1650.00 plus costs $62.00 for a total of $1712.00.|judgment for possession as of 08/15/2008. 
 ms. allen agrees to vacate on or before 9/5/08 and pay $50.00 per month to pay off the money judgment. payments will begin 9/30/08 and continue every 30th day of each month thereafter. if ms. allen vacates as agreed and leaves the property in good condition, mr. cunningham will apply the security deposit of $600.00 to the money judgment. order to satisfy was explained and given to plaintiff. 
  
  
 1218 n. taylor st., phila, pa 19121",2.3,0.9752937413654663,1.0,1.0,0.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1635 plus costs $105 for a total of $1740.00|judgment for possession as of 04/27/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendants to pay $500 on 5-5-10, $500 on 5-19-10, $500 on 6-2-10 and $240 on 6-16-10 defendants are to write to landlord re; application of security deposit if they have 2 months security landlord to credit one month towards rent 
  
  
 10825 e. keswick rd., apt. 131, philadelphia, pa 19154",0.1,0.2487545225016897,0.0,1.0,0.0,0.0,0.0,0.0,1.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/20/2016 
 parties terminate this tenancy, tenant waives claim to prepaid rent and security deposit. tenant may remain in leasehold until 8/15/16 if tenant gives access to leasehold with 24 hours notice. 
  
  
 4714 rorer st, philadelphia, pa 19120",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3600.00 plus costs $110.50 for a total of $3710.50|judgment for possession as of 11/16/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant must stay current with future rent of $450. per month which is due on the first day of every month. tenant shall pay $150 per week towards the balance owed. if tenant pays as scheduled, judgment amount will be paid off may 31, 2012. david brown is signing this agreement on behalf of laurie green. 
  
  
 7116 rising sun avenue, 2nd floor, philadelphia, pa 19111",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $11250.00 plus costs $113.50 for a total of $11363.50|judgment for possession as of 11/24/2009 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 12/15/09. prepared by cb 
  
  
 2118 s. 63rd st., philadelphia, pa 19142",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1748.50|date filed: 01/21/1998 
  
  
  
 #wa-05 hillside grdn , 6060 crescentville , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1153.50|date filed: 10/22/1997 
  
  
  
 3rd flr rear apt , 2026 race st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 07/23/2015 
 defendant to vacate the premise on or before 08/23/2015 and leave premises in a broom clean swept condition. writ of possession and alias writ of possession may issue however no lockout will occur prior to august 24th, 2015. complaint is amended to include ""b"" termination of term. 
  
  
 1518 lardner street, phila, pa 19149",3.2,0.6038212977617083,1.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1588.50|date filed: 12/12/2000|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1588.50|date filed: 12/12/2000 
  
  
  
 prop at , 1232 s warnock st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4000.00 plus costs $0.00 for a total of $4000.00.|judgment for possession as of 05/28/2015. 
 tenant has agreed to vacate the property on or before june 13, 2015. provided they leave as agreed landlord will waive the rent owed for june 2015. in addition landlord holds a security deposit/pre-paid rent total of $2000.00. $1000.00 of which will be applied to the judgment after the tenant has vacated the property, leaving the same in a generally broom swept cleaned condition free of all personal belongings, returning the keys no later than june 13, 2015. the remainder will be applied after inspection of the property, in accordance with security deposit statute. provided that no damages are above regular wear and tear the full security deposit will be applied to the judgment resulting in a balance of $2000.00 owed.  (continued...) 
  
  
 349 emily street, philadelphia, pa 19148",3.1,2.6441513335018776,1.0,0.0,1.0,0.0,0.0,1.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1133.33|date filed: 08/20/1993|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1133.33|date filed: 08/20/1993 
  
  
  
 1st flr , 9839 wistaria st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,035.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,097.00, plus interest from n/a. judgment for possession from 03/15/2007. possession granted on the basis of non-payment of rent and termination of the term. 
  
  
  
 8712 frankford ave, 14a, phila, pa 19136",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1325.08|date filed: 05/16/1994 
  
  
  
 apt m 204 , 155 e godfrey ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $62.00, plus interest from n/a. judgment for possession from 06/13/2007. possession granted on the basis of breach of a condition.|parties appearing: roger ciafre, tameka hill. 
  
  
  
 1806 n.22nd street apt.a, strawberry mansion, philadelphia, pa 19121",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - mediated judgment by agreement.  possession from: 05/12/2003|comment: see remarks. 
  
  
  
 3119 w. clifford st., phila, pa 19121",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 890.00|date filed: 01/04/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 801.20|date filed: 07/19/2000 
  
  
  
 #b tasker homes , 3011 pierce dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,970.97|possession from: 08/26/2003 
  
  
  
 4012 markland st, phila, pa 19124",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 970.50|date filed: 11/22/1996 
  
  
  
 apt 510 adelphia hse , 1229 chestnut st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 920.37|date filed: 03/27/1996 
  
  
  
 1505 westpark apts , 400 n busti st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2248.50|date filed: 12/21/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2248.50|date filed: 12/21/1994 
  
  
  
 grnbr clb apt 3303 , 3901 conshohocken av, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 921.50|date filed: 06/28/2001 
  
  
  
 apt#a 1st fl apt , 1310 n 61st st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 274.50|date filed: 06/26/1996 
  
  
  
 abbottsford homes , 3110l berkeley dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5133.50|date filed: 04/06/1998 
  
  
  
 lincoln green apts , 4000-1006 presidenti, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $55000.00 plus costs $0.00 for a total of $55000.00|judgment for possession as of 06/30/2014 
 money judgment is to be satisfied if defendant vacates by 6/30/14 and meets all of the below conditions. payment of 10,000.00 to be made this date, december 6, 2013. defendant will then make a subsequent payment of $30,000.00 on or before january 15, 2014 and another payment of $15,000.00 on or before february 15, 2014. rent in the amount of $9,666.00 will be paid on or before the fifth day of every month from january 1, 2014 through june 1, 2014. additionally, defendant agrees to convey the liquor license associated with defendant's resturant for the sum of $1.00 either at the time this agreement is breached or on june 30, 2014. defendant will sign all necessary documents to ensure the transfer of the same to plaintiff by june 30,2014. defendant also agrees to pay all fees associated with the transfer of said liquor license, excluding legal fees. defendant hereby forfeits any security deposit that may be held by plaintiff. defendant understands that if they breach any one of these conditions, (continued...) 
  
  
 1001-13 north second street, unit g, philadelphia, pa 19123",0.7,0.9194233939492924,0.0,0.0,1.0,0.0,0.0,0.0,2.0,7.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 12/30/2008. possession granted on the basis of termination of the term. stay alias writ of execution until 01/11/2009. see agreement scanned by defendants attorney|parties appearing: . 
  
  
  
 1540 ritner st., philadelphia, pa 19145",0.2,-0.2742898343224031,0.0,0.0,0.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 04/14/2003 
  
  
  
 243 w. rittenhouse st, 2b, phila, pa 19144",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1723.04|date filed: 06/16/1999 
  
  
  
 prop at , 671b franklin plaza , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1597.00|date filed: 02/13/1990 
  
  
  
 2nd fl rear , 6122 n broad st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5549.40 plus costs $0.00 for a total of $5549.40|judgment for possession as of 04/30/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 1. defendant to pay $500.00 toward arrears on 05/03/2019; 2. defendant to pay regular monthly rent pursuant to lease terms starting on 05/15/2019 and again on the 15th of each month thereafter; 3. defendant to pay $500.00 toward arrears on 06/01/2019 and again on the 1st of each month thereafter until all arrears and court costs are paid in full. 
  
  
 7202 walker street, philadelphia, pa 19135",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 340.44|date filed: 04/15/1988|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 340.44|date filed: 04/15/1988 
  
  
  
 prop at , 4929 baynton st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1000.00|date filed: 01/07/1983|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1000.00|date filed: 01/07/1983 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 50.00|date filed: 12/01/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2910.00 plus costs $111.50 for a total of $3021.50|judgment for possession as of 01/23/2012 
 francine white can bind her daughters, yakima smith and denise white. 
  
  
 4915 paschall ave, phila, pa 19143",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/02/2009 
 defendant and all occupants have vacated property. plaintiff may have immediate possession, change locks & dispose of anything remaining. plaintiff to keep all security deposit & prepaid rents. plaintiff waives all rent claims-defendant waives any counterclaims. 
  
  
 4051 north reese street, phila, pa 19140",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2262.00|date filed: 05/26/1989 
  
  
  
 apt d3 , 1321 spruce st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $8 plus costs $83 for a total of $91.00|judgment for possession as of 07/18/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/08/2011 
 defendant agrees to the above. 
  
  
 1815 s corlies street, philadelphia, pa 19145",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2090.85|date filed: 04/30/1998 
  
  
  
 prop at , 658 n frazier st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 01/27/2023|disposition entered by trial commissioner: laura krause 
 1. no lockout shall take place until after february 27, 2023; 2. writ of possession shall issue forthwith; 3. if tenant vacates as agreed the landlord shall not oppose a petition to vacate the judgment of possession. 
  
  
 6319 n. beechwood street, philadelphia, pa 19138",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 313.00|date filed: 09/03/1986 
  
  
  
 prop at , 00638nfranklin st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,355.62|possession from: 06/04/2004|comment: this case is based on non-payment of rent./see transcript 
  
  
  
 1730 w girard ave, 3rd floor, phila, pa 19130",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $62.00, plus interest from n/a. judgment for possession from 01/15/2008. possession granted on the basis of termination of the term. money judgment of $62.00 to be satisfied if defendant and all other occupants vacates by 01/17/2008. scanned by mediation|all parties appeared. 
  
  
  
 2738 n. lawrence st., 2nd floor front, phila, pa 19133",0.7,0.9194233939492924,0.0,0.0,1.0,0.0,0.0,0.0,2.0,7.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $6,596.39 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $6,678.39, plus interest from n/a. judgment for possession from 10/02/2007. possession granted on the basis of non-payment of rent. see scanned agreement|all parties appeared. 
  
  
  
 2656 south 70th street, phila, pa 19142",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2917.00 plus costs $112.00 for a total of $3029.00|judgment for possession as of 10/02/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 1. ms. holly agrees to pay november rent($700.00) and future rents by the first of the month. (enforceable while following payment schedule is followed). 2. ms. holly will pay $300.00 on the 15th of each month to go toward the money judgment, starting november 15, 2015. 3. order to satisfy explained. 
  
  
 1640 s frazier st, philadelphia, pa 19143",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $674.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $736.00, plus interest from n/a. judgment for possession from 08/15/2007. possession granted on the basis of non-payment of rent. see scanned agreement scanned by mediation|all parties appeared. 
  
  
  
 2411 n. 11th street 1206, fairhill apts., philadelphia, pa 19133",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $334 plus costs $83.00 for a total of $417.00|judgment for possession as of 08/26/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/16/2011 
 defendent agrees to the above terms and conditions. 
  
  
 2305 bolton way, blumberg apts, philadelphia, pa 19121",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 11.00|date filed: 03/01/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $99.75 for a total of $99.75|judgment for possession as of 08/22/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: dorian nelson 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to move from her current unit to her next available unit offer within 30 days, september 23, 2019. tenant understands that a unit offer will be made according to her family composition. tenant further understands that she is required to accept first unit available. tenant agrees to pay the court cost of $99.75 on or before september 23, 2019. tenant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not comply by the due date. 
  
  
 4804 tackawanna street, whitehall apartments, philadelphia, pa 19124",2.6,4.469569774288838,0.0,0.0,0.0,1.0,1.0,1.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2499.05 plus costs $86.50 for a total of $2585.55|judgment for possession as of 09/21/2009 
 writ of possession to issue after october 4, 2009. alias writ of possession to issue after october 15, 2009. (kristy owens states that steven owens is deceased. case withdrawn without prejudice against steven owens only) 
  
  
 2901 gaul st ( entrance on 2512 ""b"" e monmouth st), philadelphia, pa 19134",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6625.00 plus costs $121.75 for a total of $6746.75|judgment for possession as of 08/17/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 tenant to pay as follows: $3100 by 8/31/22; ongoing monthly rent by the 5th of every month beginning 9/5/22, not to be applied to back balance; additional $450 by the 20th of every month beginning 9/20/22 until paid in full, including all ongoing monthly rent, approximately 7 1/2 months. upon compliance order to vacate to be executed provided by tenant counsel 
  
  
 109 s 60th st # 2nd fl, phila, pa 19139",2.9,2.3338226837258107,1.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4450.00 plus costs $100.00 for a total of $4550.00|judgment for possession as of 04/15/2013|money judgment to be satisfied if defendant vacates by 05/15/2013 
 parties terminate this tenancy. tenant waives claim to prepaid rent and security deposit. no lockout before 5/16/12. 
  
  
 434 w. airdrie st., philadelphia, pa 19140",1.8,1.9143110967559964,0.0,0.0,1.0,0.0,1.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1016.29 plus costs $0.00 for a total of $1016.29|judgment for possession as of 03/24/2017|disposition entered by trial commissioner: kimberly flood 
 1. parties agree to modify complaint to include termination of term; 2. defendant to vacate premises no later than 04/24/2017 by 5:00 p.m.; 3. defendant to remove all personal property, trash and debris and return premises in broom clean condition, free of all damages caused by the defendant from this date forward other than normal wear-and-tear; 4. security deposit is to be handled in conformity with security deposit laws 5. all other claims on complaint are withdrawn; 6. landlord will not execute on judgment at any time prior to defendant vacating premises. 
  
  
 4410 north marshall street, philadelphia, pa 19140",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1437.00 plus costs $64.50 for a total of $1501.50|judgment for possession as of 07/22/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/12/2009 
 defendant agrees to the above. 
  
  
 1913 warnock street, norris apts., philadelphia, pa 19122",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 789.00|date filed: 05/20/1992 
  
  
  
 raymond rosen apt , 2271 edgley st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 02/26/2020|disposition entered by trial commissioner: nathaniel woodard 
 (1) defendant and all occupants shall vacate the property, remove all    personal property, and return keys to landlord to a clean and vacant    unit by 3/20/20. (2) landlord shall retain any security deposit and prepaid rent. prepared by cb 
  
  
 4768 whitaker ave # 3rd flr, phialdelphia, pa 19120",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2135.05 plus costs $0.00 for a total of $2135.05|judgment for possession as of 02/19/2016|money judgment to be satisfied if defendant vacates by see below 
 all writs may issue forthwith, parties terminate this tenancy. judgment shall be deemed satisfied and shall be vacated upon defendant's petition to vacate if and only if: 1) tenant vacates on or before 4/1/16, 2) leasehold is left in clean broom swept condition free of all personal belongings without tenant caused damage, 30 tenant waives claim to prepaid rent and security deposit, 4) landlord is allowed access with 24 hours notice. 
  
  
 4614 palethorp street, philadelphia, pa 19140",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 750.00|date filed: 05/30/1986 
  
  
  
 apt 192 , 08529, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1619.00 plus costs $90.00 for a total of $1709.00.|judgment for possession as of 09/17/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 mr. truesdale will pay october rent ($375.00) no later than 10/5/15. he will pay all future rent on time (by the 5th of the month) for the duration of this agreement. he will pay $50.00 in addition to monthly to go towards the judgment amount starting 10/1/15. order to satisfy has been explained. 180 day rule has been waived. 
  
  
 7829 temple rd, phila., pa 19150",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5758.56 plus costs $121.75 for a total of $5880.31|judgment for possession as of 11/28/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: laura krause 
 1. defendant to pay regular monthly rent pursuant to lease terms starting on 12/05/2022 and by the 5th of each month thereafter; 2. defendant to pay $1000.00 toward judgment amount on 01/05/2023 and again on the 5th of each month thereafter until judgment amount is paid in full; 3. defendant to pay $500.00 toward judgment amount on 12/15/2022 and again on the 15th of each month thereafter until judgment amount is paid in full. 
  
  
 2033 east lehigh avenue, unit 34b, philadelphia, pa 19125",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2500.00 plus costs $86.50 for a total of $2586.50|judgment for possession as of 04/03/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/13/2009 
 tenant paid april rent by money order at court.                                               said payment was deducted and the amount set forth above is the remaining balance owed. 
  
  
 greenbriar club apts., 3901 conshohocken ave, #9409, phila, pa 19131",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,057.00|possession from: 10/21/2003|comment: see transcript|and|disposition - judgment by agreement for money and/or possession.  judgment amount: $1,057.00|possession from: 10/21/2003|comment: see transcript 
  
  
  
 2101 winchester ave , apt a - 6, phila, pa 19115",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4840.50|date filed: 10/24/2000 
  
  
  
 prop at , 2864 n stillman st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,157.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,211.50, plus interest from n/a. judgment for possession from 03/21/2006. possession granted on the basis of non-payment of rent. see scanned exhibit,scanned by t.c.m.b. 
  
  
  
 1410 w 72nd ave, apt 101, phila, pa 19126",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 291.00|date filed: 12/12/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,129.00|possession from: 06/23/2004|comment: based on non payment of rent . deft agrees to pay regular rent of 525.00 by the 20th of each month . deft agrees to pay a minimum of 200.00 per month 
  
  
  
 5151 germantown ave 3rd fl rear, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 918.90|date filed: 02/08/2000 
  
  
  
 prop at , 813 e madison st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1200.00 plus costs $78.00 for a total of $1278.00.|judgment for possession as of 10/28/2013.|money judgment to be satisfied if defendant vacates by 11/30/2013. 
 tenant has agreed to vacate the property on or before november 30, 2013. parties agree that landlord to retain any security deposit/ pre-paid rent and that the landlord will waive all rent due for the property provided that the tenant vacates as agreed. 
  
  
 3536 north 19th street, phila, pa 19140",3.2,2.576387949376911,1.0,0.0,1.0,0.0,0.0,1.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 733.46|date filed: 03/17/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2100.00|date filed: 08/26/1992 
  
  
  
 bentley manor #206 , 1410 w 72nd st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4730.00 plus costs $110.50 for a total of $4840.50|judgment for possession as of 05/15/2012 
 (1) tenants shall vacate the property, remove all personal property, and     return keys to landlord by 6/14/12. (2) the lease is hereby terminated by agreement. (3) tenant amanda kieffer is authorized to bind dominic nuska to this     agreement. prepared by cb 
  
  
 4700 tacony st, 1st fl rear, phila, pa 19137",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 03/14/2007. possession granted on the basis of termination of the term. 
  
  
  
 5727 north 17th street / 2nd floor, phila, pa 19141",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 817.00|date filed: 07/10/1996 
  
  
  
 scattered sites 1 , 5213 rodman st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 540.00|date filed: 10/26/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2532.00|date filed: 10/14/1987|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2532.00|date filed: 10/14/1987|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2532.00|date filed: 10/14/1987 
  
  
  
 ridge carlton apts #344 , 07373, phila. , pa 19100",0.30000000000000004,-0.6909218657677936,0.0,0.0,0.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4169.50|date filed: 12/08/1993 
  
  
  
 richard allen , 805b warnock place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 652.50|date filed: 01/09/1980|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 652.50|date filed: 01/09/1980 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $7816.82 plus costs $0.00 for a total of $7816.82.|judgment for possession as of 11/18/2020.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1. sinai jones can sign and bind jermaine silvera to this agreement. 2. the money judgment amount of $7,816.82 reflects the months of feb, sept, oct, nov 2020 rent/water/pet fees/late fees. 3. all parties agree that the total amount of rent/water/pet fees/late fees is $12,415.64. due to covid-19 the months of march-aug 2020 are not reflected above. 4. all parties agree that the full amount of $12,415.64 is due and owed to landlord and will be paid in the following agreement: -tenants will provide landlord with a valid debit card today 11/18/20 so that all payments moving forward will be automatically withdrawn. - tenants will pay $400 every monday afternoon (4:30pm) beginning 11/23/20 which totals $1,600/month. the $1,600/month includes current rent of $1,100 and an extra $500 (continued...) 
  
  
 1506 s 30th, philadelphia, pa 19146",0.30000000000000004,1.2761232453198335,0.0,1.0,0.0,0.0,0.0,0.0,3.0,11.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2223.50|date filed: 12/07/1999 
  
  
  
 3rd flr , 619 e chelten ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $8,102.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $8,184.00, plus interest from n/a. judgment for possession from 12/01/2006. possession granted on the basis of non-payment of rent and termination of the term. scanned by t/c cd 
  
  
  
 224 west rittenhouse square, unit#1517 (the dorchester), phila, pa 19103",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1125.00|date filed: 05/20/1991 
  
  
  
 apt 8 , 5855 n camac st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 673.50|date filed: 09/05/1990 
  
  
  
 richard allen homes , 843c alder pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 800.00|date filed: 07/02/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $840.00 plus costs $90.00 for a total of $930.00.|judgment for possession as of 11/10/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenats agrees to pay decemeber 2015 rent and all future rents on time and in full for the duration of this agreement. on 11/16/15 tenant agress to pay november 2015 rent plus the water bill of $60.73; total to $810.73 is due on 11/16/15. then begining in december tenant will pay monthly rent plus water bill due on the 5th day of each month. lastly, on the 16th day of each month starting 12/16/15 tenant will pay $150 to go towards the judgement. the order to satisfy has been explained. 
  
  
 2341 fernon street, philadelphia, pa 19145",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1276.00 plus costs $95.00 for a total of $1371.00|judgment for possession as of 06/15/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/31/2017|disposition entered by trial commissioner: kimberly flood 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority(pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $1,276.00 plus court costs of $95.00 by july 31, 2017. tenant agrees to pay the money as soon as possible but no later than close of business on july 31, 2017. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 400 north busti street #206, west park apartments, philadelphia, pa 19104",3.2,5.94438826575599,0.0,0.0,1.0,1.0,1.0,1.0,2.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,130.00|possession from: 07/07/2003|comment: see transcript 
  
  
  
 901 champlost ave, apt #105, phila, pa 19141",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4396.52 plus costs $117.00 for a total of $4513.52|judgment for possession as of 10/20/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/10/2014 
  
  
  
 5625 n 2nd street, philadelphia, pa 19120",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $812.00, plus interest from n/a. judgment for possession from 10/25/2006. possession granted on the basis of non-payment of rent and termination of the term. see scanned agreement 
  
  
  
 5734 vine st ent @, 5737 a summer st, philadelphia, pa 19139",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3240.00 plus costs $78.00 for a total of $3318.00.|judgment for possession as of 11/30/2012.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 all parties agree that: defendant agrees to pay december rent ($600) by 12/15/12, which will be applied to judgment, leaving a balance of ($2640). defendant agrees to pay plaintiff an addition $200/month, due by the last date of each month, until judgment is satisfied. the rent of $600 will now be paid by defendant on the 10th of each month, with a 5 day grace period. order to satisfy explained. 
  
  
 315 n. 64th street, 1st floor, phila, pa 19139",0.7,0.9194233939492924,0.0,0.0,1.0,0.0,0.0,0.0,2.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 789.50|date filed: 06/21/1989 
  
  
  
 abbottsford homes , 3212b mcmichael st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 76.00|date filed: 03/16/1988 
  
  
  
 passyunk homes , 3036 s 23rd st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3141.46 plus costs $122.50 for a total of $3263.96|judgment for possession as of 09/22/2015 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord by 10/22/15. prepared by cb 
  
  
 868 n 42nd street # a, philadelphia, pa 19104",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 281.00|date filed: 09/18/1989 
  
  
  
 #c10 , 845 n 7th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5535.73|date filed: 02/12/2002 
  
  
  
 prop at , 658 n frazier st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1843.50|date filed: 01/31/1992 
  
  
  
 prop at , 1124 n o'neil st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5098.50 plus costs $121.75 for a total of $5220.25|judgment for possession as of 01/19/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: morgan krouse|and|disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 08/17/2022|disposition entered by trial commissioner: nathaniel woodard 
 tenant agrees to vacate rental premises by february 28, 2023 and tenant will have until february 28, 2023 to vacate rental premises if and only if tenant makes the following payments on time and in full: 1)tenant must pay september 2022 rent in amount of 850 dollars by september 15, 2022. 2)tenant must pay october 2022 rent in amount of 850 dollars by october 15, 2022. 3)tenant must pay november 2022 rent in amount of 850 dollars by november 15, 2022. 4)tenant must pay december 2022 rent in amount of 850 dollars by december 15, 2022. 5)tenant must pay january 2023 rent in amount of 850 dollars by january 15, 2023. 6)tenant must pay february 2023 rent in amount of 850 dollars by february 15, 2023. if tenant does not make the foregoing payments on time and in full, landlord will proceed with eviction sooner than february 28, 2023 and upon any default; even if tenant makes the (continued...) 
  
  
 851 e godfrey ave., apt. #302, philadelphia, pa 19124",3.2,0.9526899450821318,1.0,0.0,0.0,0.0,1.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3825.50 plus costs $105.00 for a total of $3930.50|judgment for possession as of 07/24/2014 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord by 8/23/14. prepared by cb 
  
  
 500 s 47th st apt 106, philadelphia, pa 19104",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2381.24 plus costs $0.00 for a total of $2381.24|judgment for possession as of 11/14/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay $1000 by 11/24/17. (2) tenant shall ongoing monthly rent by the 1st of each month beginning    12/1/17, plus all ongoing water bills when due. (not to be applied to    the judgment.) (3) tenant shall pay an additional $250 by the 15th of each month    beginning 12/15/17 until the judgment is paid in full. (4) municipal court 180 day rule waived. prepared by cb 
  
  
 213 lardner street, philadelphia, pa 19111",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,711.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $2,793.00, plus interest from n/a. judgment for possession from 12/11/2006. possession granted on the basis of non-payment of rent and termination of the term. scanned by t/c - m.b. 
  
  
  
 1510 w. allegheny ave., apt. 1a, phila, pa 19132",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7000.00 plus costs $139.00 for a total of $7139.00|judgment for possession as of 04/06/2016 
 tenant has vacated property and removed all personal property. landlord may retake immediate possession. tenant to pay $100 every month by the 1st of every month beginning 5/1/16 until paid in full. landlord will keep any security deposit and/or prepaid rent. the foregoing is in full and complete settlement of all claims by all parties arising out of occupancy of 1024 w ontario st. 
  
  
 1024 w ontario st, phila, pa 19140",0.2,0.18099113837672268,0.0,1.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $9,444.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $112.00 costs for a total amount due of $9,556.00, plus interest from n/a. judgment for possession from 04/05/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned mediated jba done by clm in mediation.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $9,444.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $112.00 costs for a total amount due of $9,556.00, plus interest from n/a. judgment for possession from 04/05/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned mediated jba done by clm in mediation. 
  
  
  
 4248 spruce st, 1st fl, phila, pa 19104",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1864.58 plus costs $105.25 for a total of $1969.83|judgment for possession as of 06/01/2018|money judgment to be satisfied if defendant vacates by 07/01/2018|disposition entered by trial commissioner: nathaniel woodard 
 defendant shall vacate the property on or before july 1,2018. plaintiff shall not schedule a lockout before july 1, 2018. defendant shall leave the property in broom clean condition. defendant momamed hamati hereby binds his wife defendant samira larachi hammati. 
  
  
 6017 e. roosevelt blvd., philadelphia, pa 19149",3.7,2.0301136242470195,1.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,325.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,412.00, plus interest from n/a. judgment for possession from 07/10/2008. possession granted on the basis of non-payment of rent. see scanned jba done by dn in mediation.|parties appearing: robert willwerth, walter thomas, jr, deborah thomas & all other occ.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,325.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,412.00, plus interest from n/a. judgment for possession from 07/10/2008. possession granted on the basis of non-payment of rent. see scanned jba done by dn in mediation.|parties appearing: robert willwerth, walter thomas, jr, deborah thomas & all other occ. 
  
  
  
 259 w johnson st, apt #v-2, phila, pa 19144",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,734.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,821.50, plus interest from n/a. judgment for possession from 01/23/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by hj in mediation.|parties appearing: kenneth baritz, micheal ziegenfuss. 
  
  
  
 68 good st, philadelphia, pa 19119",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1400.00 plus costs $0.00 for a total of $1400.00|judgment for possession as of 06/28/2012|money judgment to be satisfied if defendant vacates by 07/14/2012 
 all writs may issue forthwith. raymond j. brown has the right to sign for and bind natika angela barnett. parties agree to terminate the term of this tenancy. tenant forfeits all prepaid rent and security deposit. 
  
  
 3835 j street, philadelphia, pa 19124",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $226.82|possession from: 12/19/2002|comment: see transcript 
  
  
  
 8436 williams ave, f6, phila, pa 19150",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $457.99 plus costs $99.75 for a total of $557.74|judgment for possession as of 02/21/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/23/2018|disposition entered by trial commissioner: carmen rivera 
 agreement made by jonathan e. mayer, esq., id 316430. tenant agrees to pay march 2018 rent of $1028 on or before march 9, 2018.                                                                     additionally, tenant to pay judgment in full on or before march 23, 2018. 
  
  
 3400 red lion rd ent @ 3600 red lion rd # 72f, philadelphia, pa 19114",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1266.50|date filed: 07/25/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1266.50|date filed: 07/25/1997 
  
  
  
 olney plz #121 , 630 w fisher ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/20/2019|disposition entered by trial commissioner: carmen rivera 
 landlord will keep all deposit/pre-paid monies. tenant agrees to vacate the premises and return keys by 11/30/2019. writs may issue in due course. eviction is stayed until 12/1/2019. 
  
  
 3142 n franklin st, phila, pa 19133",3.8,1.9623502401220525,1.0,0.0,1.0,0.0,1.0,0.0,3.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1309.92 plus costs $95.00 for a total of $1404.92|judgment for possession as of 10/06/2014|money judgment to be satisfied if defendant vacates by see below 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord by 11/5/14.   so long as tenant does all of    the above, then the money judgment shall be satisfied. (2) lease terminated by agreement. (3) landlord shall retain any security deposit and prepaid rent. prepared by cb 
  
  
 600 w. luray st., philadelphia, pa 19140",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 478.00|date filed: 07/21/1976 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2850.00 plus costs $83.00 for a total of $2933.00|judgment for possession as of 02/05/2013|money judgment to be satisfied if defendant vacates by see below 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord by 3/5/13. so long as tenant does all of the    above, then the money judgment shall be satisfied. (2) landlord shall retain any security deposit and prepaid rent. prepared by cb 
  
  
 3830 n. 13th st., philadelphia, pa 19140",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 400.00|date filed: 06/01/1995 
  
  
  
 prop at , 2014 e york st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2230.00 plus costs $80.50 for a total of $2310.50|judgment for possession as of 11/23/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 agreement done by jenel r. marraccini, id 93457, attorney for plaintiff plaintiff agrees to withdraw the complaint without prejudice as to lawrence dixon only. brenna gunther has the authority to sign for and bind her fiance james holmes. defendant agrees to pay at least $500.00 every two (2) weeks beginning 12/11/2009. the first $595.00 of said payments each month will go towards ongoing rent. the remaining monies will go toward the above judgment. said payments will continue until the above judgment is paid in full. all parties agree that plaintiff may file the writ and alias writ of possession as soon as allowed by law but that no lockout will take place unless the above payment arranagment is breached. 
  
  
 429 n 64th street, 1st floor, rear, philadelphia, pa 19151",1.2,0.7883612526092678,0.0,0.0,0.0,0.0,1.0,0.0,2.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 10/18/2022. 
 defendant agrees to the following; 1. tenant agrees to vacate premises by 01/01/2023 removing all personal property leaving premises free of trash and debris and returning keys to landlord. 2. tenant also agrees that any prepaid rent and security deposits will be forfeited as part of this agreement. 3. as part of the agreement landlord has agreed that no rent will due from tenant. 4. the order to satisfy has been explained. 
  
  
 5326 vine street, 2nd floor, philadelphia, pa 19139",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $710.00 plus costs $83.50 for a total of $793.50. 
 defendants agree to vacate no later than 12/30/12. $710.00 will be paid no later than 11/30/12 and dec 2012 rent and court costs will be paid by 12/20/12. order to satisfy explained. 
  
  
 45 church lane, apt.#3, philadelphia, pa 19144",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2550.00 plus costs $105.50 for a total of $2655.50.|judgment for possession as of 12/12/2012. 
 all parties agree that the defendant mike langan owes the plaintiff eric kuryluk $2,655.50. the defendant is not able to make a payment schedule at this time. all parties agree that the defendant mike langan and all others will move out of 8110 summerdale ave. 1st bottom floor, on or before december 17,2012. the property must be broom swept and the keys given to the plaintiff. there is no security deposit. order to satisfy has been explained. 
  
  
 8110 summerdale ave, 1st bottom floor, philadelphia, pa 19152",2.1,-0.3910664050449955,1.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2500.00 plus costs $92.00 for a total of $2592.00|judgment for possession as of 09/10/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenants have received a credit of $1,500.00 based on the fact that they agree to vacate by september 30, 2009. said credit was deducted and the remaining balance is reflected above.  landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not be scheduled prior to 10/1/09. landlord will apply all escrow monies in accordance with the law once defendants vacate and relinquish possession. 
  
  
 2517 n. 17th st., phila, pa 19132",3.2,1.0689794941889397,1.0,0.0,0.0,0.0,1.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1320.77 plus costs $95.00 for a total of $1415.77|judgment for possession as of 09/01/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/22/2017|disposition entered by trial commissioner: kimberly flood 
 tenant will receive a credit for any payments received by landlord which have not already been deducted. 
  
  
 1410 72nd ave, #116, philadelphia, pa 19126",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1955.00|date filed: 04/21/1994 
  
  
  
 #23 , 328-32 bainbridge st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1218.50|date filed: 01/03/1995 
  
  
  
 prk twr apt apt 406 , 8239 frankford ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 820.00|date filed: 10/27/1986 
  
  
  
 prop at , 03416wwestmorelandst, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2481.07|date filed: 05/01/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2481.07|date filed: 05/01/2001 
  
  
  
 w-407 , 1101 w spencer st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2978.50|date filed: 12/03/1992 
  
  
  
 1st fl , 7510b algon ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1390.00 plus costs $90.00 for a total of $1480.00.|judgment for possession as of 07/20/2016.|money judgment to be satisfied if defendant vacates by 07/30/2016. 
 jobanna torres agrees to owe the judgement amount plus court cost as reflected above. torres agrees to vacate the property no later than 7/30/16. torres agrees to pay the water bill in the amount of $382.03. torres agrees to leave the property in a broom swept clean condition, free of all trash and any personal belongings. upon vacating the property the money judgement will be marked satisfed. the order to satisfy has been explained. 
  
  
 4243 n 6th st, philadelphia, pa 19140",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession as of 09/15/2016|disposition entered by trial commissioner: kasey m jones 
 defendant will pay $650.00 by 10/05/2016, $650.00 by 11/05/2016 and $650.00 by 12/05/2016. as long as the above payments are made defendant to vacate the premises on or before 12/31/2016 and leave premises in a broom clean swept condition. if above payments are not made timely lockout to occur as quickly as allowed by law. defendants will provide access to the property to do repairs with 24 hours notice. security deposit and last months rent is waived by the defendants. complaint is amended to shanon howell from sharon howell. shanon howell can bind paul henderson. 
  
  
 6234 n. beechwood street, phila, pa 19138",4.0,3.56128948474613,1.0,1.0,1.0,0.0,1.0,0.0,5.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1689.00|date filed: 07/10/2000|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1689.00|date filed: 07/10/2000 
  
  
  
 2nd fl , 2127 e clearfield st, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 7056.00|date filed: 05/07/1997 
  
  
  
 scattered sites i , 2917 w thompson st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1216.00 plus costs $99.75 for a total of $1315.75|judgment for possession as of 09/27/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: ken snyder 
 i, allela goodwin, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $1216.00 plus court costs of $99.75 for a total of $1315.75 as soon as possible but no later than close of business on tuesday, november 13, 2018. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 1733 diamond street c, strawberry mansion, philadelphia, pa 19121",3.1,5.779572551667341,0.0,0.0,1.0,1.0,1.0,1.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1725.75|date filed: 08/12/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1725.75|date filed: 08/12/1994 
  
  
  
 prop at , 926c w godfrey ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3067.02 plus costs $112.00 for a total of $3179.02.|judgment for possession as of 06/09/2016.|money judgment to be satisfied if defendant vacates by 07/09/2016. 
 tenant agrees to vacate the property within thirty (30) days from today's date. tenant agrees to leave to the property in a broom swept clean condition and return the keys to the landlord. so long as the tenant vacates no later than 7/9/16 the money judgement will be marked satisfed. the order to satisfy has been explained. 
  
  
 140 apsley st, unit 2f, philadelphia, pa 19144",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,100.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,100.00, plus interest from n/a. judgment for possession from 01/03/2006. possession granted on the basis of non-payment of rent and termination of the term. jba/mediated scanned-spoke to commissioner george about poss date/it is correct 
  
  
  
 1818 sulis street, philadelphia, pa 19141",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1500.00 plus costs $86.50 for a total of $1586.50|judgment for possession as of 07/08/2009 
 judgment to be paid in full on or before august 3, 2009. reduced rate for august 2009 in the amount of $300.00 is to be paid by august 3, 2009. defendant shall vacate on or before august 31, 2009 and return keys and possession to plaintiff. premises must be left in broom swept condition. failure to comply with any of the terms of this agreement, defaults the judgment amount to $3600.00 plus court costs. if defendant complies with all terms, this judgment shall be vacated. 
  
  
 3035 tulip street, philadelphia, pa 19134",2.1,-0.27477685593818774,1.0,0.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 09/26/2011 
 writs may issue according to law. no lockout prior to 10/26/11. parties agree to amend to termination of term. landlord waives money. 
  
  
 2118 mcclellan stret, philadelphia, pa 19145",1.2,0.20691350707522907,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2428.13 plus costs $0.00 for a total of $2428.13|judgment for possession as of 04/13/2010 
 complaint is amended to include termination of the term. tenant will vacate by april 30, 2010.  after tenant vacates, tenant will contact glenn m. ross, p.c. at 215-643-7200 to set up payment arrangements. 
  
  
 3520 n.mascher street, phila, pa 19140",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $175.00 plus costs $95.00 for a total of $270.00|judgment for possession as of 06/08/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. defendant may remain in possession so long as defendant pays $270.00 by   6/30/15 and ongoing rent by the 5th day of each month beginning 7/5/15   and defendant, defendant's family, guests, and/or invitees do not   disturb, harass, or threaten any other residents or management staff at   any time. in addition, defendant shall comply with all terms of the   lease agreement and any house rules. municipal court 180 day rule is   waived. prepared by t.b. 
  
  
 2101 w. venango street # 411, philadelphia, pa 19140",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 01/29/2019|disposition entered by trial commissioner: carmen rivera 
 tenant to have until 2/28/19 to vacate, remove all property and return keys to a vacant, undamaged unit. so long as tenant vacates as above, all rent/charges are waived. landlord will keep any security deposit and/or prepaid rent. the foregoing is in full and complete settlement of any and all claims by all parties arising out of occupancy of 3027 diamond street. upon compliance, counsel for landlord will execute order to vacate provided by counsel for tenant. 
  
  
 3027 diamond st # 3rd flr, philadelphia, pa 19121",2.2,-0.5751193382767703,1.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3186.00 plus costs $105.00 for a total of $3291.00|judgment for possession as of 05/08/2012 
 no alias writ shall be served before june 1, 2012. 
  
  
 3901 e roosevelt blvd, apt 20-c, philadelphia, pa 19124",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,875.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,937.00, plus interest from n/a. judgment for possession from 09/24/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|parties appearing: kenneth baritz, regina lee. 
  
  
  
 503 king st. ent @, 519 w. king st. apt c-46, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 599.00|date filed: 09/30/1987 
  
  
  
 hill creek apts , 05589, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - mediated judgment by agreement.  judgment amount: $1,454.00|possession from: 05/16/2003|comment: see transcript|and|disposition - mediated judgment by agreement.  judgment amount: $1,454.00|possession from: 05/16/2003 
  
  
  
 6318 vine st, 3rd fl, phila, pa 19139",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5872.93 plus costs $110.50 for a total of $5983.43|judgment for possession as of 01/07/2014 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord by 2/7/14. (2) lease terminated by agreement. (3) landlord shall retain any security deposit and prepaid rent. prepared by cb 
  
  
 2234 s. 16th st, phila, pa 19145",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 608.00|date filed: 05/17/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2700.00 plus costs $117.00 for a total of $2817.00|judgment for possession as of 11/12/2015|money judgment to be satisfied if defendant vacates by see below 
 tenant to have until 12/6/15 to vacate, remove all personal property and return keys to a vacant, undamaged unit. so long as tenant vacates as above, all rent/charges are waived. landlord will keep any security deposit and/or prepaid rent. 
  
  
 3127 w norris st., phila, pa 19121",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 849.00|date filed: 12/06/2000 
  
  
  
 #906 mantua hall , 3500 fairmount ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $510.00 plus costs $90.00 for a total of $600.00.|judgment for possession as of 11/02/2016.|money judgment to be satisfied if defendant vacates by 11/16/2016. 
 tenant agrees to vacate the premises no later than november 16, 2016. if the tenant moves on time by november 16, 2016, landlord will satisfy the judgment of $510. tenant will pay $90 in court costs to the landlord no later than november 16, 2016 order to satisfy has been explained. 
  
  
 1926 w ruscomb st, philadelphia, pa 19141",2.7,1.7716121573348977,1.0,1.0,1.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4272.50|date filed: 08/29/1986 
  
  
  
 apt#a-2-a , 00136wallen ln, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1390.85 plus costs $83.50 for a total of $1474.35.|judgment for possession as of 08/26/2013.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant micahel lauro is authorized to bind defendant denise haskins to this agreement. defendant agrees to add $150.00 to each month's rent payment to go toward the money judgment, starting 9/1/13 and ending when the entire money judgment has been paid in full. all future rent will be paid according to the lease terms. the order to satisfy was explained and given to plaintiff. 
  
  
 3629 memphis street, phila, pa 19134",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2070.50|date filed: 08/06/2001 
  
  
  
 prop at , 126 w duval st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 06/17/1994 
  
  
  
 1st floor , 3882a linden ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $6,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $6,487.00, plus interest from n/a. judgment for possession from 04/16/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|parties appearing: kenneth baritz, william truxton, ingrid palmer.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $6,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $6,487.00, plus interest from n/a. judgment for possession from 04/16/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|parties appearing: kenneth baritz, william truxton, ingrid palmer. 
  
  
  
 1909 s. camac st., philadelphia, pa 19148",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4750.00 plus costs $117.00 for a total of $4867.00|judgment for possession as of 02/19/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.     $2000.00 by 2/23/15 2.     march rent to be paid by 3/5/15 (not applied to judgment) 3.     $1000.00 by 3/20/15 4.     april rent to be paid by 4/5/15 (not applied to judgment) 5.     $1867.00 by 4/20/15 6.     ongoing rent to be paid when due beginning 5/1/15 prepared by t.b. 
  
  
 5994 henry ave., apt. 3, phila, pa 19128",1.2000000000000002,2.2086601608197665,0.0,0.0,1.0,0.0,0.0,0.0,7.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $830.20 plus costs $0.00 for a total of $830.20|judgment for possession as of 07/16/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay her portion of ongoing rent on time and in full by the 5th of each month commencing in august 2019 and continuing for the duration of the agreement. tenant agrees to pay her monthly water bill on time and in full by the 15th of each month commencing in august 2019 and continuing for the duration of the agreement. tenant agrees to pay the judgment amount by paying $50.00 on or before the 15th of each month commencing in august 2019 and continuing until the judgment is paid in full. if any payment, including ongoing rent and ongoing water bill, is not made on time or in full landlord may proceed with eviction. all parties agree to extend the 180 day rule. 
  
  
 411 e rockland st, philadelphia, pa 19120",1.1,1.078826511219745,0.0,1.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2595.50|date filed: 10/22/2001 
  
  
  
 2nd fl , 3025 stvincent st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1620.00|date filed: 07/13/1998 
  
  
  
 2nd fl , 1720 catherine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4012.50|date filed: 12/10/1997 
  
  
  
 e-406 monte vista , 6160 w oxford st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1916.40 plus costs $117.00 for a total of $2033.40|judgment for possession as of 04/18/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant carla diaz has authority to speak for defendant nelson diaz defendants to pay $500 on 4-22-16, $500 on 5-6-16, $500 on 5-20-16 and $533.40 on 6-3-16 defendants to pay may 2016 rent by 5-5-16 
  
  
 8400 lindbergh blvd., apt. 1110, philadelphia, pa 19153",0.1,0.2487545225016897,0.0,1.0,0.0,0.0,0.0,0.0,1.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 945.00|date filed: 11/10/1983 
  
  
  
 apt d-2 , 01419, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2552.25 plus costs $105.00 for a total of $2657.25|judgment for possession as of 09/14/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay $400 by 9/20/12. (2) tenant shall pay ongoing monthly rent of $625 by the 1st of each month    beginning 10/1/12, and also all ongoing water/utility bills when.    (ongoing rent and water/utility bills not to be applied to the    judgment.) (3) tenant shall pay an additional $377 each month by the 20th of each    month beginning 10/20/12 until the judgment is paid in full. (4) municipal court 180 day rule is waived. prepared by cb 
  
  
 3433 keim st., philadelphia, pa 19134",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4250.00 plus costs $116.00 for a total of $4366.00|judgment for possession as of 03/21/2014 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord by 4/20/14. (2) lease hereby terminated. prepared by cb 
  
  
 2123 n 22nd st., 1st fl., phila, pa 19121",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 04/02/2009. 
 the defendant has already vacated the premises. the parties have agreed to settle the monetary part of this case by stating that neither the plantiff nor the defendant has a money claim against the other. 
  
  
 275 w. mount pleasant ave., 2nd fl., phila, pa 19119",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,812.00, plus interest from n/a. judgment for possession from 02/01/2008. possession granted on the basis of non-payment of rent and termination of the term. see agreement scanned by mediation|parties appearing: kenneth baritz, joanne hardy. 
  
  
  
 6320 chew ave., apt. 26-c, phila, pa 19138",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,530.01 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,592.01, plus interest from n/a. judgment for possession from 11/10/2008. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 11/20/2008. jba scanned by mediation|parties appearing: robert willwerth, stephen travis & all other occ. 
  
  
  
 4931 spruce st, ent @, 4935 spruce st, #b-10, phila, pa 19139",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,311.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $3,311.00, plus interest from n/a. judgment for possession from 12/21/2006. possession granted on the basis of non-payment of rent and termination of the term. 
  
  
  
 2119 chew ave, phila, pa 19138",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $557.00|possession from: 01/28/2004|comment: deft pays sum of $557 before 1/30/04 
  
  
  
 300 n. busti st. 503, westpark apt, phila, pa 19104",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3535.00 plus costs $110.50 for a total of $3645.50|judgment for possession as of 05/07/2013|money judgment to be satisfied if defendant vacates by see below 
 tenant to have until 6/2/13 to vacate and return keys to a vacant, undamaged unit. so long as tenant vacates as above, all rent/charges are waived and the money judgment will be satisfied. landlord will keep any security deposit and/or pre-paid rent. 
  
  
 6518 rising sun ave., 2nd fl., phila, pa 19111",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2200.00|date filed: 09/09/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2200.00|date filed: 09/09/1994 
  
  
  
 3rd floor , 2351 catharine st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/03/2009|judgment for possession to be satisfied if (see other conditions) 
 defendant complies with all housekeeping obligations under her lease and under the terms of her compliance with the salt program.   if defendant's salt team indicates that defendant's housekeeping issues persist and indicate this in writing, it shall be construed as a default under this agreement. in addition, defendant agrees to abide by all lease terms, including full payment of rent. it is acknowledged that defendant may be obligated to pay the full market rent for the unit if she is unable to retain her section 8 voucher. in no instance will plaintiff proceed on this judgment for possession before december 25, 2009 
  
  
 4445 kendrick street #104, philadelphia, pa 19136",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2376.50|date filed: 02/04/1994 
  
  
  
 apt 4 , 701 s 16th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2182.21 plus costs $105.00 for a total of $2287.21|judgment for possession as of 12/07/2010|money judgment to be satisfied if defendant vacates by 12/31/10 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 12/31/10. so long as tenant does all of     the above, then the money judgment shall be satisfied. (2) landlord is to retain any security deposit and/or prepaid rent. prepared by cb 
  
  
 5534 torresdale ave, philadelphia, pa 19124",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2300.00 plus costs $78.00 for a total of $2378.00.|judgment for possession as of 07/21/2011. 
 alias writ stayed until 8/12/11 per below conditions: parties have agreed to the following: parties have agreed on the amount of the above money judgment. defendant agrees to move out on or before 8/12/11. parties will conduct a walkthrough of the premises and exchange keys on 8/12/11. if defendant moves out earlier, she agrees to contact plaintiff to arrange an earlier meeting. plaintiff acknowledges that he retains $1000 as security deposit. upon moveout, parties agree that plaintiff will retain any unused security deposit and credit it towards the money judgment. defendant agrees to pay at least $300 towards the money judgment on or before the 22nd of each                                                                                         ( more ) 
  
  
 1214 w. lycoming st., apt. c, philadelphia, pa 19140",2.9,1.645962612813069,1.0,0.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 867.50|date filed: 05/09/1994 
  
  
  
 apt 221 , 4901 stenton ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 757.00|date filed: 12/15/1986 
  
  
  
 prop at , 05943, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession as of 01/19/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant tenant agrees to vacate the premises by jan 31, 2014. 
  
  
 755 ""a"" north preston street, phila, pa 19104",2.1,-0.8562246014722267,1.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4870.00 plus costs $100.00 for a total of $4970.00|judgment for possession as of 10/05/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/30/2013 
 all writs may issue forthwith. parties suspend the 180 day rule. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) october rent is paid by october 15, 2012 2) tenant pays at least $600 toward this judgment by the 15th of each consecutive month starting 11/15/12, 3) regular rent starting with novemvber -2012 is paid when due until this judgment is paid in full, 4) landlord is allowed access with 24 hours notice. 
  
  
 2437 north clarion street, phila, pa 19132",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 718.00|date filed: 01/21/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2896.90 plus costs $121.75 for a total of $3018.65|judgment for possession as of 04/18/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: morgan krouse 
 tenant will pay ongoing rent on time and in full by the 5th of each month commencing may 2019 and continuing for the duration of this agreement. tenant will pay the judgment amount by paying $100 per month by the 15th of each month commencing may 2019 and continuing until the judgment is paid in full. if any payment is not made on time or in full, including the ongoing rent payments, landlord may proceed with the eviction. all parties agree to extend the 180 day rule. landlord will not oppose the judgment being vacated provided tenant strictly complies with this agreement. 
  
  
 126 west allens lane, #b3, philadelphia, pa 19119",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,470.50|possession from: 06/11/2002 
  
  
  
 1418 conlyn st, ritz-conlyn apts #110-b, philadelphia, pa 19141",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7221.75 plus costs $121.75 for a total of $7343.50|judgment for possession as of 01/06/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: karen quick 
 1. defendant jerome has authority to speak for and bind defendant alyssa; 2. defendant to pay regular monthly rent pursuant to lease terms starting on 02/01/2022 and again on the first of each month thereafter; 3. defendant to pay $500.00 toward arrears on 01/21/2022; 4. defendant to pay $500.00 toward arrears on 02/15/2022 and again on the 15th of each month thereafter until all arrears and court costs are paid in full. 
  
  
 4724 longshore avenue, apt 2 (unit 5), philadelphia, pa 19135",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3781.79 plus costs $117.00 for a total of $3898.79|judgment for possession as of 02/07/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1.     $800.00 by 2/23/17 2.     march rent to be paid by 3/5/17 (not applied to judgment) 3.     $3098.79 by 3/15/17 4.     ongoing rent to be paid when due beginning 4/1/17 prepared by t.b. 
  
  
 6342 wheeler st, phila, pa 19142",1.0,1.5301600853220458,0.0,0.0,1.0,0.0,0.0,0.0,5.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1571.32|date filed: 04/11/2001 
  
  
  
 apt 113 , 2031 south st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 11/12/1992 
  
  
  
 2nd fl , 4839 walnut st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $925.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $925.00, plus interest from n/a. judgment for possession from 04/19/2006. possession granted on the basis of non-payment of rent, termination of the term and breach of a condition. jba/scann in mediation|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $925.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $925.00, plus interest from n/a. judgment for possession from 04/21/2006. possession granted on the basis of non-payment of rent, termination of the term and breach of a condition. jba scanned in med 
  
  
  
 5450 wissahickon avenue, apartment b-251, philadelphia, pa 19144",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,690.50|possession from: 10/24/2002 
  
  
  
 745 s 22nd st, apt#3, phila, pa 19146",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,055.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $3,055.00, plus interest from n/a. judgment for possession from 10/20/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 243 west tulpehocken street, apartment a408, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 523.50|date filed: 10/05/1998 
  
  
  
 prop at , 2141 s daggett st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3177.00 plus costs $117.00 for a total of $3294.00|judgment for possession as of 07/20/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1.    defendant to pay ongoing rent by the 5th day of each month beginning      8/5/17 plus an additional $549.00 per month by the 20th day of each      month beginning 8/20/17 and continuing until judgment is paid in      full. only those payments made in addition to monthly rent will be      applied to the judgment. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 114 w. logan st # 1st fl, phila, pa 19144",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 450.00|date filed: 11/05/1984 
  
  
  
 apt 202 , 01501wallegheny av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5156.75 plus costs $0.00 for a total of $5156.75.|judgment for possession as of 12/27/2022. 
 1. tenant agrees to pay $350 towards the money judgment on 01/05/2023. 2. tenant and all occupants agree to vacate the property on or before 01/31/2023. they will remove all personal property, trash and debris and return they keys back to the landlord. the property will be left in a broom-swept and clean condition. if tenant vacates on or before 01/31/2023, landlord will waive $475 from the money judgment. 3. tenant agrees to pay the money judgment in $50 installments starting on 2/15/23 and continuing on the 15th of each month thereafter until the money judgment is paid in full. 4. payments will be made via venmo or made in person at rental office.  (continued...) 
  
  
 1929 n croskey street, philadelphia, pa 19121",3.5,4.456432457196445,1.0,1.0,1.0,0.0,0.0,1.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1133.03|date filed: 04/30/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $428.76 plus costs $83.00 for a total of $511.76|judgment for possession as of 11/14/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 12/16/2013 
 defendant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if she misses the due date. defendant further understands that ""time is of the essence"" which means that by signing this agreement, you may waive the right to ""pay and stay"" to avoid eviction if your balance is not paid in full by the above mentioned date. 
  
  
 5410 harley terrace, 03b, 031- bartram village, philadelphia, pa 19143",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 500.00|date filed: 08/01/1986 
  
  
  
 apt 111 , 01605wallegheny av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1071.00|date filed: 12/08/1993 
  
  
  
 southwark plz , 1014 galloway st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/16/2022|disposition entered by trial commissioner: morgan krouse 
  
  
  
 6737 guyer ave, philadelphia, pa 19142",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2028.00 plus costs $78.00 for a total of $2106.00.|judgment for possession as of 03/14/2012.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 judgment in the amount of $2,106.00 is to paid by tenant as follows. tenant agrees to pay $300 by march 17, 2012. tenant also agreees to pay $700 by may 15, 2012. landlord agrees to waive the remaining $1,106 of the total judgment if tenant abides by the agreement and makes timely rent payments of $650.00 on the first of the month begining april 1, 2012 and going forward. as long as the above conditions are performed as agreed landlord agrees to waive posession. failure to abide by the above terms will result in eviction. order to satisfy was explained. 
  
  
 657 e westmoreland st, phila, pa 19140",1.6,3.2691996688153466,0.0,1.0,0.0,0.0,1.0,1.0,1.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/01/2010|judgment for possession to be satisfied if (see other conditions) 
 defendant agrees to complete the recertification process and bring all required documents no later than close of busines on 12/16/2010. 
  
  
 724 w.huntingdon street, 905-fairhill square, philadelphia, pa 19133",0.7,0.10539655020163782,0.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,500.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,554.00, plus interest from n/a. judgment for possession from 08/29/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 1734 68th ave., phila., pa 19126",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 123.00|date filed: 01/23/2002 
  
  
  
 richard allen homes , 1009 brown st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 818.00|date filed: 09/27/2000 
  
  
  
 apt 1-r , 4145 w girard ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3253.50|date filed: 12/11/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3253.50|date filed: 12/11/1997 
  
  
  
 apt 3 , 6508 large st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,504.00|possession from: 11/06/2003 
  
  
  
 705-15 church lane, green-leaf apts #a-9, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,559.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,621.00, plus interest from n/a. judgment for possession from 06/04/2008. possession granted on the basis of non-payment of rent. jba scanned by mediation.|all parties appeared. 
  
  
  
 5853 morton street, morton homes, philadelphia, pa 19138",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,390.24 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,452.24, plus interest from n/a. judgment for possession from 8/5/2008. possession granted on the basis of non-payment of rent. stay alias writ of execution until 8/27/2008. scanned by mediaiton.|all parties appeared. 
  
  
  
 1300 unruh avenue 1st floor, phila, pa 19111",0.2,-0.2742898343224031,0.0,0.0,0.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1700.00|date filed: 04/26/1993 
  
  
  
 1st fl , 521 w hansberry st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2495.00 plus costs $83.00 for a total of $2578.00|judgment for possession as of 08/17/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant will pay $1200.00 by 9/5/10 and the judgment in full by 9/17/10.                                                                      in addition, defendant will pay ongoing rent on time starting september, 2010. 
  
  
 1010 e. ontario street, philadelphia, pa 19134",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1986.79 plus costs $116.75 for a total of $2103.54.|judgment for possession as of 01/08/2019. 
 writs filed as available but no lockout before 2/28/19 per below. parties(p/d) agree to amt of money judgment(mj) (includes $1041.79 in unpaid water). plaintiff(p) retains $450 as security deposit(sd) & $900 as last month?s rent(lmr).d agrees to repair/reimburse for damage to kids? bedroom (hole in wall, writing on wall, damaged door) & cabinet door. upon moveout/breach, p will apply lmr & any unused sd towards d?s debt owed as of moveout. d agrees to pay as follows until mj is satisfied: -new portion of water bills (not included in mj) as they come due (starting 1/9/19); -$50 to mj on or before(ob) 1/25/19; -$900 for feb rent (not included in mj) ob 2/6/19;  (continued...) 
  
  
 7027 paschall ave, philadelphia, pa 19142",3.5,2.37745348020254,1.0,0.0,0.0,0.0,1.0,0.0,5.0,8.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $2,465.00|possession from: 06/06/2006|comment: see scanned jba done by clm in mediation.|and|disposition - resolved by adr mediation agreement - housing.  judgment amount: $2,465.00|possession from: 06/06/2006|comment: see scanned jba done by clm in mediation. 
  
  
  
 5610 pemberton st., phila, pa 19143",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2557.41 plus costs $0.00 for a total of $2557.41|judgment for possession as of 08/03/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $557.54 by 08/15/2011 then starting sept 2011 rent of $660.00 by 09/05/2011 then $200.00 towards the judgment by 09/15/2011 then oct2011 rent of $660.00 by 10/05/2011 then $200.00 towards the judgment by 10/15/2011, then nov2011 rent of $660.00 by 11/05/2011 then $200.00 towards the judgment by 11/15/2011, then dec 2011 rent of $660.00 by 01/05/2012 then $200.00 towards the judgment by 12/15/2011, then jan 2012 rent of $660.00 by 01/05/2012 then $200.00 towards the judgment by 01/15/2012, then feb 2012 rent of $660.00 by 02/05/2012 then $200.00 towards the judgment by 02/15/2012, then mar2012 rent of $660.00 by 03/05/2012 then $200.00 towards the judgment by 03/15/2012, then apr2012 rent of $660.00 by 04/05/2012 then $200.00 towards the judgment by 04/15/2012, then may 2012 rent of $660.00 by 05/05/2012 then                                                                                         ( more ) 
  
  
 3329 ella street, phila, pa 19134",2.4000000000000004,8.0141266266801,0.0,1.0,1.0,0.0,0.0,0.0,19.0,21.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $475.00 plus costs $0.00 for a total of $475.00|judgment for possession as of 08/22/2022|disposition entered by trial commissioner: laura krause 
 tenant agrees to vacate rental premises by 12/24/2022 and tenant will have until 12/24/2022 to vacate if and only if the tenant follows the following terms and conditions: 1. tenant agrees to pay landlord $475 by 8/26/2022. 2. tenant agrees to pay landlord $550 by september 10, 2022 (will not be applied to judgment). 3. tenant agrees to pay landlord $550 by october 10, 2022 (will not be applied to judgment). 4. tenant will not pay rent for november 2022 or december 2022. 5. if tenant breaks this agreement, lockout may occur before 12/24/2022. 6. tenant waives any claim to security deposit or prepaid rents, if such monies exist. 7. all writs may file forthwith 8. tenant will vacate by leaving the property broom-swept and free of any personal property or debris, free of any tenant-created damages and by returning key to landlord no later (continued...) 
  
  
 5238 n 9th st, phila, pa 19141",4.0,3.222298061153812,1.0,0.0,1.0,0.0,1.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 11/06/2002 
  
  
  
 1114 green street, 2nd floor, phila, pa 19123",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $300.00 plus costs $78.00 for a total of $378.00|judgment for possession as of 05/22/2012 
 all writs may issue as soon as allowable. tenants produced $100 receipt for april-2012 rent payment and judgment has been reduced by this amount. parties agree to terminate the term of this lease. no lockout until 7/1/12 
  
  
 7901 williams avenue, 1st floor -front room, phila, pa 19150",1.2,0.6720717035024601,0.0,0.0,0.0,0.0,1.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 664.00|date filed: 05/30/1978|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 664.00|date filed: 05/30/1978|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 664.00|date filed: 05/30/1978 
  
  
  
 unknown",0.30000000000000004,-0.6909218657677936,0.0,0.0,0.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1749.39|date filed: 06/05/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1749.39|date filed: 06/05/1996 
  
  
  
 #18 , 714-18 rhawn st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3400.00 plus costs $105.00 for a total of $3505.00|judgment for possession as of 08/05/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay $680 by 8/15/14. (2) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 9/1/14. (not to be applied to the judgment.) (3) tenant shall pay an additional $680 by the 15th of each month    beginning 9/15/14 until the judgment is paid in full. (4) municipal court 180 day rule waived. prepared by cb 
  
  
 1628 benner st., philadelphia, pa 19149",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1584.80 plus costs $121.75 for a total of $1706.55|judgment for possession as of 07/10/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 8/1/18. (not to be applied to the judgment.) (2) tenant shall pay an additional $1706.55 by 8/10/18. prepared by cb 
  
  
 549 manheim st aka 549 w manheim street, ent @ 549 w. manheim street # 02d, philadelphia, pa 19144",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 791.50|date filed: 12/19/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 791.50|date filed: 12/19/1994 
  
  
  
 apt b12 , 1336 arrott st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $83.00 for a total of $83.00|judgment for possession as of 11/05/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/26/2010 
 tenant agrees to the above and will pay off just the court fees of $83.00 by november 26, 2010. 
  
  
 1515 hemberger way 1506, blumberg apts., philadelphia, pa 19121",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2235.13 plus costs $0.00 for a total of $2235.13|judgment for possession as of 05/26/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 06/05/2011 
  
  
  
 12720 hollins road, phila, pa 19154",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2435.00 plus costs $122.50 for a total of $2557.50|judgment for possession as of 08/23/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kasey m jones 
 tenants to pay $600 by 8/29/16; september , 2016 rent and late charge by 9/9/16, not to be applied to back balance; $1835.00 by 9/18/16. shineek is authorized to bind vincent to this agreement. 
  
  
 2318 tremont st aka 2301 woodward st, ent @ 2301 woodward st # e-7, philadelphia, pa 19115",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2120.50|date filed: 07/24/2001 
  
  
  
 a-204 , 216 s 48th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,950.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,012.00, plus interest from n/a. judgment for possession from 05/03/2007. possession granted on the basis of non-payment of rent. see scanned mediated jba done by joe mc dermott in mediation. 
  
  
  
 1430 unity street, 2nd floor, phila, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3263.50|date filed: 01/31/2001 
  
  
  
 prop at , 1632 n dover st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,161.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,215.00, plus interest from n/a. judgment for possession from 11/14/2005. possession granted on the basis of non-payment of rent. see scanned exhibit 
  
  
  
 13151 bustleton ave., apt. e-17, phila, pa 19116",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,175.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,229.00, plus interest from n/a. judgment for possession from 06/28/2006. possession granted on the basis of non-payment of rent. see scan exhibit done by t/c - g.m. 
  
  
  
 2450 hartel ave ent @, 7750 roosevelt blvd apt 207, philadelphia, pa 19152",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5784.87 plus costs $0.00 for a total of $5784.87|money judgment only for $5784.87 plus costs $0.00 for a total of $5784.87 
 tenant will pay $150 towards the judgment by the 20th of each month, beginning october 20, 2013 until the judgment is paid in full, but at any rate the judgment will be paid in full by march 31, 2015. tenant to make payments to glenn m. ross pc at 566 s. bethlehem pike, fort washington, pa 19034. 
  
  
 39 benezet street, philadelphia, pa 19118",0.0,-0.032350740693766616,0.0,1.0,0.0,0.0,0.0,0.0,0.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 507.00|date filed: 04/24/1978 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $95.00 for a total of $95.00|judgment for possession as of 04/07/2015 
  
  
  
 8040 frankford ave., 3rd floor, phila, pa 19136",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $652.00 plus costs $83.00 for a total of $735.00|judgment for possession as of 02/23/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/05/2012 
 tenant agrees to the above terms. 
  
  
 1517 n hollywood st, 910 - oxford jefferson, philadelphia, pa 19121",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,449.00|possession from: 01/09/2003 
  
  
  
 2856 stouton st, phila, pa 19134",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1660.00|date filed: 05/04/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1660.00|date filed: 05/04/1995 
  
  
  
 ent 929 flanders , 6632 leeds st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7156.00 plus costs $117.00 for a total of $7273.00|judgment for possession as of 06/24/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.   $2000.00 by 6/30/16 2.   july rent to be paid by 7/5/16 (not applied to judgment) 3.   $2500.00 by 7/24/16 4.   august rent to be paid by 8/5/16 (not applied to judgment) 5.   $2656.00 by 8/24/16 prepared by t.b. 
  
  
 1607 mt. vernon st. # b, phila, pa 19130",1.1,1.92755489762431,0.0,0.0,1.0,0.0,0.0,0.0,6.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $425.00 plus costs $95.00 for a total of $520.00|judgment for possession as of 06/21/2016 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord by 7/21/16. prepared by cb 
  
  
 507 manheim st aka 507 w manheim st., ent @ 507 w. manheim street # 06b, philadelphia, pa 19144",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4145.11 plus costs $0.00 for a total of $4145.11|judgment for possession as of 08/20/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant will pay september 2015 rent of $700.00 by 09/01/2015, then $200.00 towards the judgment by 09/15/2015, then starting october 2015 defendant will pay her monthly rent of $700.00 by the 5th of each month and $200.00 towards the judgment by the 20th of each month for 19 months and $145.11 on the 20th month. 180 day rule is waived. caption is amended to leslie jackson & all occupants. 
  
  
 868 e. cornwall st, phila, pa 19134",0.8,2.004678277164298,0.0,1.0,1.0,0.0,0.0,0.0,3.0,8.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1180.50|date filed: 09/09/1998 
  
  
  
 2nd fl , 4467 leiper st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 300.00|date filed: 04/20/1999|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 300.00|date filed: 04/20/1999 
  
  
  
 a-52 ashley crt apts , 10900 bustleton ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1022.00|date filed: 11/15/1983|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1022.00|date filed: 11/15/1983 
  
  
  
 prop at , 00310wcourtland st, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/19/2019|judgment for possession to be satisfied if (see other conditions)|disposition entered by trial commissioner: ken snyder 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to provide management with proof that she is eligible and currently pursuing phas homeownership program on or before january 21, 2020. if tenant is not eligible and enrolled in the homeownership program tenant agrees to move to the first available right sized unit. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 713 s 20th street, unit 125898 / kingsessing, philadelphia, pa 19146",2.6,4.004411577861607,0.0,0.0,0.0,1.0,1.0,1.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $83 for a total of $83.00|judgment for possession as of 03/31/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 effective today's date ms. good agrees to remove and bar her son dante lacey from the unit.  within 10 days of today's date ms. good must complete the recertification and provide her manager with a letter showing mr. lacey's current residency. she agrees and understands that mr. lacey is prohibitted from residing and/or visiting her current unit or any other unit she leases from pha. she agrees to waive the 180 day rule. she understands and agrees that if mr. lacey is found at her unit, she will be evicted. she further agrees to pay pha $83 in court costs on or before april 21, 2010. failure to comply with any provision of this agreement will result in eviction. 
  
  
 4745 tackawanna street, whitehall apts., philadelphia, pa 19124",1.6,2.116181401475374,0.0,0.0,0.0,0.0,1.0,1.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 303.50|date filed: 06/25/1997 
  
  
  
 1st floor , 705 n 40th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 791.69|date filed: 08/23/1989 
  
  
  
 apt 1004 raymnd rsn , 2308 diamond st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2222.50|date filed: 05/26/1998 
  
  
  
 apt 99 , 934 w jefferson st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 09/19/2017|disposition entered by trial commissioner: morgan krouse 
 1. parties agree to modify complaint to include termination of term; 2. defendant to go to section 8 to make all necessary arrangements to get landlord paid june 2017 through sep 2017 rent no later than 10/10/2017 by 5:00 p.m.; 3. if defendant gets her account current, she may remain in premises; 4. if defendant does not get account current then she must vacate premises. 
  
  
 1720 north 28th street, philadelphia, pa 19121",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $95.00 for a total of $95.00|judgment for possession as of 08/02/2016|disposition entered by trial commissioner: kasey m jones 
 tenant agrees that she has vacated the property. tenant agrees that her son, shawn drayton, shall appear in pha's office and submit all paperwork necessary for pha to process his application to become head of household on or before 9-2-16. tenant agrees that she will no longer reside in this property. if tenant's son is not eligible to become the new head of household according to pha policies, pha shall proceed to file a breach affidavit in order to proceed with eviction. tenant agrees to pay the court costs on or before 9-2-16. 
  
  
 3717 haverford avenue b, mantua, philadelphia, pa 19104",1.1,0.27467689120019595,0.0,0.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - resolved by adr mediation agreement - housing.  money judgment only for $1195.00 plus costs $94.75 for a total of $1289.75. 
 tenant has vacated the property. landlord will retain security deposit in the amount of $1,620. landlord will satisfy the money judgment once security deposit is applied to the amount, landlord will send order to satisfy to tenants new address: 5430 locust st phila pa 19139. 
  
  
 21 n 59th st, unit 1, philadelphia, pa 19139",0.0,-1.0690794589269315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $800.00 plus costs $90.00 for a total of $890.00.|judgment for possession as of 08/07/2015. 
 ms brown will move from the property no later than 8/31/15. she will pay $50 bi-weekly to go towards the judgment starting 9/1/15 and 9/15 and on the 1st and the 15th each month thereafter, until the judgment is paid in full. secuirty money of $250 will be applied to the judgment after inspection of defendant's room. order to satisfy has been explained. 
  
  
 4127 pennsgrove street, 3rd floor, philadelphia, pa 19104",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1631.48 plus costs $95.00 for a total of $1726.48|judgment for possession as of 04/21/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kimberly flood 
 all writs may issue forthwith. tenant may remain in leasehold and judgment shall be deemed satisfied and shall be vacated upon defendant?s petition to vacate if and only if: 1) tenant pays $300 toward this judgment on the 15th of each consecutive month starting 5/15/17 until this judgment is paid in full, 2) regular rent starting with may-2017 is paid by the first of each consecutive month starting 5/1/17 until the expiration of the lease; 3) all utility bills due and owing are paid and brought current when due, or when presented by the landlord, 4) landlord is allowed access with 24 hour notice. 
  
  
 400 n 58th street, philadelphia, pa 19131",2.3,0.17114412134591714,1.0,0.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2050.00 plus costs $64.50 for a total of $2114.50|judgment for possession as of 03/27/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows: 
 (1) tenant is to pay ongoing monthly rent of $550 on the first of each     month beginning 4/1/09. (2) tenant is to pay $705 by the 24th of each month beginning 4/24/09     until the balance is paid in full. prepared by cb 
  
  
 5001 erringer pl ent @, 5003 erringer pl apt a, philadelphia, pa 19144",0.30000000000000004,0.5783859506789868,0.0,1.0,0.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1350.00 plus costs $90.00 for a total of $1440.00.|judgment for possession as of 11/18/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1) all parties agree that graylin owes backrent and late fees in the amount of $1350. 2) all parties agree that monthly rent is $600. 3) graylin agrees to vacate the property by or on january 15, 2016. 4) graylin agrees to pay rent on the first of each month until he leaves the property. 5) all parties agree that graylin will owe a prorated amount of rent for the month of january, or no rent at all if he leaves before january 1st, or a prorated amount of rent for the month of december if he leaves before december 31. 6) graylin agrees to pay selva or lucas at least $150 on the first of each month towards the balance of today's case: $1350 in back rent plus $90 in court costs, totaling $1440. he will continue to pay a minimum of $150 on the first of each month until he has satisfied this judgment.  (continued...) 
  
  
 4123 lancaster ave, 2nd floor, philadelphia, pa 19104",2.1,0.9945309605085926,1.0,1.0,0.0,0.0,0.0,0.0,1.0,10.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1527.75 plus costs $121.75 for a total of $1649.50|judgment for possession as of 04/28/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: laura krause 
 tenant to pay as follows: ongoing monthly rent, if any, by the 5th of every month, not to be applied to back balance; $200 every month by the 20th of every month beginning 5/20/22 until paid in full. 
  
  
 800 n. 17th st. # 2nd fl., phila, pa 19130",0.2,0.18099113837672268,0.0,1.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1213.50|date filed: 02/24/1999 
  
  
  
 schuykill falls , 4581 arnold st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5469.51 plus costs $100.00 for a total of $5569.51.|judgment for possession as of 04/28/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant will pay plaintiff $500.00 today (4/28/14)                                                and then she will pay $200.00 on the 15th & 30th of each month, starting 4/30/14 and ending when                                                the entire money judgment has been paid in full. also on 5/30/14 defendant will make a payment                                                 of $1200.00. all future rents will be paid on time, when due, the 1st of each month. all water                                                 bills will be paid on time. the order to satisfy was explained and given to plaintiff. 
  
  
 5828 larchwood ave, philadelphia, pa 19143",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1888.50|date filed: 09/04/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1888.50|date filed: 09/04/1996 
  
  
  
 apt f8 , 10714 haldeman ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3490.00|date filed: 04/04/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3490.00|date filed: 04/04/1995 
  
  
  
 1st flr frt , 4533 locust st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 613.00|date filed: 01/20/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,509.00|possession from: 09/08/2003 
  
  
  
 4746 n 12th st, 2nd floor, phila, pa 19141",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2628.00 plus costs $78.00 for a total of $2706.00.|judgment for possession as of 01/28/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 ms. frederick agrees to pay february rent ($825.00) and all future rent by the 15th of each month. she will pay $1000.00 on 2/15/14 and the balance on 2/28/14. mr. harris agrees to fix the draft in the window on 1/29/14 and all other repairs, allow access to the internet and have an exterminator come out within 30 days. order to satisfy has been explained. 
  
 disposition - judgment for plaintiff.  judgment for plaintiff. judgment in the amount of $2,706.00 rent and/or utilities, plus $0.00 attorney fees, plus $0.00 other fees, plus $78.00 costs for a total amount due of $2,784.00, plus interest from n/a.|parties appearing: granville harris. 
 3122 tyson ave, 2nd flr apt, philadelphia, pa 19149",0.9,2.51836263857337,0.0,1.0,1.0,0.0,0.0,0.0,4.0,10.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $763.80 plus costs $95.00 for a total of $858.80|judgment for possession as of 10/24/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: kasey m jones 
 tenant will pay $412.95 by the 28th of each month commencing october 2016 and continuing until his balance is paid in full. said payments will first be applied to tenants portion of the ongoing rent which currently is $137.65 with the remainder being applied to the judgment amount. tenant will also sign up with landlord nps automated payment system along with the first payment due 10/28/16 
  
  
 1410 72nd ave, #111, philadelphia, pa 19126",0.2,0.2972806874835305,0.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4000.00 plus costs $105.00 for a total of $4105.00|judgment for possession as of 01/09/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 judgment of possession to be satisfied if defendant pays $1500.00 to be received by 1/09/2012 and the remainder of the judgment $2605.00 to be received by 2/08/2012. (note: received in court this date check #1001 in the amount of $1500.00 that has not been cashed at present). 
  
  
 6345 greenway avenue, phila, pa 19142",0.8,1.084239108037941,0.0,0.0,1.0,0.0,0.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3230.00 plus costs $0.00 for a total of $3230.00|judgment for possession as of 02/06/2015|money judgment to be satisfied if defendant vacates by see below 
 all writs may issue forthwith, parties terminate this tenancy. no lockout before 3/8/15. judgment shall be deemed satisfied if and only if: 1) tenant vacates on or before 3/8/15 and 2) leasehold is left in clean broom swept condition free of all tenant belongings without tenant caused damage, 3) landlord is allowed access with 24 hours notice, 4) tenant waives claim to all prepaid rent and security deposit. 
  
  
 3329 ridge ave, 2nd floor apt, phila, pa 19132",1.3,0.8368874175911087,0.0,0.0,0.0,0.0,1.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2078.50|date filed: 10/03/1996 
  
  
  
 2nd fl , 5439 whitby ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $295.00 plus costs $0.00 for a total of $295.00|judgment for possession as of 02/06/2020|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: richard brandt 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $295.00 by february 28, 2020. tenant agrees to pay the money as soon as possible but no later than close of business on february 28, 2020. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above-mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 817 11th street, richard allen, philadelphia, pa 19123",3.1,5.546993453453726,0.0,0.0,1.0,1.0,1.0,1.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 229.93|date filed: 11/19/1997 
  
  
  
 spring garden , 540c wendle ct , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7532.00 plus costs $117.00 for a total of $7649.00|judgment for possession as of 01/14/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant to pay as follows: $1000 by 1/19/15;                                            february, 2015 rent by 2/5/15, not to be applied to back balance; $6532 by 2/15/15. 
  
  
 2924 rosehill st., philadelphia, pa 19124",0.9,1.2490548221265896,0.0,0.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 939.33|date filed: 03/10/1999 
  
  
  
 bartram village , 2706 peach terr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3930.42 plus costs $105.00 for a total of $4035.42|judgment for possession as of 12/13/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 01/03/2012 
 parties agree to grant petition to open, vacate default judgment & reach agreement contained herein. judgment of possession to be satisfied if defendant pays $4035.42 by 1/03/2012. 
  
  
 1207 hellerman street, phila, pa 19111",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3244.67 plus costs $121.75 for a total of $3366.42|judgment for possession as of 01/18/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay ongoing monthly rent by the 5th of each month    beginning 2/5/19. (not to be applied to the judgment.) (2) tenant shall pay an additional $3366.42 by 2/28/19. prepared by cb 
  
  
 719 e. price street, philadelphia, pa 19144",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,194.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $4,276.00, plus interest from n/a. judgment for possession from 06/07/2007. possession granted on the basis of non-payment of rent.|all parties appeared. 
  
  
  
 22 s. 22nd street, apt. 1517, philadelphia, pa 19103",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 316.80|date filed: 06/25/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2118.50|date filed: 07/14/1993 
  
  
  
 apt 5 2nd fl , 6755 germantown ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2995.00|date filed: 08/01/2000 
  
  
  
 apt d-16 , 4209 chester ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3552.35 plus costs $122.50 for a total of $3674.85|judgment for possession as of 03/03/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. defendant to pay $3674.85 by 3/31/16 2. jasmin sherrill is authorized to bind gwendolyn phillips prepared by t.b. 
  
  
 2318 tremont st aka 2301 woodward st, ent @ 2301 woodward st # h-10, philadelphia, pa 19115",0.7,1.2584148175416103,0.0,1.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $95.00 for a total of $95.00|judgment for possession as of 09/10/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant has removed the unauthorized animal from the unit and agrees to comply with the terms of her lease agreement regarding the pet policy. defendant further understands that failure to adhere to the policy will result in your eviction from the pha. 
  
  
 2117 taney terrace, wilson park, philadelphia, pa 19145",1.1,0.27467689120019595,0.0,0.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1564.20 plus costs $83.00 for a total of $1647.20|judgment for possession as of 10/02/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $900 by 10-8-13 defendant to pay $747.20 on 10-25-13 
  
  
 8400 lindbergh blvd., apt. 1008, philadelphia, pa 19153",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5225.00|date filed: 11/02/1998|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5225.00|date filed: 11/02/1998 
  
  
  
 apt#e , 540 n 4th st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4625 plus costs $105 for a total of $4730.00|judgment for possession as of 08/12/2010 
 tenant to have until 9/3/10 to vacate. 
  
  
 269 e. sharpnack st., phila, pa 19119",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 820.00|date filed: 09/24/1987 
  
  
  
 prop at , 02025, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 578.50|date filed: 08/27/1990|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 578.50|date filed: 08/27/1990 
  
  
  
 2nd fl , 4610 baltimore ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $380.00|possession from: 10/15/2003 
  
  
  
 5410 harley ter, 1a, bartram, phila, pa 19143",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2932.50 plus costs $116.75 for a total of $3049.25.|judgment for possession as of 01/18/2023.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to the following; 1. tenant agrees to pay landlord $1524.62 within 48 hours of this agreement by way of money order and then the balance of the judgment is due on 02/02/2023 also by money order. 2. all payments shall be delivered to the rental office. 3. tenant also agrees to vacate premises by 02/01/2023 removing all personal property leaving premises free of trash and debris and returning keys to landlord. 4. the order to satisfy has been explained. 
  
  
 402 w. chew avenue, apt. 2, philadelphia, pa 19120",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1467.00 plus costs $78.00 for a total of $1545.00.|judgment for possession as of 10/26/2012.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant will pay monthly payments of $250.00 on or before the 15th of each month, starting 11/15/12, until the judgement is paid in full. the order to satisfy was explained and given to the plaintiff. current month's rent will be paid as per lease agreement. 
  
  
 4826 walnut street-3rd flr apt, a.k.a.- 4826-30 walnut street, philadelphia, pa 19139",0.2,0.18099113837672268,0.0,1.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 413.50|date filed: 01/23/2002 
  
  
  
 morton homes , 469 e rittenhouse st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5083.15 plus costs $110.50 for a total of $5193.65|judgment for possession as of 08/06/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenants to pay as follows: $1000 by 8/6/13; $500 by 8/7/13; $800 by 8/23/13; september, 2013 rent by 9/5/13, and ongoing rent thereafter by the 5th of every month, not to be applied to back balance; additional $600 by the 20th of every month beginning 9/20/13 until current, to be applied to back balance. lanise is authorized to bind steven to this agreement. 
  
  
 8221 buist ave, phila, pa 19153",1.1,2.043844446731118,0.0,0.0,1.0,0.0,0.0,0.0,6.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4560.00 plus costs $105.00 for a total of $4665.00|judgment for possession as of 11/29/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 1. defendant to pay regular monthly rent pursuant to lease terms starting on 12/16/2012 and each month thereafter; 2. defendant to pay $650.00 toward arrears by 12/07/2012; 3. defendant to pay $650.00 toward arrears by the 1st of each month starting on 01/01/2013 and continuing until all arrears and court costs are paid in full 4. defendant understands that all payments are to be in the possession of the landlord no later than the dates referenced herein and if not in hand then writs will issue 
  
  
 5819 pemberton street, philadelphia, pa 19143",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $296.30 plus costs $83.00 for a total of $379.30|judgment for possession as of 07/15/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/29/2011 
 defendent agrees to pay off the back balance of $296.30 plus $83 in court fees totaling $379.30 by july 25, 2011. 
  
  
 5540 hill creek court, hill creek, philadelphia, pa 19120",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3963.00 plus costs $0.00 for a total of $3963.00|judgment for possession as of 10/31/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: colleen mcgrath 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $3,963.00 by december 16, 2019. tenant agrees to pay the money as soon as possible but no later than close of business on december 16, 2019. tenant further agrees to pay her ongoing rent by the 15th of the month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 5851 windsor avenue, kingsessing, philadelphia, pa 19143",3.1,5.546993453453726,0.0,0.0,1.0,1.0,1.0,1.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1731.77 plus costs $105.00 for a total of $1836.77|judgment for possession as of 04/04/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/25/2011 
 landlord may file the writ of possession, alias writ and affidavit of breach as soon as allowed by law however landlord agrees to stay eviction provided that defendant pays prior to lockout. 
  
  
 704 n franklin street,#1-r, philadelphia, pa 19123",1.7,1.63320583356054,0.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $820.42 plus costs $0.00 for a total of $820.42|judgment for possession as of 07/30/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay her portion of the ongoing rent on time and in full by the 5th of each month commencing in august 2019 and continuing for the duration of this agreement. tenant agrees to pay her ongoing water bill starting in august 2019 within one week from the presentation of the bill to tenant by landlord. tenant agrees to pay the back judgment by paying $100 by the 15th of each month commencing in august 2019 and continuing until the balance is paid in full. if any payment, including ongoing rent is not made on time or in full, landlord may proceed with the eviction. all parties agree to extend the 180 day rule. 
  
  
 4922 n uber st, philadelphia, pa 19141",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.   
  
  
  
 54 e. wister st., phila., pa 19144",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $183 plus costs $83 for a total of $266.00|judgment for possession as of 03/03/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 ms. santiago agrees to transfer to the next available, appropriately sized, unit that is offered to her by pha. she understand that she will only be offered one more unit. she further agrees to pay pha $83 in court cost on or before march 24, 2010. she understands that she will be given 10 days from the date of the offer to accept the new unit. if she fails to accept the unit, pha will seek to evict based on a broken court agreement. futhermore, pha is not waiving its right to file other claims against ms. stantiago for her failure to transfer. 
  
  
 711 w. cumberland street, fairhill square, philadelphia, pa 19133",0.1,-0.787974195731475,0.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $954.17 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,008.17, plus interest from n/a. judgment for possession from 08/29/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 1310 s. mole st., phila., pa 19146",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4339.48 plus costs $116.75 for a total of $4456.23.|judgment for possession as of 11/22/2022.|money judgment to be satisfied if defendant vacates by 12/22/2022. 
 1. defendant agrees to vacate the property on or before 12/22/22. so long as tenant complies with all the above the money judgment will be satisfied. 2. defendant to pay decembers rent and electric per lease. 3. landlord may file writs according to the law. order to satisfy explained 
  
  
 1101 cantrell street, 1st floor, philadelphia, pa 19148",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1708.00|date filed: 01/13/1997 
  
  
  
 b1114 park dr mnr , 600 w harvey st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,148.52 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,210.52, plus interest from n/a. judgment for possession from 03/03/2008. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 03/31/2008. jba scanned by mediation|parties appearing: jared kasher, brian fairley. 
  
  
  
 4721-23 walnut st #402, phila., pa 19139",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3800.00 plus costs $117.00 for a total of $3917.00|judgment for possession as of 10/19/2016|disposition entered by trial commissioner: kasey m jones 
 tenant to have until 11/18/16 to vacate. 
  
  
 3553 emerald st., phila, pa 19134",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 687.91|date filed: 08/13/1990 
  
  
  
 prop at , 1405 s paxon st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $200.00 plus costs $0.00 for a total of $200.00|judgment for possession as of 02/27/2020|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: colleen mcgrath 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $200.00 by march 30, 2020. tenant agrees to pay the money as soon as possible but no later than close of business on march 30, 2020. tenant further agrees to pay her ongoing rent by the 15th of the month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above-mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 5530 winter place, haddington homes, philadelphia, pa 19139",3.1,5.546993453453726,0.0,0.0,1.0,1.0,1.0,1.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2903.50|date filed: 11/26/2001 
  
  
  
 apt nd-1 , 6060 crescentville r, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1058.50|date filed: 05/01/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1058.50|date filed: 05/01/1996 
  
  
  
 2nd flr , 3673 frankford ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2208.00|date filed: 12/18/1996 
  
  
  
 scattered sites ii , 2325 n 31st st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/21/2013|and|disposition - judgment by agreement for money and/or possession.  possession from: 07/29/2013|comment: no lockout before 10/31/13 based on b only see scanned agreement|date/time filed: 07/29/2013 12:00 pm 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout will not be scheduled prior to october 31, 2013 provided he keeps rent current and keeps the sink and cleaning area clean and clear of debris. tenant will retore sink and cleaning area to the same condition as it was at the start of lease prior to vacating the property. 
  
  
 2095-2100 e willard st a/k/a, 3245 amber street #2-b-2, philadelphia, pa 19134",3.4,1.166031824152621,1.0,0.0,0.0,0.0,1.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 776.50|date filed: 01/25/1989 
  
  
  
 richard allen homes , 913c parrish place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1900.00 plus costs $0.00 for a total of $1900.00|judgment for possession as of 07/19/2017|disposition entered by trial commissioner: carmen rivera 
 landlord will keep all deposits/pre-paid monies. tenant agrees to vacate the premises and return keys on or before 8/20/2017. writs may issue in due course. eviction is stayed until 8/21/2017. 
  
  
 1510 benner street, philadelphia, pa 19149",3.3,1.2337952082775883,1.0,0.0,0.0,0.0,1.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 02/11/2015|judgment for possession to be satisfied if (see other conditions) 
 i, shirley clark, am a tenant at 246 n. 55th street 035 - haddington homes and i agree to enter into a judgment by agreement with the philadelphia housing authority. under the terms of this agreement i agree to provide docmentation showing that robert fisher, shawn clark and cherisse clark do not reside at 246 n. 55th street 035 within 30 days. in addition i understand that it is a violation of my lease for me to allow anyone who is not a household member to use my pha address as their own. i furhter agree to abide by all the terms of my lease moving forward. i understand that this agreement is binding and ongoing and agree to waive the 180 day rule. i understand that time is of the essence and agree to provide the necessary information as soon as possible. 
  
  
 246 north 55th street, 035- haddington homes, philadelphia, pa 19139",1.6,2.825470941823128,0.0,0.0,0.0,1.0,0.0,1.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $44710.00 plus costs $108.50 for a total of $44818.50|judgment for possession as of 07/30/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/10/2009 
 tenant plans on vacating by august 16, 2009 
  
  
 1100 s. broad st, #315-c, philadelphia, pa 19146",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1017.62 plus costs $83.50 for a total of $1101.12|judgment for possession as of 08/19/2013 
 all writs may issue forthwith, parties terminate this tenancy. no lockout before 9/6/13. judgment shall be deemed satisfied if and only if: 1) tenant vacates by 9/5/13, 2) leasehold is left in clean broom swept condition free of all tenant belongings without tenant caused damage, 3) landlord is allowed access with 24 hours notice, 4)no illegal activity of any kind, 5) tenant waives claim to $800 of the $1,600 security deposit. remainder of the security deposit shall be distributed and applied according to statute. 
  
  
 6649 vandike street, philadelphia, pa 19135",1.8,2.146890194969612,0.0,0.0,1.0,0.0,1.0,0.0,3.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,915.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,915.00, plus interest from n/a. judgment for possession from 07/12/2007. possession granted on the basis of non-payment of rent. see scanned jba done by t/c cd.|parties appearing: glenn ross, melvin carter and all occs. 
  
  
  
 4801 greene street, 3rd floor, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,038.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $59.00 costs for a total amount due of $4,097.00, plus interest from n/a. judgment for possession from 03/08/2005. possession granted on the basis of non-payment of rent.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,038.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $59.00 costs for a total amount due of $4,097.00, plus interest from n/a. judgment for possession from 03/08/2005. possession granted on the basis of non-payment of rent. 
  
  
  
 6909 rising sun ave , 2nd floor, phila, pa 19111",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3960.00 plus costs $109.00 for a total of $4069.00|judgment for possession as of 11/15/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 beginning in dec. and all future months rent will be paid on time as due. tenants will pay $500 on 11/25; $1500 on 12/15; $1500 by 1/15 and the balance of $460 by 2/15. 
  
  
 3806 fairmount avenue, phila, pa 19104",0.1,0.2487545225016897,0.0,1.0,0.0,0.0,0.0,0.0,1.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 823.50|date filed: 12/07/1992|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 823.50|date filed: 12/07/1992 
  
  
  
 b-13 , 1344 foulkrod st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2073.00 plus costs $64.50 for a total of $2137.50|judgment for possession as of 03/13/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/23/2009 
  
  
  
 1528 n gratz st, a/k/a, 1544 n gratz st, #a, phila, pa 19121",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3091.02|date filed: 06/20/1989 
  
  
  
 prop at , 4420 n 6th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3126.00 plus costs $121.75 for a total of $3247.75|judgment for possession as of 08/23/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: laura krause 
 tenant will pay her ongoing rent on time and in full by the 5th of each month commencing september 2022 and continuing for the duration of this agreement. tenant will pay the judgment amount by paying $300 per month by the 20th of each month starting september 2022 and continuing until the judgment is paid in full. if any payment is not made on time or in full, landlord may proceed with the eviction. all parties agree to extend the 180 day rule. 
  
  
 330 w johnson street, unit n1, philadelphia, pa 19144",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5850.00 plus costs $121.75 for a total of $5971.75|judgment for possession as of 06/10/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: karen quick 
 all writs may issue forthwith, parties waive the 180 day rule. defendant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1 - defendant shall pay $100 toward this judgment on the fifth of each consecutive month starting 8/5/22 until this judgment is paid in full, and 2 - regular rent starting with august-2022 shall be paid on the fifteenth of each month until this judgment is paid in full, and 3 - all new utility bills due and owing are paid when due or when presented by the landlord, and 4 - landlord is allowed access with 24 hours notice. 
  
  
 133 s. 61st street, philadelphia, pa 19139",0.7,1.906206099545093,0.0,1.0,0.0,0.0,0.0,1.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2317.89 plus costs $100.50 for a total of $2418.39|judgment for possession as of 11/28/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1. defendant to pay ongoing rent by the 5th day of each month beginning   12/5/17 plus an additional $500.00 per month by the 20th day of each   month beginning 12/20/17 and continuing until judgment is paid in   full. only those payments made in addition to monthly rent will be   applied to the judgment. municipal court 180 day rule is waived. 2. deena savoy is authorized to bind christopher savoy prepared by t.b. 
  
  
 2449 e ann st, phila, pa 19134",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2431.75 plus costs $0.00 for a total of $2431.75|judgment for possession as of 02/24/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: karen quick 
 tenant shall pay ongoing rent and utilities in a timely manner to be due by march 5, 2022, and shall continue to pay her ongoing rent and utilities in a timely manner to be due by the 5th of the month for each subsequent month thereafter throughout the life of this jba and afterward pursuant to the terms of her lease. in addition, tenant shall pay $405.00 to the landlord by march 20th 2022, and shall continue to pay $405.00 to the landlord to be due by the 20th of the month for every subsequent month thereafter until the above judgment amount is paid in full. 
  
  
 530-42 west king street, apt c-1, philadelphia, pa 19144",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2890.00 plus costs $121.75 for a total of $3011.75|judgment for possession as of 04/22/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: karen quick 
 defendant to pay ongoing rent by the 5th day of each month beginning 5/5/2022 plus an additional $70.00 per month by the 20th day of each month beginning 5/20/2022 and continuing until judgment is paid in full. only those payments made in addition to ongoing monthly rent will be applied to the judgment. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 2556 north bancroft street, philadelphia, pa 19132",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1185.00|date filed: 08/01/1994 
  
  
  
 #1 , 4601-03 blakiston st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 04/14/1993 
  
  
  
 richard allen homes , 1013b brown place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 406.00|date filed: 04/28/1988 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3641.11 plus costs $127.25 for a total of $3768.36|judgment for possession as of 01/04/2021|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 parties agree that a total of $3,641.11 plus court costs of $127.25 is due and owing. if this amount is paid by january 25, 2021, tenants may remain in possession. this amount is for december 2020 and january 2021 rent at $1693.00 per month. this amount includes utility charges and service fees due under the lease. no late fees are included in this amount. landlord requests payment by certified funds. keyonne parker has authority to bind laniyah miller to this agreement. this agreement is without prejudice to either party's rights as to arrearages addressed under the previous agreement reached out of court and dated november 20, 2020. those arrearages are still owed and payable on the 15th of each month under the terms of that agreement. 
  
  
 7901 henry ave., apt. f 305, philadelphia, pa 19128",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1045.50|date filed: 04/16/2002 
  
  
  
 apt c-109 , 242 w walnut lane , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2545.00 plus costs $0.00 for a total of $2545.00|judgment for possession as of 10/04/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below||attached is a copy of receipts provided at court, mentioned in the judgment by agreement 
  
  
  
 4016 n. 6th street, phila, pa 19134",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2851.70 plus costs $88.50 for a total of $2940.20|judgment for possession as of 08/05/2011 
 tenants to vacate property by 8/15/11 
  
  
 10101 northeast ave #j-04, philadelphia, pa 19115",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2460.00 plus costs $88.50 for a total of $2548.50|judgment for possession as of 05/21/2013 
 1.    defendant to have until 6/30/13 to vacate so long as $770.00 is paid      by 6/1/13. 2.    landlord to keep security deposit and/or prepaid rent 3.    money judgment to be reduced to $770.00 so long as defendant vacates      and removes all personal property by 6/30/13 and leaves premises in a      broom clean undamaged condition and pays per above. 4.    in the event that defendant vacates and removes all personal property      by 5/31/13 and leaves premises in a broom clean undamaged condition,      the money judgment shall be reduced to $770.00 4.    lease terminated by agreement   (continued...) 
  
  
 10150 bridle road, apt 203, philadelphia, pa 19116",3.0,2.0433574251153335,1.0,0.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 653.50|date filed: 11/08/1999 
  
  
  
 2nd flr , 5312 wayne ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1236.89|date filed: 04/26/2000 
  
  
  
 2nd fl , 4231 w girard ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1549.89|date filed: 10/15/1991 
  
  
  
 apt e502 , 155 e godfrey ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 03/24/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 02/21/2006. possession granted on the basis of termination of the term. scanned by tc mb 
  
  
  
 1519 green st , apt 2r, phila, pa 19130",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 939.00|date filed: 10/08/1982|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 939.00|date filed: 10/08/1982 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,030.00|possession from: 07/17/2003|comment: see transcript|and|disposition - judgment by agreement for money and/or possession.  judgment amount: $3,030.00|possession from: 07/17/2003|comment: see transcript 
  
  
  
 2426 w harold st, phila, pa 19132",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 376.00|date filed: 06/15/1976 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1230.89 plus costs $0.00 for a total of $1230.89|judgment for possession as of 01/25/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 lockout will be stayed if the following is complied with: defendant shall pay off the judgment no later than 2/28/2017. defendant shall also pay regular rent no later than the 5th day of each month, beginning with february 2017. if defendant complies with the foregoing, lockout will be stayed. if defendant breaches the foregoing, plaintiff may proceed with lockout. 
  
  
 3501 woodhaven road, apt. 431, philadelphia, pa 19154",1.7,1.63320583356054,0.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2154.58 plus costs $0.00 for a total of $2154.58|judgment for possession as of 04/22/2019|disposition entered by trial commissioner: carmen rivera 
 tenant will vacate by 4/30. beginning on 4/29, tenant will pay at least $100 every 2 weeks, but will be paid in full by july 31. 
  
  
 901 west champlost avenue, apt 203, philadelphia, pa 19141",2.1,-0.3910664050449955,1.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6680.00 plus costs $121.75 for a total of $6801.75|judgment for possession as of 12/14/2021|money judgment to be satisfied if defendant vacates by see below|disposition entered by trial commissioner: nathaniel woodard 
 1. parties agree to modify complaint to include termination of term; 2. defendant may remain in premises until 01/31/2022 at 5:00 p.m.; 3. so long as defendant timely vacates and returns keys to landlord and removes all personal property, trash and debris both inside and outside of premises and returns premises in broom clean condition, free of all damages beyond normal wear-and-tear then the monetary judgment will be satisfied; 4. if defendant does not comply with all terms, then the money judgment remains. 5. defendant waives return of all deposits and prepaid rent being held by landlord. 
  
  
 2826 north swanson street, philadelphia, pa 19134",0.2,-0.6231584816428265,0.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $2050.00 plus costs $122.50 for a total of $2172.50 
 if defendants deliver $1,100.00 to plaintiff on or before april 21, 2016, plaintiff agrees to mark satisfied the money judgment. defendants agree to issue payment to ""mester & schwartz, p.c. iolta"" and deliver to laurence a. mester, mester & schwartz, p.c., 1333 race street, philadelphia, pa 19107. 
  
  
 1603 willington street, unit 2, philadelphia, pa 19121",0.0,-1.0690794589269315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $956.87 plus costs $83.00 for a total of $1039.87|judgment for possession as of 08/29/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/30/2013 
 defendant understands that should she fail to satisfy the terms of the jba by september 30, 2013, defendant will be responsible for all writ and truck fees related to the eviction process. time is of the essence and entering this jba may waive your right to pay your arrears and stay the eviction if you fail to make full payment by the due date. 
  
  
 1024 diamond street, norris lp, philadelphia, pa 19122",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,130.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,217.00, plus interest from n/a. judgment for possession from 5/7/2008. possession granted on the basis of non-payment of rent and termination of the term. scanned by mediaiton.|all parties appeared.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,130.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,217.00, plus interest from n/a. judgment for possession from 5/7/2008. possession granted on the basis of non-payment of rent and termination of the term. scanned by mediaiton.|all parties appeared. 
  
  
  
 5927 summer street, philadelphia, pa 19139",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,225.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $4,225.00, plus interest from n/a. judgment for possession from 04/26/2007. possession granted on the basis of non-payment of rent and breach of a condition. see scanned agreement 
  
  
  
 5104 larchwood avenue, front, philadelphia, pa 19143",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $15324.17 plus costs $0.00 for a total of $15324.17|judgment for possession as of 12/04/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay                  $4000 by 12/15/19. (2) tenant shall pay                  ongoing monthly rent by the 1st of each month    beginning 1/1/20.                  (not to be applied to the judgment.) (3) tenant shall pay                  an additional $4000 by 1/15/20. (4) tenant shall pay                  an additional $7324.17 by 1/31/20. prepared by cb 
  
  
 726 market st aka 728 market st, ent @ 728 market st # 501, phila, pa 19106",1.0,2.334309705341595,0.0,1.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2434.00|date filed: 05/18/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2434.00|date filed: 05/18/1994 
  
  
  
 apt 103 , 5321 wayne ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. see scanned agreement via sue 
  
  
  
 7525 devon street apt#a-101, phila, pa 19119",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4992.30 plus costs $117.00 for a total of $5109.30|judgment for possession as of 09/22/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 10/1/14. (not to be applied to the judgmnet.) (2) tenant shall pay an additional $1703.10 by 10/22/14. (3) tenant shall pay an additional $1703.10 by 11/22/14. (4) tenant shall pay an additional $1703.10 by 12/22/14. prepared by cb 
  
  
 6243 n. lambert st., philadelphia, pa 19138",1.0,2.334309705341595,0.0,1.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1025.00|date filed: 03/12/1986 
  
  
  
 apt 1703 , 03500, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4280.00 plus costs $127.25 for a total of $4407.25|judgment for possession as of 05/06/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay ongoing rent on time and in full by the 5th of each month commencing in june 2019 and continuing for the duration of the agreement. tenant agrees to pay the judgment amount by paying $1,000.00 on or before may 7, 2019, and then $900.00 on or before the 20th of each month commencing in may 2019 and continuing until the judgment amount is paid in full. if any payment, including ongoing rent is not made on time or in full, landlord may proceed with the eviction. tenant p. fiore is binding tenant e. micell to this agreement. 
  
  
 9601 ashton rd # m10, philadelphia, pa 19114",1.1,0.5072559894138116,0.0,0.0,0.0,0.0,1.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3018.00 plus costs $0.00 for a total of $3018.00|judgment for possession as of 10/01/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 tenant will pay $940 on 10/5 and $350 by 10/31. beginning in nov. and all future months during this agreement rent will be paid on time as due. additionally beginning in nov. tenant will pay at least $400 by the 15th of each month until paid in full. 
  
  
 37 s. millick street, philadelphia, pa 19139",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4000.00 plus costs $0.00 for a total of $4000.00|judgment for possession as of 01/07/2016|money judgment to be satisfied if defendant vacates by see below 
 lease terminated by agreement and tenant will vacate on or before february 5, 2016 by leaving premises in a broom swept condition free of all personal belongings and any trash and debris and by returning key to landlord to rental premises free of tenant-created damages. landlord will retain security deposit and prepaid rents and tenants waive claim to these monies. jamie lee daulerio has authority to bind daniel j wood to this agreement. tenants agree to pay 2000 dollars to the landlord by february 5, 2016. if tenant follows all of the foregoing terms and conditions, landlord agrees to mark only the money judgment satisfied. 
  
  
 1500 lardner street, second floor apt., phila., pa 19149",2.6,1.217859007016567,1.0,0.0,0.0,0.0,0.0,1.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2433.50|date filed: 04/20/1998 
  
  
  
 3rd fl front , 802 s 10th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $707.25|possession from: 12/12/2003 
  
  
  
 401 w walnut lane, #012, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $7000.00 plus costs $121.75 for a total of $7121.75.|judgment for possession as of 6/3/2019.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 see agreement 
  
  
 1642-44 haworth street, apt. a, philadelphia, pa 19124",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2850.00 plus costs $105.00 for a total of $2955.00|judgment for possession as of 03/14/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. april rent to be paid by 4/1/12 (not applied to judgment) 2. $1500.00 by 4/15/12 3. may rent by 5/1/12 (not applied to judgment) 4. $1455.00 by 5/15/12 5. ongoing rent to be paid when due beginning 6/1/12 prepared by t.b. 
  
  
 2812 w. girard ave, apt 2r, philadelphia, pa 19130",1.1,1.811265348517502,0.0,0.0,1.0,0.0,0.0,0.0,6.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 680.50|date filed: 01/27/1988 
  
  
  
 prop at , 814c hutchinson plc , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 689.50|date filed: 05/18/1993 
  
  
  
 2-c , 3901 roosevelt blvd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2125.00 plus costs $83.50 for a total of $2208.50.|judgment for possession as of 06/06/2011. 
 defendant bobby howard can bind darlene wilson to this agreement. mr. howard agrees to pay mr. dissin $300.00 on 6/11/11 and vacate the premises on 6/27/11. mr. howard is unable to commit to a payment arrangement at this time for the remaining balance of the money judgment. the order to satisfy was explained and given to plaintiff. 
  
  
 1913 clarence street, phila, pa 19134",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $182.00 plus costs $83.00 for a total of $265.00|judgment for possession as of 07/31/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/01/2014 
 defendant understands that should                              she fail to satisfy the terms of the jba by september 1, 2014, defendant will be responsible for                              all writ and truck fees related to the eviction process. time is of the essence and entering in                              this jba may waive your right to pay your arrears and stay the eviction if you fail to make full                              payment by the due date. 
  
  
 2122 north natrona street, strawberry mansion, philadelphia, pa 19121",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $775.00 plus costs $0.00 for a total of $775.00|judgment for possession as of 02/23/2016 
 tenant has vacated property and removed all personal property. landlord may retake immediate possession. landlord will keep any security deposit and/or prepaid rent. tenant to pay $100 every month by the 15th of every month beginning 3/15/16. 
  
  
 5819 belmar st., phila, pa 19143",0.2,0.18099113837672268,0.0,1.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1278.00|date filed: 06/08/1998 
  
  
  
 3r , 4808 regent st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7375.00 plus costs $110.50 for a total of $7485.50|judgment for possession as of 01/28/2014 
 tenants to have until 2/28/14 to vacate. 
  
  
 3114 aramingo ave., phila, pa 19134",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $465.00 plus costs $99.75 for a total of $564.75|judgment for possession as of 03/08/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: aaron c palmer 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $465.00 plus court costs of $99.75 by april 9, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on april 9, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 121 north allison street, arch homes, philadelphia, pa 19139",3.1,5.663283002560534,0.0,0.0,1.0,1.0,1.0,1.0,1.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2465.00 plus costs $100.00 for a total of $2565.00.|judgment for possession as of 10/18/2010.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1. the defendant agrees to pay $400.00 no later than 10/18/10, and $600.00 no later than 10/22/10. thereafter defendant agrees to pay an additional $300.00 along with each month's rent, starting november 1, 2010 and ending when the entire money judgment has been paid in full. the order to satisfy was explained and given to plaintiff. 
  
  
 4107 chester avenue, apt.#bd, phila, pa 19104",0.8,1.7720991789506821,0.0,1.0,1.0,0.0,0.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $472.00 plus costs $83.00 for a total of $555.00|judgment for possession as of 08/22/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/23/2013 
 tenant agrees to the above and understands that should she fail to satisfy the terms of the agreement by the due date, tenant will also be responsible for any additional writ/eviction fees that are incurred. tenant also understands that ?time is of the essence? which means that by signing this agreement, you may waive the right to ?pay and stay? if you fail to pay off your full balance by the september 23, 2013 due date. 
  
  
 2708 cantrell terrace, 013- wilson park, philadelphia, pa 19145",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $716.00 plus costs $0.00 for a total of $716.00|judgment for possession as of 09/27/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant will pay $100 towards the judgment by the 15th of each month beginning on october 15, 2010 until the judgment is paid in full. parties agree to waive the 180 day rule. beginning in october and all future months, tenant will pay rent on time in full as due. 
  
  
 5518 chancellor street, phila, pa 19143",0.6,1.6251008363496364,0.0,1.0,0.0,0.0,0.0,1.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 10/23/2019. 
 1. tenant and all occupants agree to vacate the property no later than 11/13/19. they will remove all personal property, trash and debris and return the keys back to the landlord. 2. all writs may file forthwith 3. all monetary claims have been withdrawn order to satisfy has been explained. 
  
  
 2528 n 28th st, philadelphia, pa 19132",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 857.62|date filed: 11/01/1999 
  
  
  
 apt b-106 , 1100-22 s 58th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2158 plus costs $105 for a total of $2263.00|judgment for possession as of 09/06/2011 
 so long as defendant to vacate premises no later than 09/16/2011 and pay $1000.00 toward arrears no later than 11/01/2011 this judgment will be marked satisfied. parties agree to modify complaint to inclue termination of term 
  
  
 360 east tulpehocken street, unit a-2, philadelphia, pa 19144",2.8,1.9364278714235463,1.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 300.00|date filed: 01/07/1998 
  
  
  
 liddonfield homes , 8817f cottage st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,850.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $1,932.00, plus interest from n/a. judgment for possession from 2/13/2008. possession granted on the basis of non-payment of rent. scanned by medition.|all parties appeared. 
  
  
  
 greenbriar club apts, 3901 conshohocken ave, #3204, phila, pa 19131",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/10/2015 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not take place prior to 5/31/15 provided tenant pays her portion of the rent ($191) for the months of march by 3/13/15, april by 4/5/15, and may by 5/5/15. landlord will provide a neutral reference. 
  
  
 18 w chelten ave, #705, philadelphia, pa 19144",2.0,2.243942524933294,0.0,0.0,1.0,0.0,1.0,0.0,5.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $5,170.70|possession from: 03/11/2003 
  
  
  
 4764 whitaker ave, phila, pa 19120",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,306.48 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $3,388.48, plus interest from n/a. judgment for possession from 11/14/2006. possession granted on the basis of non-payment of rent. see scanned jba done by t/c m.b. 
  
  
  
 608 w. walnut ln. ent@, 616 w. walnut ln apt. 205, phila, pa 19128",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $985.50|possession from: 09/27/2002|comment: see transcript|and|disposition - judgment by agreement. see attached agreement for remarks.  possession from: 09/27/2002|comment: see transcript 
  
  
  
 3700 sheaff lane, unit b-222 gateway towers apts, phila, pa 19145",0.2,-0.855737579856442,0.0,0.0,0.0,0.0,0.0,0.0,2.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 510.00|date filed: 09/04/1984 
  
  
  
 prop at , 02434, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2347.00 plus costs $83.00 for a total of $2430.00|judgment for possession as of 01/18/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 02/08/2011 
 judgment of possession to be satisfied if defendant pays $2430.00 by 2/08/2011. 
  
  
 2069 east venango street, 1st floor, phila, pa 19134",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,812.00, plus interest from 09/19/2006. judgment for possession from 09/19/2006. possession granted on the basis of non-payment of rent. original disposition entered in error.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,812.00, plus interest from 09/19/2006. judgment for possession from 09/19/2006. possession granted on the basis of non-payment of rent. original disposition entered in error 
  
  
 disposition - judgment for plaintiff as defendant on counterclaim by default.  judgment for plaintiff as defendant on counterclaim by default. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,812.00, plus interest from n/a. judgment for possession from 09/19/2006. possession granted on the basis of non-payment of rent. see scanned agreement entered 09/19/2006 03:48 pm.|and|disposition - judgment for plaintiff as defendant on counterclaim by default.  judgment for plaintiff as defendant on counterclaim by default. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,812.00, plus interest from n/a. judgment for possession from 09/19/2006. possession granted on the basis of non-payment of rent. see scanned agreement entered 09/19/2006 03:48 pm. 
 8113 angelo place, philadelphia, pa 19153",0.8,3.5055536287728755,0.0,0.0,0.0,0.0,0.0,0.0,8.0,24.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,068.15 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,130.15, plus interest from n/a. judgment for possession from 05/01/2008. possession granted on the basis of non-payment of rent and breach of a condition. see agreement scanned by mediation|all parties appeared. 
  
  
  
 261 ridgeway ter, 1st fl, phila, pa 19116",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5774.50|date filed: 06/03/1999|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5774.50|date filed: 06/03/1999 
  
  
  
 3rd flr , 5308 wayne ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1818.00|date filed: 07/27/1988 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 778.50|date filed: 10/07/1998 
  
  
  
 1st fl , 2816 w oxford st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,070.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,070.00, plus interest from n/a. judgment for possession from 03/17/2006. possession granted on the basis of non-payment of rent. see scanned agreement done by t/c manny b. 
  
  
  
 4901 stenton avenue, apartment 537, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2095.00 plus costs $0.00 for a total of $2095.00|judgment for possession as of 04/30/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall pay may rent of $665 by 5/10/13. (2) tenants shall pay an additional $2095 by 5/21/13. (3) tenants shall pay ongoing monthly rent of $665 by the 1st of each    month beginning 6/1/13. (not to be applied to the judgment.) (4) mark rooney is authorized to bind susan rooney-meyers to this    agreement. prepared by cb 
  
  
 5909 cottage st., 1st floor, philadelphia, pa 19135",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 822.50|date filed: 02/21/1996 
  
  
  
 victoria wds apta8 , 9601 ashton rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4566.28 plus costs $127.25 for a total of $4693.53|judgment for possession as of 01/11/2018|disposition entered by trial commissioner: carmen rivera 
 (1) tenants shall have until 2/10/18 to vacate the property, remove all    personal property, and return keys to landlord. (2) jaheena jama is authorized to bind hayder aldaraji to this agreement. prepared by cb 
  
  
 9300 jamison avenue #b, philadelphia, pa 19115",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2050.00 plus costs $83.00 for a total of $2133.00|judgment for possession as of 07/05/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant is to pay $325 by 7/24/12. (2) tenant is to pay ongoing monthly rent of $500 by the 1st of each month     beginning 8/1/12. (not to be applied to the judgment.) (3) tenant is to pay an additional $300 each month by the 15th of each     month beginning 8/15/12 until the judgment is paid in full. (4) municipal court 180 day rule is waived. prepared by cb 
  
  
 1122 cobbs creek pkwy aka, 1100 s. 58th st. apt 405a, philadelphia, pa 19143",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 08/27/1990 
  
  
  
 apt 2h , 6751 n 13th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1567.84|date filed: 04/01/1996 
  
  
  
 prop at , 21 n ruby st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3090.00 plus costs $0.00 for a total of $3090.00|judgment for possession as of 02/08/2022|disposition entered by trial commissioner: karen quick 
 all writs may issue forthwith tenant may remain in leasehold until 5/15/22, judgment shall be deemed satisfied and no lockout before 5/15/22 provided that: 1 - tenant pays $700 to landlord toward balance on the 15th of feb-2022, march-2022 and april-2022, and 2 - tenant waives claim to security deposit 3 - tenant pays regular rent on the 15th of february-2022, march-2022 and april-2022. 
  
  
 4544 sansom street, unit 1f, philadelphia, pa 19139",1.3,0.9531769666979166,0.0,0.0,0.0,0.0,1.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1993.50|date filed: 04/15/1999 
  
  
  
 apt 13a , 414 w manheim st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5744.51 plus costs $116.00 for a total of $5860.51|judgment for possession as of 01/10/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.     $1500.00 by 1/31/14 2.     february rent to be paid by 2/5/14 (not applied to judgment) 3.     $1500.00 by 2/20/14 4.     march rent to be paid by 3/5/14 (not applied to judgment) 5.     $1500.00 by 3/20/14 6.     april rent to be paid by 4/5/14 (not applied to judgment) 7.     $1360.51 by 4/20/14 prepared by t.b. 
  
  
 1801 n. 10th st., apt. 201, phila, pa 19122",1.3,2.6060549731220304,0.0,0.0,1.0,0.0,0.0,0.0,8.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/29/2016|disposition entered by trial commissioner: carmen rivera 
 lease terminated by agreement. tenant agrees to vacate on or before january 31, 2017 by leaving premises free of all personal belongings and by returning key to landlord. landlord will retain security deposit and prepaid rents and tenant waives claim to these monies; landlord waives claim to money up to above move out date. all writs can issue but no lockout until after january 31, 2017. 
  
  
 5332 lesher street, philadelphia, pa 19124",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1762.50|date filed: 09/24/2001 
  
  
  
 apt a-403 oak lynne , 6610 n 8th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5250.00 plus costs $82.00 for a total of $5332.00.|judgment for possession as of 12/09/2008. 
 defendant agrees               to vacate on or before 12/30/08. defendant agrees               to pay $300.00 a month, starting 1/1/09, and continuing on the 1st day of each month thereafter               until the entire money judgment is satisfied. order to satisfy               explained and given to plaintiff. 
  
  
 1209 fisher st., 2nd fl., phila, pa 19141",2.3,0.8590041922586585,1.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4320.00 plus costs $100.00 for a total of $4420.00.|judgment for possession as of 01/07/2013.|money judgment to be satisfied if defendant vacates by 01/28/2013.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,320.00 rent and/or utilities, plus $0.00 attorney fees, plus $0.00 other fees, plus $100.00 costs for a total amount due of $4,420.00, plus interest from n/a. judgment for possession from 01/07/2013. possession granted on the basis of non-payment of rent. money judgment of $4,420.00 to be satisfied if defendant and all other occupants vacates by 01/28/2013. see terms of agreement|all parties appeared. 
  
  
  
 126 e wyoming ave, 3rd floor, philadelphia, pa 19120",0.9,1.7142130185538207,0.0,0.0,1.0,0.0,0.0,0.0,4.0,9.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. judgment by agreement scanned by d.n./entry of appearance scanned by t.s.|parties appearing: kenneth baritz, shyeeta johnson, michael donahue. 
  
  
  
 4611 edmund st, philadelphia, pa 19124",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1898.50|date filed: 01/25/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1898.50|date filed: 01/25/1994 
  
  
  
 apt b-36 , 1240 e washington la, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2824.67 plus costs $105.00 for a total of $2929.67|judgment for possession as of 08/04/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 8/25/2014 
 agreement done by jenel r. marraccini, id 93457, attorney for plaintiff defendant paid $300.00 in cash at court.                                       the above judgment reflects the balance after application of said payment. 
  
  
 6026 warnock st #1, philadelphia, pa 19141",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2240.00|date filed: 09/20/1991 
  
  
  
 2211 ashwood ave , 3000-3400 woodhaven , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,000.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,000.00, plus interest from n/a. judgment for possession from 10/24/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|parties appearing: sheldon nerenberg, monica sherrod & all occupants. 
  
  
  
 209 robat street, phila, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 92.00|date filed: 09/02/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1178.50|date filed: 11/03/1997 
  
  
  
 1st floor , 5048 walnut st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2787.00 plus costs $105.00 for a total of $2892.00|judgment for possession as of 03/16/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/06/2010 
 judgment of possession to be satisfied if defendant pays $2892.00 by 4/06/2010. (note: judgment does not include march 2010 rent) 
  
  
 2712 judson street, phila, pa 19132",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2969.78|date filed: 09/01/1994 
  
  
  
 apt 134 stewards glenn , 3000 woodhaven rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1310.00|date filed: 11/01/1994 
  
  
  
 #a201/2nd fl , 5100 walnut st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $951.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,013.00, plus interest from n/a. judgment for possession from 10/11/2006. possession granted on the basis of non-payment of rent. scanned by t/c et 
  
  
  
 2240 edgley street - c, raymond rosen manor, philadelphia, pa 19121",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,732.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $3,814.00, plus interest from n/a. judgment for possession from 10/16/2006. possession granted on the basis of non-payment of rent. stay alias writ of execution until 11/07/2006. 
  
  
  
 5036 walnut street 1st floor, phila, pa 19139",0.2,-0.2742898343224031,0.0,0.0,0.0,0.0,0.0,0.0,2.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 04/07/2021|disposition entered by trial commissioner: carmen rivera 
 1. no lockout shall take place until forty-five days from the date of this agreement; 2. writ of possession shall issue forthwith; 3. landlord shall retain all prepaid monies; 4. provided the tenant vacates as agreed the landlord shall not oppose a petition to vacate the judgment of possession. 
  
  
 6315 cottage street, philadelphia, pa 19135",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,550.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,604.00, plus interest from n/a. judgment for possession from 02/22/2005. possession granted on the basis of non-payment of rent and termination of the term. 
  
  
  
 4901 stenton ave, apt 519, phila, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1949.92|date filed: 04/08/1996 
  
  
  
 prop at , 13661-22 philmont av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $475.00 plus costs $90.00 for a total of $565.00.|judgment for possession as of 04/29/2016. 
 mr. manlove          agrees to vacate the property by may 9, 2016. he agrees to return keys, remove belongings,          and leave property broom clean. no payment plan has been offered at this time but mr. manlove          understands the judgment will remain outstanding until paid in full. order to satisfy has          been explained. 
  
  
 875 n 40th street, apartment # 2, philadelphia, pa 19104",2.1,0.18050411676093805,1.0,1.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $900.00 plus costs $99.75 for a total of $999.75|judgment for possession as of 08/16/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: aaron c palmer 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $900.00 plus court costs of $99.75 by october 1, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on october 1, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 2652 wolf street, wilson park, philadelphia, pa 19145",3.1,5.663283002560534,0.0,0.0,1.0,1.0,1.0,1.0,1.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2420.00 plus costs $83.50 for a total of $2503.50.|judgment for possession as of 03/07/2013.|money judgment to be satisfied if defendant vacates by 3/31/13. 
 tenants agree to vacate no later than 3/31/13. if they move on time and leave apt broom clean, mr.stoklosa will waive judgment. security money of $825.00 will not be returned. order to satisfy explained. 
  
  
 9315 cottage street, philadelphia, pa 19114",3.3,2.9737827616791748,1.0,0.0,1.0,0.0,0.0,1.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3169.96 plus costs $64.50 for a total of $3234.46.|judgment for possession as of 02/02/2010.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 02/21/2010.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,169.96 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $64.50 costs for a total amount due of $3,234.46, plus interest from n/a. judgment for possession from 02/02/2010. possession granted on the basis of non-payment of rent. see scanned agreement for d2 for additional remarks. d2 was present and bound d1 to the scanned agreement.|parties appearing: igor dovman. 
  
  
  
 2070 e. elkhart street, phila, pa 19134",0.8,1.4331077553583644,0.0,0.0,1.0,0.0,0.0,0.0,3.0,9.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 930.00|date filed: 05/06/1992 
  
  
  
 richard allen homes , 836a hutchinson pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2027.99|date filed: 06/05/1992 
  
  
  
 apt o-304 , 155 e godfrey ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3920.00 plus costs $98.00 for a total of $4018.00|judgment for possession as of 06/05/2012 
 tenant will vacate by 7/5 and will return keys. after tenant vacates she will contact glenn m ross 215-643-7200 to make arrangements to repay the amounts owed. 
  
  
 5408 sansom st, a, phila, pa 19139",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,354.00|possession from: 12/05/2003|comment: see transcript 
  
  
  
 5302 marsden st, phila, pa 19124",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1015.50|date filed: 09/21/1988 
  
  
  
 apt 1204 , 2300 diamond st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $512.00 plus costs $95.00 for a total of $607.00|judgment for possession as of 09/04/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/06/2014 
 defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you miss the due date. defendant further understands that time is of the essence, which means that by siging this agreement, you may waive the right to pay and stay the eviction if you fail to pay your balance in full by the above mentioned due date. 
  
  
 1350 north 10th street, 11d, 015- harrison plaza, philadelphia, pa 19122",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,910.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $2,992.00, plus interest from n/a. judgment for possession from 11/26/2007. possession granted on the basis of non-payment of rent.|all parties appeared. 
  
  
  
 444 w. wellens st, phila, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1603.50|date filed: 02/10/1999 
  
  
  
 prop at , 5725 addison st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3175.00 plus costs $0.00 for a total of $3175.00.|judgment for possession as of 08/10/2016.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 parties agree to waive municipal court 180 day rule. parties agree to the following. parties acknowledge that plaintiff retains no money as security deposit or last month?s rent. parties agree that court costs have been waived. parties agree to the amount of the above money judgment as current balance. plaintiff agrees to let defendant remain in possession of the premises if defendant pays $100 towards money judgment plus $425 as ongoing rent (not included in money judgment) on or before 5th of each month (starting 9/5/16) until money judgment is satisfied. payments will either be hand-delivered or mailed to plaintiff?s address of record with timely postmark on or before due date.   (continued...) 
  
  
 3965 pennsgrove rd, philadelphia, pa 19104",0.7,1.3346355777391594,0.0,0.0,0.0,0.0,0.0,1.0,2.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,648.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,735.00, plus interest from n/a. judgment for possession from 10/11/2007. possession granted on the basis of non-payment of rent and termination of the term.|all parties appeared.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,648.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,735.00, plus interest from n/a. judgment for possession from 10/11/2007. possession granted on the basis of non-payment of rent and termination of the term.|all parties appeared. 
  
  
  
 537 carpenter st, phila, pa 19147",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $967.00 plus costs $83.00 for a total of $1050.00|judgment for possession as of 12/07/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant is to pay $75 by 12/14/12. (2) tenant is to pay ongoing monthly rent of $575 by the 1st of each month    beginning 1/1/13. (not to be applied to the judgment.) (3) tenant is to pay an additional $195 each month by the 15th of each    month beginning 1/15/13 until the judgment is paid in full. (4) municipal court 180 day rule is waived. prepared by cb 
  
  
 1643 w. lehigh ave, apt 3, philadelphia, pa 19132",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 827.03|date filed: 12/08/1976 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 599.04|date filed: 08/09/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 599.04|date filed: 08/09/1995 
  
  
  
 prop at , 3438 n palethorp st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2499.00|date filed: 11/13/1996 
  
  
  
 apt 2216 , 8500 lindbergh blvd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $850.00 plus costs $64.50 for a total of $914.50.|judgment for possession as of 03/19/2009.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1) on march 20th, 2009 defendant agrees to pay in the form of a money order, and plaintiff agrees to accept a payment of $500.00 in partial satisfaction of the judgement. plaintiff agrees to pick pick up the payment at defendant's place of employment and issue defendant a receipt for said payment. 2)on march 27, 2009 defendant agrees to pay in the form of a money order, and plaintiff agrees to accept a payment of $414.50 in full satisfaction of the judgement. plaintiff agrees to pick pick up the payment at defendant's place of employment and issue defendant a receipt for said payment. 3) defendant agrees to make regular monthly rent paymets on the first of each monthy thereafter.                                                                                         ( more ) 
  
  
 4714 c st., philadelphia, pa 19120",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. see scanned exhibit 
  
  
  
 809 n 10th st, richard allen ii, phila, pa 19123",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,693.42 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,755.42, plus interest from n/a. judgment for possession from 06/04/2007. possession granted on the basis of non-payment of rent and termination of the term.|parties appearing: kenneth baritz, sharon mitchell. 
  
  
  
 524 mayland st, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,955.00|possession from: 07/16/2002|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,955.00|possession from: 07/16/2002 
  
  
  
 231 s 51st st, apt 5e, phila, pa 19139",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,260.00|possession from: 05/19/2003|comment: see transcript 
  
  
  
 5851 willows ave, 1st floor, phila, pa 19143",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 358.50|date filed: 02/25/1987 
  
  
  
 sp garden apts c , 00530nwendle ct, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1945.17 plus costs $110.50 for a total of $2055.67|judgment for possession as of 10/11/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/01/2012 
  
  
  
 7900 lindburgh blvd #3912, philadelphia, pa 19153",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3529.25 plus costs $86.50 for a total of $3615.75|judgment for possession as of 08/27/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/17/2009 
 judgment of possession to be satisfied if defendant pays $3615.75 by 9/17/2009. 
  
  
 1901 hartranft street apt#219, phila, pa 19145",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 630.00|date filed: 02/04/1988 
  
  
  
 bentley manor #206 , 1410 w 72nd st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1845.50|date filed: 02/26/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1845.50|date filed: 02/26/2001 
  
  
  
 1st fl , 6349 chew ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6500.00 plus costs $0.00 for a total of $6500.00|judgment for possession as of 12/16/2021|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 tenant shall be responsible for paying ongoing rent and utilities in a timely manner beginning january 1, 2022 and shall continue to pay her ongoing monthly rent and utilities in a timely manner to be due by the 1st day of every subsequent month thereafter throughout the life of this jba and afterwards pursuant to the terms of her lease. in addition, tenant shall pay the above judgment amount in the following way: tenant shall pay $433.00 towards the above judgment amount by january 15th 2022. in addition tenant shall pay $433.00 to be due by the 15th of every subsequent month thereafter until the above judgment amount is paid in full.   (continued...) 
  
  
 4936 walnut street, b, philadelphia, pa 19139",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6283.00 plus costs $122.50 for a total of $6405.50|judgment for possession as of 03/20/2015 
 1.     defendants to have until 4/20/15 to vacate 2.     jorge sampayo is authorized to bind luz boria preoared by t.b. 
  
  
 2220 n. 6th st, philadelphia, pa 19133",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1556.00 plus costs $105.00 for a total of $1661.00|judgment for possession as of 05/23/2011 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 6/23/11. prepared by cb 
  
  
 6301 old york rd, apt 111, philadelphia, pa 19141",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/23/2017|disposition entered by trial commissioner: nathaniel woodard 
 lease is terminated by agreement of the parties. tenants agree to vacate on or before november 30, 2017 by leaving premises in broom swept condition and returning key to landlord. landlord will keep security deposit and prepaid rents and tenant waives claim to these monies. landlord waives claim for rent up to above move-out date; tenants waive claim against landlord pertaining to city's lead paint ordinance. all writs can issue forthwith but no lockout until after november 30, 2017. landlord reserves right to bring claim for any physical damages to rental premises that landlord may discover after tenants vacate. 
  
  
 7101 eastwood street, philadelphia, pa 19149",3.6,2.0479309957346223,1.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4090.00 plus costs $110.00 for a total of $4200.00|judgment for possession as of 05/25/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant shall pay all ongoing monthly rent of $693.00 on or before the first of each month starting on june 1, 2015. tenant shall pay back rent, fees and costs of $4,200.00 in consecutive, monthly installment payments of $307.00 on or before the 15th of each month starting on june 15, 2016. landlord may file the writ and alias writs of possession forthwith. 
  
  
 3040 frankford avenue, unit a, philadelphia, pa 19134",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1646.00 plus costs $95.00 for a total of $1741.00|judgment for possession as of 11/16/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 01/02/2018|disposition entered by trial commissioner: aaron c palmer 
 i, tyesha givens, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $1646.00 plus court costs of $95 for a total of $1741.00 as soon as possible but no later than close of business on tuesday, january 2, 2018. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 877 n 48th st, lucien e. blackwell iii, philadelphia, pa 19139",3.2,6.060677814862798,0.0,0.0,1.0,1.0,1.0,1.0,2.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $5,915.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $5,915.00, plus interest from n/a. judgment for possession from 11/08/2007. possession granted on the basis of non-payment of rent, termination of the term and breach of a condition.|all parties appeared. 
  
  
  
 3418 ashfield lane, 2nd fl apt, phila, pa 19114",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 445.00|date filed: 11/27/1992 
  
  
  
 rear house , 1118 webster st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 522.50|date filed: 02/26/1986 
  
  
  
 passyunk homes , 03400, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5090 plus costs $103.50 for a total of $5193.50|judgment for possession as of 07/19/2010 
 complaint is amended to include termination of term. tenants will vacate by 7/31 and will return keys. after tenants have vacated, they will contact glenn m ross 215-643-7200 about repaying the amounts due. 
  
  
 5450 wissahickon ave, apt b-940, phila, pa 19144",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1460.50|date filed: 05/31/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1460.50|date filed: 05/31/1996 
  
  
  
 d-2 , 1117 e sndney st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $725.00 plus costs $78.00 for a total of $803.00.|judgment for possession as of 06/28/2013.|money judgment to be satisfied if defendant vacates by 07/08/2013. 
 all parties agree that the defendant tracey scott owes the plaintiff louicious tucker $803.00. all parties agree that when the defendant tracey scott and all others move out of 1316 w jerome street 2nd floor on or before july 8,2013 the money judgment will be satisfied. the property must be broom swept and the keys given to the plaintiff. there is no security deposit. order to satisfy has been explained and given. 
  
  
 1316 w. jerome street, 2nd floor, phila, pa 19140",2.7,0.9674625373153485,1.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1498.50|date filed: 09/03/1997 
  
  
  
 prop at , 5438 market st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,550.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,604.00, plus interest from n/a. judgment for possession from 12/01/2005. possession granted on the basis of non-payment of rent. see scanned agreement 
  
  
  
 615 e vernon rd, apt 107, phila, pa 19119",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 712.67|date filed: 07/10/1991 
  
  
  
 apt11f cambridge plz , 950 n 10th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 337.25|date filed: 06/30/1977|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 337.25|date filed: 06/30/1977 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $255.00 plus costs $99.75 for a total of $354.75|judgment for possession as of 06/07/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kimberly oliver 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $255.00 plus court costs of $99.75 by july 23, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on july 23, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 2443 north 11th street #806, fairhill apartments, philadelphia, pa 19133",3.1,5.663283002560534,0.0,0.0,1.0,1.0,1.0,1.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/28/2011 
 possession to plainitff as on 11/28/11. however, defendant has until 1/22/12 to vacate. all writs may issue during that time period however, lockout shall not occur under any circumstances before 1/23/12. plaintiff reserves the right to reinstate the original claim of $7,072.00 if defendant is not out by that date. defendant has right of inspection on 11/28/11, but he must get there by 130pm because plaintiff has business at 300pm. 
  
  
 6441 dicks avenue, phila, pa 19142",4.0,2.6408503156197733,1.0,0.0,1.0,0.0,1.0,0.0,5.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 12/17/1993 
  
  
  
 prop at , 1440 n dover st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 05/25/2018|disposition entered by trial commissioner: carmen rivera 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not be scheduled prior to 7/31/18 provided tenant pays her rent on time and complies with the other terms of the lease. 
  
  
 14 w chelten ave ent @ 18 w chelten ave # 1002, philadelphia, pa 19144",1.2,0.2069135070752288,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $1390.00 plus costs $0.00 for a total of $1390.00|disposition entered by trial commissioner: laura krause 
 philadelphia housing authority to pay plaintiff $1390.00 by 12/19/2022 
  
  
 401-41 washington ave. aka 401-441 washington ave., ent @ 343 washington ave., phila, pa 19147",0.6,0.28944948343341265,0.0,0.0,1.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 05/22/2008. possession granted on the basis of termination of the term. see scanned jba done by t/c - m.b.|parties appearing: deepta hiremath, sheldon nerenberg, gary p robinson, john mcwilliams. 
  
  
  
 3442 old york road 3rd floor(3), phila, pa 19140",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2543.50 plus costs $0.00 for a total of $2543.50|judgment for possession as of 07/27/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 lockout is         stayed if the following is complied with: defendants shall make a payment towards arrears in         the amount of $110.00 each month on or before the 16th day of the month, starting with august 16,         2015. regular rent shall be paid on or before the 16th day of each month beginning august 16,         2015. ongoing late fees shall be waived as long as defendants makes payment according to this agreement. if defendants comply with the foregoing, lockout will be stayed. if defendants breach the foregoing, plaintiff may proceed with lockout. 
  
  
 3000 woodhaven road, a/k/a 1524 riverside drive, philadelphia, pa 19154",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 900.00|date filed: 01/05/1984|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 900.00|date filed: 10/05/1984 
  
  
  
 apt 402 , 00241s47th st, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3751.53 plus costs $105.00 for a total of $3856.53|judgment for possession as of 07/08/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/29/2010 
 judgment of possession to be satisfied if defendant pays $3856.53 by 7/29/2010. 
  
  
 4139 maywood street, phila, pa 19124",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $225.00|possession from: 09/18/2002 
  
  
  
 unknown",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1646.00|date filed: 05/29/1997 
  
  
  
 prop at , 2504 s broad st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1795.00 plus costs $95.00 for a total of $1890.00|judgment for possession as of 12/08/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1.     $1571.00 by 1/3/18 2.     january rent to be paid by 1/5/18 (not applied to judgment) 3.     $319.00 by 1/15/18 prepared by t.b. 
  
  
 6300 old york road # 219, philadelphia, pa 19141",0.9,1.2490548221265896,0.0,0.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 956.00|date filed: 01/02/1991 
  
  
  
 southwark plz , 917 lawrence way , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $980.00 plus costs $0.00 for a total of $980.00.|judgment for possession as of 07/16/2014. 
 all writs may be filed as soon as allowable by law however no lockout to occur prior to july 31, 2014. defendant has agreed to vacate the property no later than july 31, 2014, leaving the same in a generally broom swept cleaned condition free of all personal belongings. defendant has submitted a check in the amount of $880.00 to the plaintiff provided that the check clears the full money judgment will be satisfied. landlord may retain any/all security deposit/pre-paid rent held for the property. 
  
  
 old bustleton place apts #1, 9199 old bustleton avenue, philadlephia, pa 19115",3.6,1.8652979101583709,1.0,0.0,1.0,0.0,1.0,0.0,1.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,574.07 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,661.07, plus interest from n/a. judgment for possession from 07/10/2007. possession granted on the basis of non-payment of rent. see scanned agreement|parties appearing: kenneth baritz, edgar a. hall, jessica l. levy.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,574.07 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,661.07, plus interest from n/a. judgment for possession from 07/10/2007. possession granted on the basis of non-payment of rent. see scanned agreement|parties appearing: kenneth baritz, edgar a. hall, jessica l. levy. 
  
  
  
 2827 lardner st, philadelphia, pa 19149",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.00|date filed: 10/30/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1905.50|date filed: 11/23/1990 
  
  
  
 prop at , 2024 riverside dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1014.83 plus costs $127.25 for a total of $1142.08|judgment for possession as of 03/26/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenants to pay as follows: $400 by 3/27/19; $2166.58 by 4/12/19 which includes april, 2019 rent and late charge. davis is authorized to bind herica to this agreement. 
  
  
 155 e. godfrey avenue # p-304, philadelphia, pa 19120",0.8,0.9679495589311331,0.0,0.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $868.30 plus costs $64.50 for a total of $932.80|judgment for possession as of 07/09/2009|money judgment to be satisfied if defendant vacates by 8/8/09 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 8/8/09. so long as tenant does all of the     above, then the money judgment shall be satisifed. (2) landlord is to retain any security deposit and/or prepaid rent. prepared by cb 
  
  
 315 e. mt airy ave ent @, 331 e. mt airy ave apt b3, philadelphia, pa 19119",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1353.50|date filed: 01/09/1992|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1353.50|date filed: 01/09/1992 
  
  
  
 prop at , 210 w tioga st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 734.00|date filed: 01/06/1993 
  
  
  
 richard allen , 1007c brown pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/09/2010 
 tenant has vacated property and landlord has taken possession. tenant to make arrangements to remove the washer/dryer, 2 door side by side refrig. jacuzzi and his other property 840 s.3rd st. and garage by 12/12/10, through management, or counsel. landlord will keep any security deposit and/or pre-paid rent. tenant to pay $2500 by 12/10/10,money order/cert ck 
  
  
 840 s. 3rd st., phila, pa 19147",0.8,1.1906514334166434,0.0,1.0,1.0,0.0,0.0,0.0,3.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1758.48|date filed: 12/31/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1758.48|date filed: 12/31/2001 
  
  
  
 apt 4-f , 6803-09 emlen st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2256.09 plus costs $88.50 for a total of $2344.59|judgment for possession as of 09/26/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/17/2011 
 audrey malbacias has the authority to sign for and bind george baumann, iii 
  
  
 450 byberry rd, #c-53, philadelphia, pa 19116",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1600.00|date filed: 11/19/2001 
  
  
  
 2nd fl , 1517 tasker st , phila. , pa 19145",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - mediated judgment by agreement.  mediated judgment by agreement.|and|disposition - resolved by adr mediation agreement - housing.  judgment amount: $2,531.00|possession from: 01/22/2004|comment: ms. todd will pay $700.00 on 02/02/2004 ($450 to be applied toward february's rent and $250 applied to back rent. hereafter all rents to be paid on 
  
  
  
 2728 n. 13th st., apt. 12, phila, pa 19133",0.7,1.2584148175416103,0.0,1.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1528.50|date filed: 08/05/1997 
  
  
  
 1st fl , 3603 red lion rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1200.00|date filed: 04/12/1994 
  
  
  
 prop at , 4728 griscom st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1090.00 plus costs $83.00 for a total of $1173.00|judgment for possession as of 07/19/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/09/2010 
 judgment of possession to be satisfied if defendant pays $1173.00 by 8/09/2010. 
  
  
 2230 south 70th street, phila, pa 19142",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $408.00 plus costs $64.50 for a total of $472.50|judgment for possession as of 08/12/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/31/2009 
 celetia williams has agreed to the amount owed to pha, she has agreed to pay the amount of 472.50(408.00+64.50) by the 31st of august. 
  
  
 5409 eastwick terrace 1b, bartram village, philadelphia, pa 19143",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2383.50|date filed: 01/04/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2383.50|date filed: 01/04/1995 
  
  
  
 3rd fl , 4522 walnut st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2000.00|date filed: 10/11/1989 
  
  
  
 apt a scattered , 1803 n 18th st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/21/2019|disposition entered by trial commissioner: carmen rivera 
 1. defendants and all occupants to have until 7/31/19 to vacate 2. landlord to keep security deposit and/or prepaid rent 3. lease terminated by agreement 4. plaintiff's claim for money is withdrawn without prejudice and shall be waived so long as defendants and all occupants vacate and remove all personal property by 7/31/19 and leave premises in a broom clean condition with no tenant caused damage. 5. counsel for plaintiff shall provide counsel for defendant with a signed order to vacate judgment to be filed with the court so long as defendants and all occupants vacate and remove all personal property by 7/31/19 and leave premises in a broom clean condition with no tenant caused damage.   (continued...) 
  
  
 4920 city avenue # a206, philadelphia, pa 19131",2.9,1.06451486727903,1.0,0.0,1.0,0.0,0.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1666.50|date filed: 01/12/1996 
  
  
  
 apt 1403 , 8500 lindbergh blvd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1213.50|date filed: 11/02/1988 
  
  
  
 prop at richard allen home, 706 c jessup place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,388.21 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,475.21, plus interest from n/a. judgment for possession from 04/25/2008. possession granted on the basis of non-payment of rent. the correct date of this agreement is 04/25/2008. see scanned agreement.|all parties appeared.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,388.21 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,475.21, plus interest from n/a. judgment for possession from 04/25/2008. possession granted on the basis of non-payment of rent. the correct date of this agreement is april 25, 2008. see scanned agreement.|all parties appeared.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,388.21 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,475.21, plus interest from n/a. judgment for possession from 04/25/2008. possession granted on the basis of non-payment of rent. see agreement scanned by mediation|parties appearing: robert willwerth, karen banks, ryan banks & all other occ.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,388.21 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,475.21, plus interest from n/a. judgment for possession from 04/25/2008. possession granted on the basis of non-payment of rent. see agreement scanned by mediation|parties appearing: robert willwerth, karen banks, ryan banks & all other occ. 
  
  
  
 1601 e mt airy ave, ent @, 1651 e mt airy ave, #103-b, phila, pa 19150",0.5,2.6622378391865062,0.0,0.0,0.0,0.0,0.0,0.0,5.0,24.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1660.56|date filed: 09/24/1992 
  
  
  
 1st fl , 2637 cranston rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1365.00 plus costs $83.50 for a total of $1448.50.|judgment for possession as of 02/03/2011.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 wilfred beauchamps binds his daughter krystle to this agreement. defendants will pay the judgment in full by 2/28/11 and will include rent for 2/11 plus late fee of $62.50 (rent due by the 20th).    all rents will be paid as due by the 20th of the month. failure to pay as agreed will lead to eviction and the judgment will remain on record. order to satisfy explained. 
  
  
 4044 e. roosevelt blvd, floor 1, philadelphia, pa 19120",1.7,1.7494953826673478,0.0,0.0,1.0,0.0,1.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,650.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $4,737.00, plus interest from n/a. judgment for possession from 08/13/2008. possession granted on the basis of non-payment of rent. money judgment of $4,737.00 to be satisfied if defendant and all other occupants vacates by 08/31/2008. see attached agreement for details|parties appearing: bryan h ehrlich, kenneth copeland.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,650.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $4,737.00, plus interest from n/a. judgment for possession from 08/13/2008. possession granted on the basis of non-payment of rent. money judgment of $4,737.00 to be satisfied if defendant and all other occupants vacates by 08/31/2008. see attached agreement for details|parties appearing: bryan h ehrlich, kenneth copeland. 
  
  
  
 5327 chester ave., unit 2, phila, pa 19143",0.9,2.2956607640878595,0.0,0.0,1.0,0.0,0.0,0.0,4.0,14.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1989.13 plus costs $121.75 for a total of $2110.88|judgment for possession as of 02/07/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: nathaniel woodard 
 (1) tenant shall pay $1195 by 2/8/19. (2) tenant shall pay an additional $915.88 by 2/28/19. prepared by cb 
  
  
 155 e. godfrey avenue # b-303, philadelphia, pa 19120",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1585.50|date filed: 08/30/2000 
  
  
  
 prop at , 5820 fernwood st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 08/10/2006. possession granted on the basis of termination of the term. scanned by t/c 
  
  
  
 1909 e. oakdale st, philadelphia, pa 19134",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. scanned by t/c - g.m. 
  
  
  
 414 hoffman street, phila, pa 19148",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1603.50|date filed: 08/18/1998 
  
  
  
 prop at , 3266 edgemont st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 715.00|date filed: 07/25/1984 
  
  
  
 richard allen homes apt h , 00804, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1700.00|date filed: 03/18/1993|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1700.00|date filed: 03/18/1993 
  
  
  
 prop at , 4853 hutchinson st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 693.64|date filed: 04/07/1989 
  
  
  
 prop at , 2423 reese st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2174.07 plus costs $83.00 for a total of $2257.07|judgment for possession as of 08/31/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/21/2012 
 tenants will receive a credit for any payments received by landlord which have not already been deducted from above amount. 
  
  
 7400 haverford ave, #w-314, philadelphia, pa 19151",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3240.58 plus costs $127.25 for a total of $3367.83|judgment for possession as of 02/08/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: nathaniel woodard 
 1.     $1350.00 by 2/8/19 2.     $1350.00 by 2/22/19 3.     march rent and late fee to be paid by 3/5/19 (not applied to judgment) 4.     $657.83 by 3/20/19 5.     ashley thurston is authorized to bind christine thurston prepared by t.b. 
  
  
 155 e. godfrey avenue # c-205, philadelphia, pa 19120",1.0,1.6464496344288537,0.0,0.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 386.00|date filed: 12/27/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $408.00 plus costs $95.00 for a total of $503.00|judgment for possession as of 08/20/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. september rent by 9/5/15 (not applied to judgment) 2. $55.00 by 9/15/15 3. october rent by 10/5/15 (not applied to judgment) 4. $55.00 by 10/15/15 5. november rent by 11/5/15 (not applied to judgment) 6. $100.00 by 11/15/15 7. december rent by 12/5/15 (not applied to judgment) 8. $100.00 by 12/15/15 9. january rent by 1/5/16 (not applied to judgment) 10. $100.00 by 1/15/16 11. february rent to be paid by 2/5/16 (not applied to judgment)  (continued...) 
  
  
 1001 w. girard ave. # 212-i, phila, pa 19123",1.7000000000000002,3.8467655750106635,0.0,0.0,1.0,0.0,0.0,0.0,12.0,8.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2017.50|date filed: 12/12/2000 
  
  
  
 prop at , 612 winton st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1663.00|date filed: 05/21/1990 
  
  
  
 apt 1613 , 1801 j f k blvd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1365.00 plus costs $90.00 for a total of $1455.00.|judgment for possession as of 09/15/2015. 
 defendant agrees to vacate the premises no later than october 5, 2015 and pay plaintiff $300.00 on the 30th of each month, starting 9/30/15 and ending when the entire money judment has been paid in full. the address to send the money judgment is as follows: 7477 brockton road phila., pa 19151. defendant to remove all belongings, return keys and leave the premises broom clean. order to satisfy explained. 
  
  
 219 n 63rd st, apartment 3 f, philadelphia, pa 19139",2.7,0.9674625373153485,1.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1164.00|date filed: 02/24/2000 
  
  
  
 s.s. 910 , 2307 n college ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 458.00|date filed: 12/09/1987 
  
  
  
 whitehall apts , 01927, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $307.00 plus costs $99.75 for a total of $406.75|judgment for possession as of 07/12/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/13/2018|disposition entered by trial commissioner: colleen mcgrath 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $307.00 plus court costs of $99.75 by august 13, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on august 13, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 2148 23rd street g, raymond rosen, philadelphia, pa 19121",3.2,5.94438826575599,0.0,0.0,1.0,1.0,1.0,1.0,2.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1400.00 plus costs $78.00 for a total of $1478.00.|judgment for possession as of 07/31/2012.|money judgment to be satisfied if defendant vacates by 08/21/2012. 
 ms. mills has agreed to move no later than 8/21/12. if she moves on time and leaves property broom clean, ms. thomas will waive the judgment and give ms. mills $250.00 at time of vacating. order to satsify has been explained. 
  
  
 3517 n. 23rd st, 1st fl, philadelphia, pa 19140",3.3,2.9737827616791748,1.0,0.0,1.0,0.0,0.0,1.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1064.10|date filed: 02/21/1992 
  
  
  
 apt 3 , 1906 green st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2165.00|date filed: 10/06/1988 
  
  
  
 2nd flr , 421 w annsbury st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,150.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,204.00, plus interest from n/a. judgment for possession from 04/27/2005. possession granted on the basis of non-payment of rent. 
  
  
  
 1862-a pratt st, phila, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 911.00|date filed: 09/30/1977|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 911.00|date filed: 09/30/1977 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 773.50|date filed: 09/10/1991 
  
  
  
 prop at , 3424 n palethorp st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1850.00|date filed: 09/28/1999 
  
  
  
 prop at , 4734 n marvine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1320.00 plus costs $0.00 for a total of $1320.00|judgment for possession as of 02/01/2016 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not be scheduled prior to 2/29/16. landlord will keep all deposit monies above and beyond the above amount. 
  
  
 5730 frankford ave ent @, 5738 frankford ave, #a-20, philadelphia, pa 19135",1.2,0.5557821543956523,0.0,0.0,0.0,0.0,1.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $677.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $739.00, plus interest from n/a. judgment for possession from 01/31/2007. possession granted on the basis of non-payment of rent. 
  
  
  
 4403 megargee st. e, liddonfield, philadelphla, pa 19136",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $704.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $758.00, plus interest from n/a. judgment for possession from 08/11/2005. possession granted on the basis of non-payment of rent. see order remarks 
  
  
  
 2025-29 chestnut st, apt 602, phila, pa 19103",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 464.49|date filed: 07/23/1986 
  
  
  
 prop at , 02615eberks st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0


==> Project_3-3/tables/diagnostic_monthly_filings_by_event_month.csv <==
month_start,is_residential,filings
1969-01-01,1,21
1969-02-01,1,31
1969-03-01,1,70
1969-04-01,1,88
1969-05-01,1,94
1969-06-01,1,114
1969-07-01,1,92
1969-08-01,1,125
1969-09-01,1,114
1969-10-01,1,111
1969-11-01,1,87
1969-12-01,1,135
1970-01-01,1,149
1970-02-01,1,173
1970-03-01,1,255
1970-04-01,1,241
1970-05-01,1,186
1970-06-01,1,292
1970-07-01,1,334
1970-08-01,1,194
1970-09-01,1,252
1970-10-01,1,299
1970-11-01,1,186
1970-12-01,1,172
1971-01-01,1,204
1971-02-01,1,517
1971-03-01,1,302
1971-04-01,1,339
1971-05-01,1,853
1971-06-01,1,408
1971-07-01,1,421
1971-08-01,1,295
1971-09-01,1,412
1971-10-01,1,748
1971-11-01,1,426
1971-12-01,1,249
1972-01-01,1,297
1972-02-01,1,261
1972-03-01,1,302
1972-04-01,1,310
1972-05-01,1,386
1972-06-01,1,442
1972-07-01,1,391
1972-08-01,1,482
1972-09-01,1,395
1972-10-01,1,440
1972-11-01,1,262
1972-12-01,1,252
1973-01-01,1,609
1973-02-01,1,467
1973-03-01,1,491
1973-04-01,1,291
1973-05-01,1,385
1973-06-01,1,367
1973-07-01,1,381
1973-08-01,1,458
1973-09-01,1,349
1973-10-01,1,374
1973-11-01,1,415
1973-12-01,1,323
1974-01-01,1,466
1974-02-01,1,371
1974-03-01,1,393
1974-04-01,1,416
1974-05-01,1,390
1974-06-01,1,416
1974-07-01,1,446
1974-08-01,1,475
1974-09-01,1,466
1974-10-01,1,500
1974-11-01,1,454
1974-12-01,1,453
1975-01-01,1,524
1975-02-01,1,390
1975-03-01,1,464
1975-04-01,1,510
1975-05-01,1,412
1975-06-01,1,436
1975-07-01,1,540
1975-08-01,1,519
1975-09-01,1,576
1975-10-01,1,526
1975-11-01,1,489
1975-12-01,1,524
1976-01-01,1,562
1976-02-01,1,444
1976-03-01,1,588
1976-04-01,1,439
1976-05-01,1,629
1976-06-01,1,632
1976-07-01,1,676
1976-08-01,1,808
1976-09-01,1,588
1976-10-01,1,676
1976-11-01,1,610
1976-12-01,1,628
1977-01-01,1,761
1977-02-01,1,709
1977-03-01,1,727
1977-04-01,1,669
1977-05-01,1,638
1977-06-01,1,649
1977-07-01,1,776
1977-08-01,1,816
1977-09-01,1,795
1977-10-01,1,733
1977-11-01,1,763
1977-12-01,1,714
1978-01-01,1,747
1978-02-01,1,709
1978-03-01,1,1094
1978-04-01,1,878
1978-05-01,1,849
1978-06-01,1,835
1978-07-01,1,804
1978-08-01,1,1023
1978-09-01,1,770
1978-10-01,1,1030
1978-11-01,1,873
1978-12-01,1,643
1979-01-01,1,904
1979-02-01,1,937
1979-03-01,1,801
1979-04-01,1,847
1979-05-01,1,969
1979-06-01,1,795
1979-07-01,1,864
1979-08-01,1,867
1979-09-01,1,785
1979-10-01,1,869
1979-11-01,1,862
1979-12-01,1,793
1980-01-01,1,913
1980-02-01,1,825
1980-03-01,1,831
1980-04-01,1,886
1980-05-01,1,847
1980-06-01,1,1015
1980-07-01,1,963
1980-08-01,1,843
1980-09-01,1,860
1980-10-01,1,945
1980-11-01,1,577
1980-12-01,1,764
1981-01-01,1,984
1981-02-01,1,790
1981-03-01,1,754
1981-04-01,1,921
1981-05-01,1,787
1981-06-01,1,862
1981-07-01,1,894
1981-08-01,1,1019
1981-09-01,1,802
1981-10-01,1,863
1981-11-01,1,655
1981-12-01,1,811
1982-01-01,1,775
1982-02-01,1,833
1982-03-01,1,893
1982-04-01,1,779
1982-05-01,1,804
1982-06-01,1,812
1982-07-01,1,850
1982-08-01,1,895
1982-09-01,1,882
1982-10-01,1,568
1982-11-01,1,683
1982-12-01,1,712
1983-01-01,1,680
1983-02-01,1,697
1983-03-01,1,801
1983-04-01,1,674
1983-05-01,1,744
1983-06-01,1,882
1983-07-01,1,861
1983-08-01,1,859
1983-09-01,1,806
1983-10-01,1,675
1983-11-01,1,811
1983-12-01,1,698
1984-01-01,1,839
1984-02-01,1,726
1984-03-01,1,735
1984-04-01,1,761
1984-05-01,1,899
1984-06-01,1,756
1984-07-01,1,955
1984-08-01,1,915
1984-09-01,1,762
1984-10-01,1,823
1984-11-01,1,799
1984-12-01,1,670
1985-01-01,1,888
1985-02-01,1,798
1985-03-01,1,850
1985-04-01,1,884
1985-05-01,1,903
1985-06-01,1,812
1985-07-01,1,991
1985-08-01,1,974
1985-09-01,1,722
1985-10-01,1,959
1985-11-01,1,722
1985-12-01,1,729
1986-01-01,1,1007
1986-02-01,1,862
1986-03-01,1,968
1986-04-01,1,948
1986-05-01,1,887
1986-06-01,1,902
1986-07-01,1,1028
1986-08-01,1,1028
1986-09-01,1,931
1986-10-01,1,926
1986-11-01,1,784
1986-12-01,1,787
1987-01-01,1,843
1987-02-01,1,941
1987-03-01,1,917
1987-04-01,1,875
1987-05-01,1,840
1987-06-01,1,1003
1987-07-01,1,1030
1987-08-01,1,984
1987-09-01,1,887
1987-10-01,1,929
1987-11-01,1,901
1987-12-01,1,929
1988-01-01,1,868
1988-02-01,1,890
1988-03-01,1,1028
1988-04-01,1,862
1988-05-01,1,864
1988-06-01,1,1031
1988-07-01,1,972
1988-08-01,1,1126
1988-09-01,1,1044
1988-10-01,1,1019
1988-11-01,1,1060
1988-12-01,1,1041
1989-01-01,1,1028
1989-02-01,1,840
1989-03-01,1,952
1989-04-01,1,948
1989-05-01,1,935
1989-06-01,1,962
1989-07-01,1,891
1989-08-01,1,1099
1989-09-01,1,921
1989-10-01,1,930
1989-11-01,1,863
1989-12-01,1,982
1990-01-01,1,1093
1990-02-01,1,951
1990-03-01,1,974
1990-04-01,1,811
1990-05-01,1,981
1990-06-01,1,897
1990-07-01,1,1066
1990-08-01,1,1027
1990-09-01,1,877
1990-10-01,1,1074
1990-11-01,1,890
1990-12-01,1,797
1991-01-01,1,957
1991-02-01,1,840
1991-03-01,1,864
1991-04-01,1,930
1991-05-01,1,992
1991-06-01,1,911
1991-07-01,1,1133
1991-08-01,1,1054
1991-09-01,1,1042
1991-10-01,1,1091
1991-11-01,1,971
1991-12-01,1,923
1992-01-01,1,1080
1992-02-01,1,940
1992-03-01,1,999
1992-04-01,1,1015
1992-05-01,1,974
1992-06-01,1,932
1992-07-01,1,1113
1992-08-01,1,1089
1992-09-01,1,1013
1992-10-01,1,1161
1992-11-01,1,1176
1992-12-01,1,1100
1993-01-01,1,1125
1993-02-01,1,969
1993-03-01,1,1119
1993-04-01,1,1007
1993-05-01,1,1134
1993-06-01,1,1296
1993-07-01,1,1181
1993-08-01,1,1131
1993-09-01,1,1200
1993-10-01,1,1010
1993-11-01,1,1055
1993-12-01,1,1159
1994-01-01,1,903
1994-02-01,1,1068
1994-03-01,1,1217
1994-04-01,1,944
1994-05-01,1,1107
1994-06-01,1,1184
1994-07-01,1,1198
1994-08-01,1,1335
1994-09-01,1,1187
1994-10-01,1,1111
1994-11-01,1,1084
1994-12-01,1,1159
1995-01-01,1,1117
1995-02-01,1,1226
1995-03-01,1,1309
1995-04-01,1,892
1995-05-01,1,1136
1995-06-01,1,1123
1995-07-01,1,1239
1995-08-01,1,1418
1995-09-01,1,1187
1995-10-01,1,1260
1995-11-01,1,1106
1995-12-01,1,1079
1996-01-01,1,1220
1996-02-01,1,1188
1996-03-01,1,1058
1996-04-01,1,1058
1996-05-01,1,1152
1996-06-01,1,1118
1996-07-01,1,1227
1996-08-01,1,1326
1996-09-01,1,1164
1996-10-01,1,1287
1996-11-01,1,1176
1996-12-01,1,1135
1997-01-01,1,1458
1997-02-01,1,989
1997-03-01,1,1022
1997-04-01,1,1120
1997-05-01,1,1238
1997-06-01,1,1169
1997-07-01,1,1406
1997-08-01,1,1226
1997-09-01,1,1336
1997-10-01,1,1300
1997-11-01,1,943
1997-12-01,1,1161
1998-01-01,1,1189
1998-02-01,1,1057
1998-03-01,1,1092
1998-04-01,1,1093
1998-05-01,1,986
1998-06-01,1,1288
1998-07-01,1,1523
1998-08-01,1,1270
1998-09-01,1,1217
1998-10-01,1,1371
1998-11-01,1,1119
1998-12-01,1,1233
1999-01-01,1,1144
1999-02-01,1,1106
1999-03-01,1,1177
1999-04-01,1,1156
1999-05-01,1,1142
1999-06-01,1,1292
1999-07-01,1,1344
1999-08-01,1,1312
1999-09-01,1,1316
1999-10-01,1,1256
1999-11-01,1,1356
1999-12-01,1,1229
2000-01-01,1,1160
2000-02-01,1,1267
2000-03-01,1,1163
2000-04-01,1,1029
2000-05-01,1,1395
2000-06-01,1,1373
2000-07-01,1,1222
2000-08-01,1,1345
2000-09-01,1,1223
2000-10-01,1,1296
2000-11-01,1,1240
2000-12-01,1,1097
2001-01-01,1,2641
2001-02-01,1,1972
2001-03-01,1,2152
2001-04-01,1,1962
2001-05-01,1,1458
2001-06-01,1,1196
2001-07-01,1,1436
2001-08-01,1,1410
2001-09-01,1,1227
2001-10-01,1,1460
2001-11-01,1,1299
2001-12-01,1,1130
2002-01-01,1,4
2002-02-01,1,11
2002-03-01,1,1
2002-04-01,1,149
2002-05-01,1,1644
2002-06-01,1,1368
2002-07-01,1,1729
2002-08-01,1,1701
2002-09-01,1,1725
2002-10-01,1,1853
2002-11-01,1,1638
2002-12-01,1,1539
2003-01-01,1,1813
2003-02-01,1,1506
2003-03-01,1,1565
2003-04-01,1,1665
2003-05-01,1,1634
2003-06-01,1,1663
2003-07-01,1,2139
2003-08-01,1,1524
2003-09-01,1,1751
2003-10-01,1,1829
2003-11-01,0,1
2003-11-01,1,1541
2003-12-01,0,3
2003-12-01,1,1399
2004-01-01,0,1
2004-01-01,1,1841
2004-02-01,0,3
2004-02-01,1,1493
2004-03-01,0,4
2004-03-01,1,1637
2004-04-01,0,1
2004-04-01,1,1537
2004-05-01,0,1
2004-05-01,1,1522
2004-06-01,1,1731
2004-07-01,0,3
2004-07-01,1,1757
2004-08-01,0,1
2004-08-01,1,1735
2004-09-01,0,4
2004-09-01,1,1865
2004-10-01,0,2
2004-10-01,1,1601
2004-11-01,0,2
2004-11-01,1,1903
2004-12-01,0,2
2004-12-01,1,1646
2005-01-01,0,1
2005-01-01,1,1668
2005-02-01,0,3
2005-02-01,1,1548
2005-03-01,0,3
2005-03-01,1,1523
2005-04-01,0,2
2005-04-01,1,1396
2005-05-01,0,4
2005-05-01,1,1557
2005-06-01,0,6
2005-06-01,1,1859
2005-07-01,0,3
2005-07-01,1,1766
2005-08-01,0,7
2005-08-01,1,1903
2005-09-01,0,4
2005-09-01,1,1790
2005-10-01,0,14
2005-10-01,1,1621
2005-11-01,0,39
2005-11-01,1,1930
2005-12-01,0,18
2005-12-01,1,1601
2006-01-01,0,24
2006-01-01,1,1911
2006-02-01,0,21
2006-02-01,1,1624
2006-03-01,0,32
2006-03-01,1,1578
2006-04-01,0,16
2006-04-01,1,1363
2006-05-01,0,22
2006-05-01,1,1923
2006-06-01,0,34
2006-06-01,1,2106
2006-07-01,0,27
2006-07-01,1,1562
2006-08-01,0,27
2006-08-01,1,2100
2006-09-01,0,29
2006-09-01,1,1824
2006-10-01,0,35
2006-10-01,1,1957
2006-11-01,0,26
2006-11-01,1,1943
2006-12-01,0,25
2006-12-01,1,1622
2007-01-01,0,36
2007-01-01,1,1839
2007-02-01,0,37
2007-02-01,1,1409
2007-03-01,0,41
2007-03-01,1,1591
2007-04-01,0,21
2007-04-01,1,1514
2007-05-01,0,19
2007-05-01,1,1963
2007-06-01,0,30
2007-06-01,1,1877
2007-07-01,0,33
2007-07-01,1,1903
2007-08-01,0,33
2007-08-01,1,2121
2007-09-01,0,45
2007-09-01,1,1788
2007-10-01,0,36
2007-10-01,1,1923
2007-11-01,0,40
2007-11-01,1,1933
2007-12-01,0,45
2007-12-01,1,1651
2008-01-01,0,42
2008-01-01,1,2165
2008-02-01,0,45
2008-02-01,1,1554
2008-03-01,0,44
2008-03-01,1,1511
2008-04-01,0,38
2008-04-01,1,1728
2008-05-01,0,54
2008-05-01,1,1691
2008-06-01,0,36
2008-06-01,1,1795
2008-07-01,0,46
2008-07-01,1,1924
2008-08-01,0,44
2008-08-01,1,1797
2008-09-01,0,42
2008-09-01,1,1915
2008-10-01,0,47
2008-10-01,1,1976
2008-11-01,0,37
2008-11-01,1,1497
2008-12-01,0,51
2008-12-01,1,1842
2009-01-01,0,33
2009-01-01,1,1712
2009-02-01,0,44
2009-02-01,1,1572
2009-03-01,0,52
2009-03-01,1,1380
2009-04-01,0,43
2009-04-01,1,1417
2009-05-01,0,57
2009-05-01,1,1412
2009-06-01,0,54
2009-06-01,1,1625
2009-07-01,0,51
2009-07-01,1,1720
2009-08-01,0,35
2009-08-01,1,1840
2009-09-01,0,45
2009-09-01,1,1837
2009-10-01,0,41
2009-10-01,1,1799
2009-11-01,0,32
2009-11-01,1,1689
2009-12-01,0,51
2009-12-01,1,1900
2010-01-01,0,49
2010-01-01,1,1805
2010-02-01,0,44
2010-02-01,1,1340
2010-03-01,0,43
2010-03-01,1,1769
2010-04-01,0,33
2010-04-01,1,1510
2010-05-01,0,45
2010-05-01,1,1745
2010-06-01,0,49
2010-06-01,1,2080
2010-07-01,0,58
2010-07-01,1,2102
2010-08-01,0,43
2010-08-01,1,2199
2010-09-01,0,37
2010-09-01,1,2050
2010-10-01,0,35
2010-10-01,1,2084
2010-11-01,0,44
2010-11-01,1,2017
2010-12-01,0,37
2010-12-01,1,2008
2011-01-01,0,39
2011-01-01,1,2142
2011-02-01,0,40
2011-02-01,1,1842
2011-03-01,0,45
2011-03-01,1,1787
2011-04-01,0,25
2011-04-01,1,1510
2011-05-01,0,41
2011-05-01,1,1637
2011-06-01,0,36
2011-06-01,1,2224
2011-07-01,0,36
2011-07-01,1,2075
2011-08-01,0,46
2011-08-01,1,2214
2011-09-01,0,37
2011-09-01,1,2139
2011-10-01,0,37
2011-10-01,1,1729
2011-11-01,0,51
2011-11-01,1,1865
2011-12-01,0,43
2011-12-01,1,2093
2012-01-01,0,55
2012-01-01,1,2323
2012-02-01,0,47
2012-02-01,1,1735
2012-03-01,0,28
2012-03-01,1,1550
2012-04-01,0,45
2012-04-01,1,1629
2012-05-01,0,38
2012-05-01,1,2242
2012-06-01,0,37
2012-06-01,1,2168
2012-07-01,0,45
2012-07-01,1,2183
2012-08-01,0,30
2012-08-01,1,2429
2012-09-01,0,35
2012-09-01,1,1811
2012-10-01,0,43
2012-10-01,1,2084
2012-11-01,0,25
2012-11-01,1,1893
2012-12-01,0,43
2012-12-01,1,1812
2013-01-01,0,48
2013-01-01,1,1855
2013-02-01,0,48
2013-02-01,1,1774
2013-03-01,0,48
2013-03-01,1,1520
2013-04-01,0,41
2013-04-01,1,1515
2013-05-01,0,56
2013-05-01,1,1889
2013-06-01,0,44
2013-06-01,1,1807
2013-07-01,0,44
2013-07-01,1,2317
2013-08-01,0,55
2013-08-01,1,1995
2013-09-01,0,38
2013-09-01,1,2083
2013-10-01,0,48
2013-10-01,1,2455
2013-11-01,0,41
2013-11-01,1,1686
2013-12-01,0,45
2013-12-01,1,2135
2014-01-01,0,34
2014-01-01,1,2038
2014-02-01,0,45
2014-02-01,1,1776
2014-03-01,0,58
2014-03-01,1,1766
2014-04-01,0,62
2014-04-01,1,1688
2014-05-01,0,43
2014-05-01,1,1890
2014-06-01,0,36
2014-06-01,1,2108
2014-07-01,0,50
2014-07-01,1,2397
2014-08-01,0,43
2014-08-01,1,2176
2014-09-01,0,53
2014-09-01,1,2202
2014-10-01,0,46
2014-10-01,1,2101
2014-11-01,0,24
2014-11-01,1,1479
2014-12-01,0,46
2014-12-01,1,1981
2015-01-01,0,39
2015-01-01,1,1860
2015-02-01,0,36
2015-02-01,1,1569
2015-03-01,0,54
2015-03-01,1,1423
2015-04-01,0,40
2015-04-01,1,1660
2015-05-01,0,40
2015-05-01,1,1555
2015-06-01,0,37
2015-06-01,1,2057
2015-07-01,0,50
2015-07-01,1,2123
2015-08-01,0,48
2015-08-01,1,1790
2015-09-01,0,38
2015-09-01,1,2069
2015-10-01,0,46
2015-10-01,1,2116
2015-11-01,0,42
2015-11-01,1,1729
2015-12-01,0,45
2015-12-01,1,1947
2016-01-01,0,38
2016-01-01,1,1827
2016-02-01,0,41
2016-02-01,1,1800
2016-03-01,0,46
2016-03-01,1,1792
2016-04-01,0,33
2016-04-01,1,1368
2016-05-01,0,26
2016-05-01,1,1755
2016-06-01,0,30
2016-06-01,1,1963
2016-07-01,0,31
2016-07-01,1,1870
2016-08-01,0,52
2016-08-01,1,2168
2016-09-01,0,49
2016-09-01,1,2149
2016-10-01,0,35
2016-10-01,1,1770
2016-11-01,0,45
2016-11-01,1,1817
2016-12-01,0,37
2016-12-01,1,1841
2017-01-01,0,33
2017-01-01,1,1860
2017-02-01,0,37
2017-02-01,1,1740
2017-03-01,0,49
2017-03-01,1,1848
2017-04-01,0,38
2017-04-01,1,1438
2017-05-01,0,41
2017-05-01,1,1874
2017-06-01,0,32
2017-06-01,1,2099
2017-07-01,0,32
2017-07-01,1,1946
2017-08-01,0,56
2017-08-01,1,2018
2017-09-01,0,43
2017-09-01,1,2047
2017-10-01,0,39
2017-10-01,1,2021
2017-11-01,0,48
2017-11-01,1,1746
2017-12-01,0,32
2017-12-01,1,1531
2018-01-01,0,48
2018-01-01,1,1639
2018-02-01,0,43
2018-02-01,1,1490
2018-03-01,0,34
2018-03-01,1,1487
2018-04-01,0,48
2018-04-01,1,1452
2018-05-01,0,39
2018-05-01,1,1749
2018-06-01,0,39
2018-06-01,1,1588
2018-07-01,0,38
2018-07-01,1,1687
2018-08-01,0,33
2018-08-01,1,1933
2018-09-01,0,46
2018-09-01,1,1468
2018-10-01,0,44
2018-10-01,1,2067
2018-11-01,0,37
2018-11-01,1,1558
2018-12-01,0,34
2018-12-01,1,1649
2019-01-01,0,55
2019-01-01,1,1839
2019-02-01,0,38
2019-02-01,1,1573
2019-03-01,0,39
2019-03-01,1,1507
2019-04-01,0,63
2019-04-01,1,1426
2019-05-01,0,26
2019-05-01,1,1086
2019-06-01,0,26
2019-06-01,1,1693
2019-07-01,0,40
2019-07-01,1,2119
2019-08-01,0,50
2019-08-01,1,1846
2019-09-01,0,40
2019-09-01,1,1627
2019-10-01,0,46
2019-10-01,1,1947
2019-11-01,0,49
2019-11-01,1,1499
2019-12-01,0,45
2019-12-01,1,1668
2020-01-01,0,47
2020-01-01,1,1988
2020-02-01,0,56
2020-02-01,1,1684
2020-03-01,0,26
2020-03-01,1,799
2020-07-01,0,15
2020-07-01,1,189
2020-08-01,0,9
2020-08-01,1,170
2020-09-01,0,44
2020-09-01,1,678
2020-10-01,0,19
2020-10-01,1,777
2020-11-01,0,20
2020-11-01,1,572
2020-12-01,0,14
2020-12-01,1,514
2021-01-01,0,30
2021-01-01,1,542
2021-02-01,0,13
2021-02-01,1,656
2021-03-01,0,27
2021-03-01,1,660
2021-04-01,0,19
2021-04-01,1,175
2021-05-01,0,21
2021-05-01,1,160
2021-06-01,0,29
2021-06-01,1,301
2021-07-01,0,20
2021-07-01,1,433
2021-08-01,0,23
2021-08-01,1,486
2021-09-01,0,26
2021-09-01,1,523
2021-10-01,0,19
2021-10-01,1,748
2021-11-01,0,19
2021-11-01,1,893
2021-12-01,0,27
2021-12-01,1,1016
2022-01-01,0,25
2022-01-01,1,1032
2022-02-01,0,36
2022-02-01,1,541
2022-03-01,0,33
2022-03-01,1,945
2022-04-01,0,26
2022-04-01,1,884
2022-05-01,0,33
2022-05-01,1,1151
2022-06-01,0,35
2022-06-01,1,1222
2022-07-01,0,27
2022-07-01,1,1108
2022-08-01,0,28
2022-08-01,1,1752
2022-09-01,0,39
2022-09-01,1,1607
2022-10-01,0,45
2022-10-01,1,1274
2022-11-01,0,47
2022-11-01,1,1181
2022-12-01,0,34
2022-12-01,1,1365


==> Project_3-3/tables/diagnostic_monthly_served_writ_events_by_service_month.csv <==
month_start,is_residential,served_writ_events
2000-12-01,1,1
2002-01-01,1,5
2002-06-01,1,14
2002-07-01,1,209
2002-08-01,1,262
2002-09-01,1,289
2002-10-01,1,317
2002-11-01,1,271
2002-12-01,1,174
2003-01-01,1,363
2003-02-01,1,264
2003-03-01,1,343
2003-04-01,1,324
2003-05-01,1,299
2003-06-01,1,325
2003-07-01,1,345
2003-08-01,1,390
2003-09-01,1,377
2003-10-01,1,432
2003-11-01,1,303
2003-12-01,1,216
2004-01-01,1,439
2004-02-01,1,333
2004-03-01,1,320
2004-04-01,1,284
2004-05-01,1,318
2004-06-01,1,403
2004-07-01,1,329
2004-08-01,1,339
2004-09-01,1,364
2004-10-01,1,334
2004-11-01,0,1
2004-11-01,1,385
2004-12-01,1,250
2005-01-01,1,455
2005-02-01,1,326
2005-03-01,0,1
2005-03-01,1,371
2005-04-01,1,352
2005-05-01,0,1
2005-05-01,1,309
2005-06-01,1,364
2005-07-01,1,365
2005-08-01,1,402
2005-09-01,0,1
2005-09-01,1,430
2005-10-01,1,443
2005-11-01,0,1
2005-11-01,1,408
2005-12-01,0,2
2005-12-01,1,340
2006-01-01,0,5
2006-01-01,1,273
2006-02-01,0,1
2006-02-01,1,147
2006-03-01,0,1
2006-03-01,1,137
2006-04-01,0,4
2006-04-01,1,352
2006-05-01,0,4
2006-05-01,1,356
2006-06-01,0,4
2006-06-01,1,371
2006-07-01,0,2
2006-07-01,1,440
2006-08-01,0,8
2006-08-01,1,578
2006-09-01,0,8
2006-09-01,1,445
2006-10-01,0,6
2006-10-01,1,476
2006-11-01,0,7
2006-11-01,1,489
2006-12-01,0,5
2006-12-01,1,317
2007-01-01,0,12
2007-01-01,1,529
2007-02-01,0,6
2007-02-01,1,460
2007-03-01,0,12
2007-03-01,1,552
2007-04-01,0,14
2007-04-01,1,395
2007-05-01,0,4
2007-05-01,1,407
2007-06-01,0,9
2007-06-01,1,376
2007-07-01,0,4
2007-07-01,1,360
2007-08-01,0,3
2007-08-01,1,398
2007-09-01,0,6
2007-09-01,1,482
2007-10-01,0,7
2007-10-01,1,638
2007-11-01,0,9
2007-11-01,1,556
2007-12-01,0,5
2007-12-01,1,417
2008-01-01,0,12
2008-01-01,1,594
2008-02-01,0,10
2008-02-01,1,508
2008-03-01,0,9
2008-03-01,1,540
2008-04-01,0,9
2008-04-01,1,526
2008-05-01,0,9
2008-05-01,1,438
2008-06-01,0,5
2008-06-01,1,310
2008-07-01,0,1
2008-07-01,1,402
2008-08-01,0,6
2008-08-01,1,453
2008-09-01,0,10
2008-09-01,1,498
2008-10-01,0,11
2008-10-01,1,562
2008-11-01,0,8
2008-11-01,1,477
2008-12-01,0,4
2008-12-01,1,443
2009-01-01,0,8
2009-01-01,1,582
2009-02-01,0,4
2009-02-01,1,452
2009-03-01,0,7
2009-03-01,1,537
2009-04-01,0,4
2009-04-01,1,357
2009-05-01,0,15
2009-05-01,1,366
2009-06-01,0,18
2009-06-01,1,465
2009-07-01,0,7
2009-07-01,1,402
2009-08-01,0,9
2009-08-01,1,355
2009-09-01,0,15
2009-09-01,1,448
2009-10-01,0,6
2009-10-01,1,404
2009-11-01,0,11
2009-11-01,1,394
2009-12-01,0,7
2009-12-01,1,366
2010-01-01,0,7
2010-01-01,1,481
2010-02-01,0,5
2010-02-01,1,369
2010-03-01,0,9
2010-03-01,1,527
2010-04-01,0,18
2010-04-01,1,478
2010-05-01,0,10
2010-05-01,1,357
2010-06-01,0,9
2010-06-01,1,373
2010-07-01,0,7
2010-07-01,1,435
2010-08-01,0,11
2010-08-01,1,531
2010-09-01,0,13
2010-09-01,1,546
2010-10-01,0,12
2010-10-01,1,430
2010-11-01,0,8
2010-11-01,1,473
2010-12-01,0,6
2010-12-01,1,338
2011-01-01,0,11
2011-01-01,1,502
2011-02-01,0,12
2011-02-01,1,447
2011-03-01,0,10
2011-03-01,1,609
2011-04-01,0,7
2011-04-01,1,402
2011-05-01,0,7
2011-05-01,1,339
2011-06-01,0,7
2011-06-01,1,443
2011-07-01,0,7
2011-07-01,1,373
2011-08-01,0,9
2011-08-01,1,531
2011-09-01,0,10
2011-09-01,1,457
2011-10-01,0,6
2011-10-01,1,445
2011-11-01,0,11
2011-11-01,1,543
2011-12-01,0,8
2011-12-01,1,307
2012-01-01,0,10
2012-01-01,1,473
2012-02-01,0,3
2012-02-01,1,294
2012-03-01,0,12
2012-03-01,1,520
2012-04-01,0,8
2012-04-01,1,434
2012-05-01,0,10
2012-05-01,1,405
2012-06-01,0,10
2012-06-01,1,404
2012-07-01,0,11
2012-07-01,1,436
2012-08-01,0,8
2012-08-01,1,563
2012-09-01,0,9
2012-09-01,1,427
2012-10-01,0,9
2012-10-01,1,481
2012-11-01,0,9
2012-11-01,1,629
2012-12-01,0,3
2012-12-01,1,288
2013-01-01,0,13
2013-01-01,1,684
2013-02-01,0,12
2013-02-01,1,494
2013-03-01,0,9
2013-03-01,1,479
2013-04-01,0,11
2013-04-01,1,446
2013-05-01,0,12
2013-05-01,1,468
2013-06-01,0,9
2013-06-01,1,419
2013-07-01,0,5
2013-07-01,1,530
2013-08-01,0,11
2013-08-01,1,514
2013-09-01,0,3
2013-09-01,1,468
2013-10-01,0,12
2013-10-01,1,597
2013-11-01,0,10
2013-11-01,1,507
2013-12-01,0,12
2013-12-01,1,378
2014-01-01,0,13
2014-01-01,1,551
2014-02-01,0,14
2014-02-01,1,450
2014-03-01,0,9
2014-03-01,1,462
2014-04-01,0,5
2014-04-01,1,506
2014-05-01,0,14
2014-05-01,1,483
2014-06-01,0,14
2014-06-01,1,518
2014-07-01,0,14
2014-07-01,1,539
2014-08-01,0,11
2014-08-01,1,538
2014-09-01,0,11
2014-09-01,1,532
2014-10-01,0,13
2014-10-01,1,476
2014-11-01,0,16
2014-11-01,1,508
2014-12-01,0,5
2014-12-01,1,457
2015-01-01,0,9
2015-01-01,1,458
2015-02-01,0,8
2015-02-01,1,513
2015-03-01,0,10
2015-03-01,1,514
2015-04-01,0,14
2015-04-01,1,592
2015-05-01,0,13
2015-05-01,1,426
2015-06-01,0,21
2015-06-01,1,505
2015-07-01,0,13
2015-07-01,1,518
2015-08-01,0,14
2015-08-01,1,543
2015-09-01,0,6
2015-09-01,1,288
2015-10-01,0,16
2015-10-01,1,600
2015-11-01,0,5
2015-11-01,1,463
2015-12-01,0,12
2015-12-01,1,365
2016-01-01,0,7
2016-01-01,1,472
2016-02-01,0,12
2016-02-01,1,430
2016-03-01,0,2
2016-03-01,1,151
2016-04-01,0,7
2016-04-01,1,251
2016-05-01,0,11
2016-05-01,1,377
2016-06-01,0,14
2016-06-01,1,433
2016-07-01,0,8
2016-07-01,1,401
2016-08-01,0,7
2016-08-01,1,489
2016-09-01,0,8
2016-09-01,1,534
2016-10-01,0,4
2016-10-01,1,469
2016-11-01,0,10
2016-11-01,1,461
2016-12-01,0,9
2016-12-01,1,360
2017-01-01,0,11
2017-01-01,1,496
2017-02-01,0,6
2017-02-01,1,349
2017-03-01,0,6
2017-03-01,1,475
2017-04-01,0,7
2017-04-01,1,540
2017-05-01,0,10
2017-05-01,1,426
2017-06-01,0,8
2017-06-01,1,415
2017-07-01,0,16
2017-07-01,1,476
2017-08-01,0,18
2017-08-01,1,554
2017-09-01,0,11
2017-09-01,1,457
2017-10-01,0,8
2017-10-01,1,441
2017-11-01,0,18
2017-11-01,1,503
2017-12-01,0,6
2017-12-01,1,363
2018-01-01,0,16
2018-01-01,1,450
2018-02-01,0,9
2018-02-01,1,511
2018-03-01,0,9
2018-03-01,1,345
2018-04-01,0,11
2018-04-01,1,434
2018-05-01,0,11
2018-05-01,1,508
2018-06-01,0,14
2018-06-01,1,453
2018-07-01,0,19
2018-07-01,1,397
2018-08-01,0,12
2018-08-01,1,460
2018-09-01,0,8
2018-09-01,1,429
2018-10-01,0,9
2018-10-01,1,448
2018-11-01,0,9
2018-11-01,1,381
2018-12-01,0,11
2018-12-01,1,441
2019-01-01,0,15
2019-01-01,1,531
2019-02-01,0,16
2019-02-01,1,531
2019-03-01,0,7
2019-03-01,1,450
2019-04-01,0,13
2019-04-01,1,430
2019-05-01,0,8
2019-05-01,1,341
2019-06-01,0,5
2019-06-01,1,254
2019-07-01,0,14
2019-07-01,1,372
2019-08-01,0,8
2019-08-01,1,437
2019-09-01,0,8
2019-09-01,1,398
2019-10-01,0,6
2019-10-01,1,562
2019-11-01,0,10
2019-11-01,1,512
2019-12-01,0,10
2019-12-01,1,342
2020-01-01,0,20
2020-01-01,1,555
2020-02-01,0,22
2020-02-01,1,555
2020-03-01,0,6
2020-03-01,1,232
2020-11-01,0,4
2020-11-01,1,1
2020-12-01,0,3
2020-12-01,1,2
2021-01-01,0,2
2021-01-01,1,4
2021-02-01,0,2
2021-02-01,1,2
2021-03-01,0,4
2021-03-01,1,16
2021-04-01,0,2
2021-04-01,1,20
2021-05-01,0,4
2021-05-01,1,8
2021-06-01,0,4
2021-06-01,1,16
2021-07-01,0,2
2021-07-01,1,209
2021-08-01,0,4
2021-08-01,1,257
2021-09-01,0,3
2021-09-01,1,137
2021-10-01,0,9
2021-10-01,1,217
2021-11-01,0,11
2021-11-01,1,169
2021-12-01,0,10
2021-12-01,1,216
2022-01-01,0,5
2022-01-01,1,250
2022-02-01,0,7
2022-02-01,1,225
2022-03-01,0,6
2022-03-01,1,293
2022-04-01,0,4
2022-04-01,1,337
2022-05-01,0,18
2022-05-01,1,266
2022-06-01,0,7
2022-06-01,1,304
2022-07-01,0,11
2022-07-01,1,235
2022-08-01,0,7
2022-08-01,1,376
2022-09-01,0,3
2022-09-01,1,270
2022-10-01,0,9
2022-10-01,1,357
2022-11-01,0,13
2022-11-01,1,417
2022-12-01,0,5
2022-12-01,1,309


==> Project_3-3/tables/diagnostic_recent_filing_cohort_served_writ_rates.csv <==
month_start,filings,filing_cohort_served_writ_rate
1969-01-01,21,0.0
1969-02-01,31,0.0
1969-03-01,70,0.0
1969-04-01,88,0.0
1969-05-01,94,0.0
1969-06-01,114,0.0
1969-07-01,92,0.0
1969-08-01,125,0.0
1969-09-01,114,0.0
1969-10-01,111,0.0
1969-11-01,87,0.0
1969-12-01,135,0.0
1970-01-01,149,0.0
1970-02-01,173,0.0
1970-03-01,255,0.0
1970-04-01,241,0.0
1970-05-01,186,0.0
1970-06-01,292,0.0
1970-07-01,334,0.0
1970-08-01,194,0.0
1970-09-01,252,0.0
1970-10-01,299,0.0
1970-11-01,186,0.0
1970-12-01,172,0.0
1971-01-01,204,0.0
1971-02-01,517,0.0
1971-03-01,302,0.0
1971-04-01,339,0.0
1971-05-01,853,0.0
1971-06-01,408,0.0
1971-07-01,421,0.0
1971-08-01,295,0.0
1971-09-01,412,0.0
1971-10-01,748,0.0
1971-11-01,426,0.0
1971-12-01,249,0.0
1972-01-01,297,0.0
1972-02-01,261,0.0
1972-03-01,302,0.0
1972-04-01,310,0.0
1972-05-01,386,0.0
1972-06-01,442,0.0
1972-07-01,391,0.0
1972-08-01,482,0.0
1972-09-01,395,0.0
1972-10-01,440,0.0
1972-11-01,262,0.0
1972-12-01,252,0.0
1973-01-01,609,0.0
1973-02-01,467,0.0
1973-03-01,491,0.0
1973-04-01,291,0.0
1973-05-01,385,0.0
1973-06-01,367,0.0
1973-07-01,381,0.0
1973-08-01,458,0.0
1973-09-01,349,0.0
1973-10-01,374,0.0
1973-11-01,415,0.0
1973-12-01,323,0.0
1974-01-01,466,0.0
1974-02-01,371,0.0
1974-03-01,393,0.0
1974-04-01,416,0.0
1974-05-01,390,0.0
1974-06-01,416,0.0
1974-07-01,446,0.0
1974-08-01,475,0.0
1974-09-01,466,0.0
1974-10-01,500,0.0
1974-11-01,454,0.0
1974-12-01,453,0.0
1975-01-01,524,0.0
1975-02-01,390,0.0
1975-03-01,464,0.0
1975-04-01,510,0.0
1975-05-01,412,0.0
1975-06-01,436,0.0
1975-07-01,540,0.0
1975-08-01,519,0.0
1975-09-01,576,0.0
1975-10-01,526,0.0
1975-11-01,489,0.0
1975-12-01,524,0.0
1976-01-01,562,0.0
1976-02-01,444,0.0
1976-03-01,588,0.0
1976-04-01,439,0.0
1976-05-01,629,0.0
1976-06-01,632,0.0
1976-07-01,676,0.0
1976-08-01,808,0.0
1976-09-01,588,0.0
1976-10-01,676,0.0
1976-11-01,610,0.0
1976-12-01,628,0.0
1977-01-01,761,0.0
1977-02-01,709,0.0
1977-03-01,727,0.0
1977-04-01,669,0.0
1977-05-01,638,0.0
1977-06-01,649,0.0
1977-07-01,776,0.0
1977-08-01,816,0.0
1977-09-01,795,0.0
1977-10-01,733,0.0
1977-11-01,763,0.0
1977-12-01,714,0.0
1978-01-01,747,0.0
1978-02-01,709,0.0
1978-03-01,1094,0.0
1978-04-01,878,0.0
1978-05-01,849,0.0
1978-06-01,835,0.0
1978-07-01,804,0.0
1978-08-01,1023,0.0
1978-09-01,770,0.0
1978-10-01,1030,0.0
1978-11-01,873,0.0
1978-12-01,643,0.0
1979-01-01,904,0.0
1979-02-01,937,0.0
1979-03-01,801,0.0
1979-04-01,847,0.0
1979-05-01,969,0.0
1979-06-01,795,0.0
1979-07-01,864,0.0
1979-08-01,867,0.0
1979-09-01,785,0.0
1979-10-01,869,0.0
1979-11-01,862,0.0
1979-12-01,793,0.0
1980-01-01,913,0.0
1980-02-01,825,0.0
1980-03-01,831,0.0
1980-04-01,886,0.0
1980-05-01,847,0.0
1980-06-01,1015,0.0
1980-07-01,963,0.0
1980-08-01,843,0.0
1980-09-01,860,0.0
1980-10-01,945,0.0
1980-11-01,577,0.0
1980-12-01,764,0.0
1981-01-01,984,0.0
1981-02-01,790,0.0
1981-03-01,754,0.0
1981-04-01,921,0.0
1981-05-01,787,0.0
1981-06-01,862,0.0
1981-07-01,894,0.0
1981-08-01,1019,0.0
1981-09-01,802,0.0
1981-10-01,863,0.0
1981-11-01,655,0.0
1981-12-01,811,0.0
1982-01-01,775,0.0
1982-02-01,833,0.0
1982-03-01,893,0.0
1982-04-01,779,0.0
1982-05-01,804,0.0
1982-06-01,812,0.0
1982-07-01,850,0.0
1982-08-01,895,0.0
1982-09-01,882,0.0
1982-10-01,568,0.0
1982-11-01,683,0.0
1982-12-01,712,0.0
1983-01-01,680,0.0
1983-02-01,697,0.0
1983-03-01,801,0.0
1983-04-01,674,0.0
1983-05-01,744,0.0
1983-06-01,882,0.0
1983-07-01,861,0.0
1983-08-01,859,0.0
1983-09-01,806,0.0
1983-10-01,675,0.0
1983-11-01,811,0.0
1983-12-01,698,0.0
1984-01-01,839,0.0
1984-02-01,726,0.0
1984-03-01,735,0.0
1984-04-01,761,0.0
1984-05-01,899,0.0
1984-06-01,756,0.0
1984-07-01,955,0.0
1984-08-01,915,0.0
1984-09-01,762,0.0
1984-10-01,823,0.0
1984-11-01,799,0.0
1984-12-01,670,0.0
1985-01-01,888,0.0
1985-02-01,798,0.0
1985-03-01,850,0.0
1985-04-01,884,0.0
1985-05-01,903,0.0
1985-06-01,812,0.0
1985-07-01,991,0.0
1985-08-01,974,0.0
1985-09-01,722,0.0
1985-10-01,959,0.0
1985-11-01,722,0.0
1985-12-01,729,0.0
1986-01-01,1007,0.0
1986-02-01,862,0.0
1986-03-01,968,0.0
1986-04-01,948,0.0
1986-05-01,887,0.0
1986-06-01,902,0.0
1986-07-01,1028,0.0
1986-08-01,1028,0.0
1986-09-01,931,0.0
1986-10-01,926,0.0
1986-11-01,784,0.0
1986-12-01,787,0.0
1987-01-01,843,0.0
1987-02-01,941,0.0
1987-03-01,917,0.0
1987-04-01,875,0.0
1987-05-01,840,0.0
1987-06-01,1003,0.0
1987-07-01,1030,0.0
1987-08-01,984,0.0
1987-09-01,887,0.0
1987-10-01,929,0.0
1987-11-01,901,0.0
1987-12-01,929,0.0
1988-01-01,868,0.0
1988-02-01,890,0.0
1988-03-01,1028,0.0
1988-04-01,862,0.0
1988-05-01,864,0.0
1988-06-01,1031,0.0
1988-07-01,972,0.0
1988-08-01,1126,0.0
1988-09-01,1044,0.0
1988-10-01,1019,0.0
1988-11-01,1060,0.0
1988-12-01,1041,0.0
1989-01-01,1028,0.0
1989-02-01,840,0.0
1989-03-01,952,0.0
1989-04-01,948,0.0
1989-05-01,935,0.0
1989-06-01,962,0.0
1989-07-01,891,0.0
1989-08-01,1099,0.0
1989-09-01,921,0.0
1989-10-01,930,0.0
1989-11-01,863,0.0
1989-12-01,982,0.0
1990-01-01,1093,0.0
1990-02-01,951,0.0
1990-03-01,974,0.0
1990-04-01,811,0.0
1990-05-01,981,0.0
1990-06-01,897,0.0
1990-07-01,1066,0.0
1990-08-01,1027,0.0
1990-09-01,877,0.0
1990-10-01,1074,0.0
1990-11-01,890,0.0
1990-12-01,797,0.0
1991-01-01,957,0.0
1991-02-01,840,0.0
1991-03-01,864,0.0
1991-04-01,930,0.0
1991-05-01,992,0.0
1991-06-01,911,0.0
1991-07-01,1133,0.0
1991-08-01,1054,0.0
1991-09-01,1042,0.0
1991-10-01,1091,0.0
1991-11-01,971,0.0
1991-12-01,923,0.0
1992-01-01,1080,0.0
1992-02-01,940,0.0
1992-03-01,999,0.0
1992-04-01,1015,0.0
1992-05-01,974,0.0
1992-06-01,932,0.0
1992-07-01,1113,0.0
1992-08-01,1089,0.0
1992-09-01,1013,0.0
1992-10-01,1161,0.0
1992-11-01,1176,0.0
1992-12-01,1100,0.0
1993-01-01,1125,0.0
1993-02-01,969,0.0
1993-03-01,1119,0.0
1993-04-01,1007,0.0
1993-05-01,1134,0.0
1993-06-01,1296,0.0
1993-07-01,1181,0.0
1993-08-01,1131,0.0
1993-09-01,1200,0.0
1993-10-01,1010,0.0
1993-11-01,1055,0.0
1993-12-01,1159,0.0
1994-01-01,903,0.0
1994-02-01,1068,0.0
1994-03-01,1217,0.0
1994-04-01,944,0.0
1994-05-01,1107,0.0
1994-06-01,1184,0.0
1994-07-01,1198,0.0
1994-08-01,1335,0.0
1994-09-01,1187,0.0
1994-10-01,1111,0.0
1994-11-01,1084,0.0
1994-12-01,1159,0.0
1995-01-01,1117,0.0
1995-02-01,1226,0.0
1995-03-01,1309,0.0
1995-04-01,892,0.0
1995-05-01,1136,0.0
1995-06-01,1123,0.0
1995-07-01,1239,0.0
1995-08-01,1418,0.0
1995-09-01,1187,0.0
1995-10-01,1260,0.0
1995-11-01,1106,0.0
1995-12-01,1079,0.0
1996-01-01,1220,0.0
1996-02-01,1188,0.0
1996-03-01,1058,0.0
1996-04-01,1058,0.0
1996-05-01,1152,0.0
1996-06-01,1118,0.0
1996-07-01,1227,0.0
1996-08-01,1326,0.0
1996-09-01,1164,0.0
1996-10-01,1287,0.0
1996-11-01,1176,0.0
1996-12-01,1135,0.0
1997-01-01,1458,0.0
1997-02-01,989,0.0
1997-03-01,1022,0.0
1997-04-01,1120,0.0
1997-05-01,1238,0.0
1997-06-01,1169,0.0
1997-07-01,1406,0.0
1997-08-01,1226,0.0
1997-09-01,1336,0.0
1997-10-01,1300,0.0
1997-11-01,943,0.0
1997-12-01,1161,0.0
1998-01-01,1189,0.0
1998-02-01,1057,0.0
1998-03-01,1092,0.0
1998-04-01,1093,0.0
1998-05-01,986,0.0
1998-06-01,1288,0.0
1998-07-01,1523,0.0
1998-08-01,1270,0.0
1998-09-01,1217,0.0
1998-10-01,1371,0.0
1998-11-01,1119,0.0
1998-12-01,1233,0.0
1999-01-01,1144,0.0
1999-02-01,1106,0.0
1999-03-01,1177,0.0
1999-04-01,1156,0.0
1999-05-01,1142,0.0
1999-06-01,1292,0.0
1999-07-01,1344,0.0
1999-08-01,1312,0.0
1999-09-01,1316,0.0
1999-10-01,1256,0.0
1999-11-01,1356,0.0
1999-12-01,1229,0.0008136696501220504
2000-01-01,1160,0.0
2000-02-01,1267,0.0
2000-03-01,1163,0.0
2000-04-01,1029,0.0
2000-05-01,1395,0.0007168458781362007
2000-06-01,1373,0.0
2000-07-01,1222,0.0
2000-08-01,1345,0.0
2000-09-01,1223,0.0
2000-10-01,1296,0.0
2000-11-01,1240,0.0
2000-12-01,1097,0.0
2001-01-01,2641,0.0
2001-02-01,1972,0.0
2001-03-01,2152,0.0
2001-04-01,1962,0.0005096839959225281
2001-05-01,1458,0.0
2001-06-01,1196,0.0
2001-07-01,1436,0.0006963788300835655
2001-08-01,1410,0.0
2001-09-01,1227,0.0
2001-10-01,1460,0.0
2001-11-01,1299,0.0
2001-12-01,1130,0.0
2002-01-01,4,0.25
2002-02-01,11,0.18181818181818182
2002-03-01,1,0.0
2002-04-01,149,0.19463087248322147
2002-05-01,1644,0.18613138686131386
2002-06-01,1368,0.2273391812865497
2002-07-01,1729,0.19664545980335454
2002-08-01,1701,0.18753674309229865
2002-09-01,1725,0.19304347826086957
2002-10-01,1853,0.17647058823529413
2002-11-01,1638,0.18192918192918192
2002-12-01,1539,0.1806367771280052
2003-01-01,1813,0.1715388858246001
2003-02-01,1506,0.17330677290836655
2003-03-01,1565,0.20319488817891374
2003-04-01,1665,0.21081081081081082
2003-05-01,1634,0.23194614443084455
2003-06-01,1663,0.2200841852074564
2003-07-01,2139,0.21645628798503974
2003-08-01,1524,0.2106299212598425
2003-09-01,1751,0.202170188463735
2003-10-01,1829,0.21323127392017496
2003-11-01,1541,0.19597663854639844
2003-12-01,1399,0.182987848463188
2004-01-01,1841,0.17110266159695817
2004-02-01,1493,0.18955123911587407
2004-03-01,1637,0.21747098350641417
2004-04-01,1537,0.23552374756018218
2004-05-01,1522,0.2240473061760841
2004-06-01,1731,0.22241478913922588
2004-07-01,1757,0.2128628343767786
2004-08-01,1735,0.21440922190201728
2004-09-01,1865,0.22037533512064345
2004-10-01,1601,0.2061211742660837
2004-11-01,1903,0.1881240147136101
2004-12-01,1646,0.1859052247873633
2005-01-01,1668,0.1642685851318945
2005-02-01,1548,0.20348837209302326
2005-03-01,1523,0.20420223243598162
2005-04-01,1396,0.26504297994269344
2005-05-01,1557,0.262684649967887
2005-06-01,1859,0.2517482517482518
2005-07-01,1766,0.22650056625141562
2005-08-01,1903,0.2343667892800841
2005-09-01,1790,0.20726256983240224
2005-10-01,1621,0.18445404071560764
2005-11-01,1930,0.10207253886010363
2005-12-01,1601,0.07370393504059962
2006-01-01,1911,0.16221873364730507
2006-02-01,1624,0.2001231527093596
2006-03-01,1578,0.23447401774397972
2006-04-01,1363,0.2817314746881878
2006-05-01,1923,0.27769110764430577
2006-06-01,2106,0.25213675213675213
2006-07-01,1562,0.2567221510883483
2006-08-01,2100,0.25523809523809526
2006-09-01,1824,0.24671052631578946
2006-10-01,1957,0.24936126724578436
2006-11-01,1943,0.24755532681420483
2006-12-01,1622,0.2404438964241677
2007-01-01,1839,0.24143556280587275
2007-02-01,1409,0.2370475514549326
2007-03-01,1591,0.2796983029541169
2007-04-01,1514,0.26354029062087186
2007-05-01,1963,0.27712684666327053
2007-06-01,1877,0.26052210974960044
2007-07-01,1903,0.2722017866526537
2007-08-01,2121,0.28335690711928335
2007-09-01,1788,0.279082774049217
2007-10-01,1923,0.27405096203848156
2007-11-01,1933,0.2741852043455768
2007-12-01,1651,0.24772864930345245
2008-01-01,2165,0.2374133949191686
2008-02-01,1554,0.25933075933075933
2008-03-01,1511,0.2726671078755791
2008-04-01,1728,0.2679398148148148
2008-05-01,1691,0.28444707273802483
2008-06-01,1795,0.2668523676880223
2008-07-01,1924,0.27754677754677753
2008-08-01,1797,0.2593210907067334
2008-09-01,1915,0.2877284595300261
2008-10-01,1976,0.2808704453441296
2008-11-01,1497,0.2565130260521042
2008-12-01,1842,0.248099891422367
2009-01-01,1712,0.22371495327102803
2009-02-01,1572,0.2360050890585242
2009-03-01,1380,0.29637681159420287
2009-04-01,1417,0.2858151023288638
2009-05-01,1412,0.29957507082152973
2009-06-01,1625,0.28923076923076924
2009-07-01,1720,0.26453488372093026
2009-08-01,1840,0.266304347826087
2009-09-01,1837,0.2493195427327164
2009-10-01,1799,0.24291272929405225
2009-11-01,1689,0.24452338661930137
2009-12-01,1900,0.22105263157894736
2010-01-01,1805,0.21772853185595567
2010-02-01,1340,0.21641791044776118
2010-03-01,1769,0.2566421707179197
2010-04-01,1510,0.28410596026490065
2010-05-01,1745,0.2744985673352435
2010-06-01,2080,0.26009615384615387
2010-07-01,2102,0.25451950523311134
2010-08-01,2199,0.2501136880400182
2010-09-01,2050,0.2424390243902439
2010-10-01,2084,0.21593090211132437
2010-11-01,2017,0.20426375805651958
2010-12-01,2008,0.2056772908366534
2011-01-01,2142,0.19234360410831
2011-02-01,1842,0.19055374592833876
2011-03-01,1787,0.22327923894795748
2011-04-01,1510,0.27417218543046357
2011-05-01,1637,0.29688454489920585
2011-06-01,2224,0.2585431654676259
2011-07-01,2075,0.2583132530120482
2011-08-01,2214,0.2682926829268293
2011-09-01,2139,0.24357176250584386
2011-10-01,1729,0.21978021978021978
2011-11-01,1865,0.22680965147453083
2011-12-01,2093,0.2087912087912088
2012-01-01,2323,0.1894102453723633
2012-02-01,1735,0.22247838616714696
2012-03-01,1550,0.22193548387096773
2012-04-01,1629,0.24739103744628607
2012-05-01,2242,0.2591436217662801
2012-06-01,2168,0.25830258302583026
2012-07-01,2183,0.2730187814933578
2012-08-01,2429,0.2260189378344998
2012-09-01,1811,0.2545554942020983
2012-10-01,2084,0.2528790786948177
2012-11-01,1893,0.26465927099841524
2012-12-01,1812,0.24172185430463577
2013-01-01,1855,0.20539083557951482
2013-02-01,1774,0.21702367531003383
2013-03-01,1520,0.26842105263157895
2013-04-01,1515,0.27524752475247527
2013-05-01,1889,0.2922181048173637
2013-06-01,1807,0.2811289429994466
2013-07-01,2317,0.27406128614587827
2013-08-01,1995,0.2706766917293233
2013-09-01,2083,0.23475756120979357
2013-10-01,2455,0.2525458248472505
2013-11-01,1686,0.269276393831554
2013-12-01,2135,0.22295081967213115
2014-01-01,2038,0.23209028459273798
2014-02-01,1776,0.23367117117117117
2014-03-01,1766,0.23556058890147225
2014-04-01,1688,0.27191943127962087
2014-05-01,1890,0.30846560846560844
2014-06-01,2108,0.29411764705882354
2014-07-01,2397,0.2586566541510221
2014-08-01,2176,0.26516544117647056
2014-09-01,2202,0.24341507720254316
2014-10-01,2101,0.24654926225606855
2014-11-01,1479,0.2549019607843137
2014-12-01,1981,0.22968197879858657
2015-01-01,1860,0.23118279569892472
2015-02-01,1569,0.2447418738049713
2015-03-01,1423,0.2501756851721715
2015-04-01,1660,0.2825301204819277
2015-05-01,1555,0.32090032154340836
2015-06-01,2057,0.27758872143898883
2015-07-01,2123,0.2406971267074894
2015-08-01,1790,0.2581005586592179
2015-09-01,2069,0.2165297245045916
2015-10-01,2116,0.18572778827977315
2015-11-01,1729,0.14285714285714285
2015-12-01,1947,0.029275808936825885
2016-01-01,1827,0.2227695675971538
2016-02-01,1800,0.21944444444444444
2016-03-01,1792,0.25223214285714285
2016-04-01,1368,0.2573099415204678
2016-05-01,1755,0.2774928774928775
2016-06-01,1963,0.29393785022924096
2016-07-01,1870,0.2631016042780749
2016-08-01,2168,0.23293357933579337
2016-09-01,2149,0.1758957654723127
2016-10-01,1770,0.2559322033898305
2016-11-01,1817,0.23775454045129335
2016-12-01,1841,0.20640956002172733
2017-01-01,1860,0.24193548387096775
2017-02-01,1740,0.25229885057471263
2017-03-01,1848,0.24242424242424243
2017-04-01,1438,0.2899860917941586
2017-05-01,1874,0.2892209178228389
2017-06-01,2099,0.26441162458313483
2017-07-01,1946,0.2790339157245632
2017-08-01,2018,0.26709613478691774
2017-09-01,2047,0.24132877381533951
2017-10-01,2021,0.247897080653142
2017-11-01,1746,0.2531500572737686
2017-12-01,1531,0.2527759634225996
2018-01-01,1639,0.24039048200122026
2018-02-01,1490,0.22818791946308725
2018-03-01,1487,0.25016812373907193
2018-04-01,1452,0.27823691460055094
2018-05-01,1749,0.27672955974842767
2018-06-01,1588,0.2695214105793451
2018-07-01,1687,0.3005334914048607
2018-08-01,1933,0.2576306259699948
2018-09-01,1468,0.28746594005449594
2018-10-01,2067,0.2447992259313014
2018-11-01,1558,0.26700898587933247
2018-12-01,1649,0.23590054578532443
2019-01-01,1839,0.2561174551386623
2019-02-01,1573,0.24856961220597584
2019-03-01,1507,0.24419376244193763
2019-04-01,1426,0.29312762973352036
2019-05-01,1086,0.27992633517495397
2019-06-01,1693,0.29710572947430597
2019-07-01,2119,0.2897593204341671
2019-08-01,1846,0.271397616468039
2019-09-01,1627,0.26490473263675474
2019-10-01,1947,0.24242424242424243
2019-11-01,1499,0.22214809873248834
2019-12-01,1668,0.1696642685851319
2020-01-01,1988,0.07394366197183098
2020-02-01,1684,0.062351543942992874
2020-03-01,799,0.07133917396745933
2020-07-01,189,0.042328042328042326
2020-08-01,170,0.07058823529411765
2020-09-01,678,0.14601769911504425
2020-10-01,777,0.13256113256113256
2020-11-01,572,0.15734265734265734
2020-12-01,514,0.14980544747081712
2021-01-01,542,0.1974169741697417
2021-02-01,656,0.18140243902439024
2021-03-01,660,0.2196969696969697
2021-04-01,175,0.13714285714285715
2021-05-01,160,0.2875
2021-06-01,301,0.3023255813953488
2021-07-01,433,0.2748267898383372
2021-08-01,486,0.28189300411522633
2021-09-01,523,0.3326959847036329
2021-10-01,748,0.2967914438502674
2021-11-01,893,0.2956326987681971
2021-12-01,1016,0.3090551181102362
2022-01-01,1032,0.2877906976744186
2022-02-01,541,0.3031423290203327
2022-03-01,945,0.2984126984126984
2022-04-01,884,0.3076923076923077
2022-05-01,1151,0.3336229365768897
2022-06-01,1222,0.3657937806873977
2022-07-01,1108,0.3348375451263538
2022-08-01,1752,0.3430365296803653
2022-09-01,1607,0.30367143746110764
2022-10-01,1274,0.29984301412872844
2022-11-01,1181,0.26672311600338694
2022-12-01,1365,0.24615384615384617


==> Project_3-3/tables/table_address_churn_corrected.csv <==
churn_bucket,n,served_writ,writ_issued,jba_rate,default_rate
0,368940,0.13584322654090095,0.3892150485173741,0.32489022605301676,0.4590285683308939
1,104159,0.1478316804116783,0.41974289307693047,0.30728981653049664,0.4963949346671915
2,39732,0.1276552904459881,0.4063726970703715,0.2815614617940199,0.5253448102285312
3-5,50116,0.12357330992098332,0.3965001197222444,0.2557267140234656,0.5583446404341926
6+,183736,0.11644424609221928,0.4137675795706884,0.2331823921278356,0.5786672181826098


==> Project_3-3/tables/table_fee_extraction_by_year_corrected.csv <==
year,mean_fee_share,median_fee_share,mean_award_over_sought,n
2004,0.014051813185273229,0.0,1.5194782541751488,14355
2005,0.05419395461027276,0.025590150058616125,1.2885717273907316,14490
2006,0.05835421690923745,0.02796725784447476,1.2738076499517736,15507
2007,0.06135824881863244,0.031095942358740993,1.3146863831113278,15600
2008,0.06358539798111877,0.030815109343936383,1.266062042681373,15618
2009,0.07304810107482262,0.03279708735516519,1.280253176335905,14864
2010,0.09133857685334547,0.03918791312559018,1.3687602080603118,16721
2011,0.08340415504448641,0.03677243118302164,1.4530200189572984,16955
2012,0.08228513348801546,0.03592913668733359,1.584661793354365,17097
2013,0.08589396637195376,0.037476683059182635,1.9613675864865183,16853
2014,0.08766233967069519,0.03734090297736185,1.5533217981688854,16959
2015,0.09257834694987606,0.04223064428803465,1.422962606458712,15647
2016,0.08373494863632044,0.04119718309859155,1.4379493222451218,14969
2017,0.08490433413170104,0.04308390022675737,1.2903739940810925,14795
2018,0.08881851786087792,0.045692324605603095,1.342623663852971,12771
2019,0.08169897876891956,0.04040085957803162,1.338900849397749,13229
2020,0.0759154448235087,0.033127885470337945,1.4963650936712682,3710
2021,0.13466429609152025,0.01972698181228987,1.3131288244397574,3373
2022,0.04113883369765778,0.01797910436740872,1.1422884802510338,9601


==> Project_3-3/tables/table_jba_strictness_regression_corrected.csv <==
term,coef,se_HC1,p_value
dm_strictness_score,-0.01476996964383506,0.0012116266062094662,3.505635702280126e-34
dm_defendant_represented,-0.015527595550543392,0.003409147229076722,5.246385706732593e-06
dm_plaintiff_represented,0.05252676872254292,0.0018282903196928401,1.610753511404605e-181
dm_publichousing,-0.15568440963241112,0.0019975601411242527,0.0
dm_low_rent,0.020583027796802243,0.003981388811180956,2.3433082365164574e-07
dm_commercial,-0.07788631078747596,0.01925611060245445,5.237716024780659e-05
dm_non_residential,-0.04264146401634823,0.012101407420998734,0.0004256009991169584


==> Project_3-3/tables/table_jba_text_features_corrected.csv <==
feature,mean_value
deadline_language,0.2628296362103507
move_out_language,0.13870330248116688
lockout_trigger_language,0.09647269991206679
waiver_language,0.053258514563370836
payment_plan_language,0.15129044247627163
n_dates,1.825552302127621
n_dollars,2.6545720735012828
strictness_score,0.7418648185584396


==> Project_3-3/tables/table_spatial_top20_share_corrected.csv <==
year,top20_share,served_writs_total,n_geo_units
2002,0.7338744126441692,2341.0,64
2003,0.7249117498739284,3966.0,65
2004,0.728895320791124,4146.0,71
2005,0.7301748163161895,3947.0,60
2006,0.7468743989228698,5199.0,69
2007,0.763896149154905,5739.0,77
2008,0.7465332631209408,5697.0,63
2009,0.7557460070120764,5134.0,65
2010,0.760933480338111,5442.0,56
2011,0.7629817260720101,5527.0,63
2012,0.761838921534739,5786.0,62
2013,0.7594202898550725,5865.0,58
2014,0.7559927260704249,6049.0,55
2015,0.7462191837580278,4827.0,56
2016,0.7387947269303201,5310.0,48
2017,0.7391002258120549,5757.0,53
2018,0.7569767441860465,5160.0,55
2019,0.7610532521123993,5089.0,54
2020,0.7607449856733525,698.0,46
2021,0.761066969353008,1762.0,50
2022,0.7527079972343858,4339.0,62


==> fee_yearly.csv <==
year,n,mean_fee_share,p50_fee_share,mean_req_award
1969.0,1082,0.0,0.0,
1970.0,2733,0.0,0.0,
1971.0,5174,0.0,0.0,
1972.0,4220,0.0,0.0,
1973.0,4910,0.0,0.0,
1974.0,5246,0.0,0.0,
1975.0,5910,0.0,0.0,
1976.0,7280,0.0,0.0,
1977.0,8750,0.0,0.0,
1978.0,10255,0.0,0.0,
1979.0,10293,0.0,0.0,
1980.0,10269,0.0,0.0,
1981.0,10142,0.0,0.0,
1982.0,9486,0.0,0.0,
1983.0,9188,0.0,0.0,0.5651162790697675
1984.0,9640,0.0,0.0,
1985.0,10232,0.0,0.0,
1986.0,11058,0.0,0.0,
1987.0,11079,0.0,0.0,
1988.0,11805,0.0,0.0,
1989.0,11351,0.0,0.0,
1990.0,11438,0.0,0.0,
1991.0,11708,0.0,0.0,
1992.0,12592,0.0,0.0,
1993.0,13386,0.0,0.0,
1994.0,13497,0.0,0.0,
1995.0,14092,0.0,0.0,
1996.0,14109,0.0,0.0,
1997.0,14368,0.0,0.0,
1998.0,14438,0.0,0.0,
1999.0,14830,0.0,0.0,1.2477502007805572
2000.0,14810,0.0,0.0,1.2395855447314088
2001.0,19343,0.0,0.0,1.3514404611884134
2002.0,13362,0.0,0.0,1.5177987339460715
2003.0,20033,0.0008508882564351904,0.0,1.2382056099376229
2004.0,20292,0.014110617592081962,0.0,1.5195192465678717
2005.0,20266,0.0540249158411132,0.025503392860063485,1.2884920685860393
2006.0,21831,0.0578341174131792,0.027715690657130084,1.272924850990838
2007.0,21928,0.06104117539915047,0.030845771144278607,1.3126700193051162
2008.0,21921,0.06291337694895416,0.030520982575564015,1.2641574380623362
2009.0,20441,0.07235264372851591,0.03237368481905423,1.2770448992711958
2010.0,23226,0.09021390823409962,0.03867161896438715,1.365265666738412
2011.0,23733,0.0825610409056223,0.036458333333333336,1.4462955848476755
2012.0,24330,0.08120430857582529,0.03558164122861713,1.5772670964967728
2013.0,23587,0.084838974958593,0.03704183049122823,1.9459740676946673
2014.0,24142,0.0867410566805377,0.03692127492981775,1.5455460672764416
2015.0,22413,0.09128280487236443,0.04153354632587859,1.4188200999963485
2016.0,22587,0.08285922787788415,0.04076658940734995,1.4305882197440851
2017.0,22648,0.08383868508790464,0.042505592841163314,1.2861163340978254
2018.0,20250,0.0878721482411155,0.045063384843157216,1.3372792584715154
2019.0,20347,0.08070731960394185,0.039903990399039906,1.3354813315869272
2020.0,7623,0.07499993471657887,0.03306851361444965,1.4706039602675824


==> tables/analysis2_attorney_concentration_corrected.csv <==
year,HHI,top10_share,total_cases,n_entities,series,year_type
1977,,,2,2,attorney,full_year
1978,,,2,1,attorney,full_year
1981,,,8,6,attorney,full_year
1982,,,15,11,attorney,full_year
1983,0.10468849313182918,0.7270288397048961,1491,154,attorney,full_year
1984,0.07184574832239114,0.6998223801065719,4504,320,attorney,full_year
1985,0.10265206351841956,0.7913819286256644,5268,300,attorney,full_year
1986,0.09204714803326146,0.794841735052755,5118,294,attorney,full_year
1987,0.08144894439190062,0.7655459146782357,5532,347,attorney,full_year
1988,0.10761033914555919,0.8104077423449151,6303,309,attorney,full_year
1989,0.12529514228067742,0.8442806792694649,6242,298,attorney,full_year
1990,0.12433229630163584,0.8425551756294685,6434,271,attorney,full_year
1991,0.10270348811616264,0.8154862498079583,6509,290,attorney,full_year
1992,0.12307926577489087,0.8795496607032696,6484,286,attorney,full_year
1993,0.12199958292597902,0.8303982660525603,7382,312,attorney,full_year
1994,0.11240847481139983,0.8421414808698046,7266,325,attorney,full_year
1995,0.08939657635263715,0.829335904543811,8297,382,attorney,full_year
1996,0.12716694973876355,0.837468636743797,10761,366,attorney,full_year
1997,0.12767032046597224,0.8540430267062314,10784,319,attorney,full_year
1998,0.08888805575811638,0.8126311946700739,10957,282,attorney,full_year
1999,0.10352027348394767,0.8677586206896551,11600,291,attorney,full_year
2000,0.1022778167053009,0.8636764965565954,11326,289,attorney,full_year
2001,0.10333761795396176,0.879780309194467,14748,338,attorney,full_year
2002,0.13245366104737,0.9249667191092823,8263,232,attorney,full_year
2003,0.12183902345023621,0.9199729486023445,13308,336,attorney,full_year
2004,0.14599498421875215,0.8994582335895175,15874,375,attorney,full_year
2005,0.14132428150949095,0.8696370646918417,16339,358,attorney,full_year
2006,0.1365571757393086,0.8805374409714414,17788,391,attorney,full_year
2007,0.1354197215657184,0.8728414442700158,17836,360,attorney,full_year
2008,0.12904666121432837,0.8720099761931753,17642,398,attorney,full_year
2009,0.11904734518969451,0.8500775674837109,16115,359,attorney,full_year
2010,0.11220800226809313,0.8394433313478096,18467,393,attorney,full_year
2011,0.10221557026935169,0.8184076971875661,18916,382,attorney,full_year
2012,0.08424679554824015,0.7939770800143893,19459,394,attorney,full_year
2013,0.08455821322982827,0.8022629022789134,18737,413,attorney,full_year
2014,0.09213495249478719,0.8154592428556364,18966,405,attorney,full_year
2015,0.09736243179971162,0.8179400520804476,18049,366,attorney,full_year
2016,0.09527965649466535,0.8048500737342291,18309,372,attorney,full_year
2017,0.09886631640597227,0.8091805766312595,18452,352,attorney,full_year
2018,0.08391531585694424,0.7706054629131552,16731,338,attorney,full_year
2019,0.07842285345246978,0.7455701418731971,16987,351,attorney,full_year
2020,0.07028143732491579,0.6826969164403259,6259,225,attorney,full_year
2021,0.06056093654864162,0.6565369844715312,5989,244,attorney,full_year
2022,0.10698757972195777,0.7604516325907843,13108,287,attorney,full_year


==> tables/analysis2_attorney_concentration_same_universe.csv <==
year,HHI,top10_share,total_cases,n_entities,series
1977,,,2,2,attorney_same_universe
1978,,,2,1,attorney_same_universe
1981,,,8,6,attorney_same_universe
1982,,,15,11,attorney_same_universe
1983,0.10468849313182918,0.7270288397048961,1491,154,attorney_same_universe
1984,0.07184574832239114,0.6998223801065719,4504,320,attorney_same_universe
1985,0.10265206351841956,0.7913819286256644,5268,300,attorney_same_universe
1986,0.09204714803326146,0.794841735052755,5118,294,attorney_same_universe
1987,0.08144894439190062,0.7655459146782357,5532,347,attorney_same_universe
1988,0.10761033914555919,0.8104077423449151,6303,309,attorney_same_universe
1989,0.12529514228067742,0.8442806792694649,6242,298,attorney_same_universe
1990,0.12433229630163584,0.8425551756294685,6434,271,attorney_same_universe
1991,0.10270348811616264,0.8154862498079583,6509,290,attorney_same_universe
1992,0.12307926577489087,0.8795496607032696,6484,286,attorney_same_universe
1993,0.12199958292597902,0.8303982660525603,7382,312,attorney_same_universe
1994,0.11240847481139983,0.8421414808698046,7266,325,attorney_same_universe
1995,0.08939657635263715,0.829335904543811,8297,382,attorney_same_universe
1996,0.12716694973876355,0.837468636743797,10761,366,attorney_same_universe
1997,0.12767032046597224,0.8540430267062314,10784,319,attorney_same_universe
1998,0.08888805575811638,0.8126311946700739,10957,282,attorney_same_universe
1999,0.10352027348394767,0.8677586206896551,11600,291,attorney_same_universe
2000,0.1022778167053009,0.8636764965565954,11326,289,attorney_same_universe
2001,0.10333761795396176,0.879780309194467,14748,338,attorney_same_universe
2002,0.13245366104737,0.9249667191092823,8263,232,attorney_same_universe
2003,0.12183902345023621,0.9199729486023445,13308,336,attorney_same_universe
2004,0.14599498421875215,0.8994582335895175,15874,375,attorney_same_universe
2005,0.14132428150949095,0.8696370646918417,16339,358,attorney_same_universe
2006,0.1365571757393086,0.8805374409714414,17788,391,attorney_same_universe
2007,0.1354197215657184,0.8728414442700158,17836,360,attorney_same_universe
2008,0.12913428999765988,0.8723066454978453,17636,398,attorney_same_universe
2009,0.11904734518969451,0.8500775674837109,16115,359,attorney_same_universe
2010,0.1122199473117871,0.8394887902090328,18466,393,attorney_same_universe
2011,0.10222604024054353,0.8184509648427174,18915,382,attorney_same_universe
2012,0.08424679554824015,0.7939770800143893,19459,394,attorney_same_universe
2013,0.08458500935637742,0.8023913739724565,18734,412,attorney_same_universe
2014,0.09214465516389307,0.8155022409702083,18965,405,attorney_same_universe
2015,0.09741632083272786,0.8181667036133895,18044,365,attorney_same_universe
2016,0.09534159764252284,0.8051139157515161,18303,372,attorney_same_universe
2017,0.09886631640597227,0.8091805766312595,18452,352,attorney_same_universe
2018,0.08391531585694424,0.7706054629131552,16731,338,attorney_same_universe
2019,0.07842285345246978,0.7455701418731971,16987,351,attorney_same_universe
2020,0.07030305778753403,0.682806008309364,6258,225,attorney_same_universe
2021,0.06056093654864162,0.6565369844715312,5989,244,attorney_same_universe
2022,0.10698757972195777,0.7604516325907843,13108,287,attorney_same_universe


==> tables/analysis2_concentration_summary_periods.csv <==
period,plaintiff_mean_HHI,plaintiff_mean_top10,attorney_mean_HHI,attorney_mean_top10
1983-2020,0.007622466402022064,0.1488307711159644,0.10719849990243907,0.8257376082689067
1983-2022,0.007405374863035189,0.14672025432521701,0.1060272878140821,0.8198754432820191
2021-2022,0.0032806356222845287,0.10662043530101653,0.08377425813529969,0.7084943085311577


==> tables/analysis2_plaintiff_concentration_corrected.csv <==
year,HHI,top10_share,total_cases,n_entities,series,year_type
1969,0.002393390756489147,0.10258780036968576,1082,830,plaintiff,full_year
1970,0.02056996321872135,0.2550311013538236,2733,1512,plaintiff,full_year
1971,0.10969569383595448,0.46830305373018943,5174,1744,plaintiff,full_year
1972,0.03188821005817479,0.2618483412322275,4220,1984,plaintiff,full_year
1973,0.01988568157590187,0.21771894093686353,4910,2341,plaintiff,full_year
1974,0.0017735132582543146,0.08959207014868471,5246,2661,plaintiff,full_year
1975,0.0015613216865503709,0.07698815566835872,5910,2878,plaintiff,full_year
1976,0.0038377762347542566,0.12087912087912088,7280,3257,plaintiff,full_year
1977,0.00459266612244898,0.13474285714285714,8750,3766,plaintiff,full_year
1978,0.00645046202385251,0.15270599707459775,10255,4183,plaintiff,full_year
1979,0.012401120850640502,0.19656043528954528,10292,4119,plaintiff,full_year
1980,0.004945396330332079,0.16504286827747466,10264,4406,plaintiff,full_year
1981,0.005377767043031351,0.16564780122263853,10142,4399,plaintiff,full_year
1982,0.0047031172322416805,0.155086979441223,9485,4257,plaintiff,full_year
1983,0.0028936022056745667,0.13180235089246845,9188,4100,plaintiff,full_year
1984,0.003160757565351647,0.14150845523394542,9639,4500,plaintiff,full_year
1985,0.005568652654965509,0.19323293565421476,10226,4500,plaintiff,full_year
1986,0.004092517961976639,0.1410221619176843,11055,5082,plaintiff,full_year
1987,0.002692674225429279,0.12886039371500813,11074,5245,plaintiff,full_year
1988,0.005266092465898538,0.1570205914752987,11801,5165,plaintiff,full_year
1989,0.0037427305400500386,0.14769122312301727,11348,4950,plaintiff,full_year
1990,0.0064480610121946495,0.1554136785027112,11434,4796,plaintiff,full_year
1991,0.002849756864353763,0.12893028024606973,11704,4669,plaintiff,full_year
1992,0.0038747834537956305,0.14981332909683057,12589,4858,plaintiff,full_year
1993,0.0031574462616755566,0.13972787081339713,13376,5132,plaintiff,full_year
1994,0.0028333408097632137,0.12969687986363299,13493,5474,plaintiff,full_year
1995,0.0024690668309943404,0.11868256672345258,14088,5651,plaintiff,full_year
1996,0.0028596401021608385,0.13443948096149755,14103,5798,plaintiff,full_year
1997,0.0029586210043608743,0.1412960256142549,14367,5904,plaintiff,full_year
1998,0.0033040417029529872,0.14269880853422,14436,5860,plaintiff,full_year
1999,0.002689537590135231,0.13004181842708754,14826,6036,plaintiff,full_year
2000,0.0029092991318316235,0.13026146881967435,14801,6220,plaintiff,full_year
2001,0.0020858068055554066,0.10837642192347466,19340,7749,plaintiff,full_year
2002,0.004543911890638904,0.1255991611743559,13352,5496,plaintiff,full_year
2003,0.007740396886823521,0.14181563966843103,20026,7478,plaintiff,full_year
2004,0.006969043914804571,0.14144153027016368,20284,7496,plaintiff,full_year
2005,0.003970095104931754,0.11117693522906794,20256,7849,plaintiff,full_year
2006,0.00676547866325175,0.1494089617886924,21826,7986,plaintiff,full_year
2007,0.008724618656438808,0.1465273341243041,21914,8243,plaintiff,full_year
2008,0.009352476588190668,0.15535975164353544,21904,8557,plaintiff,full_year
2009,0.0111466745960883,0.16170858205303845,20438,8056,plaintiff,full_year
2010,0.02464928701216518,0.20673470266546096,23223,8379,plaintiff,full_year
2011,0.02111639565484263,0.18743415785259787,23731,8728,plaintiff,full_year
2012,0.02233603462799481,0.1907013072432788,24326,9062,plaintiff,full_year
2013,0.018851997260799436,0.17385404740703048,23583,9090,plaintiff,full_year
2014,0.012994987107496152,0.1545917733316764,24141,9188,plaintiff,full_year
2015,0.014650072689279573,0.16050705231208712,22404,8470,plaintiff,full_year
2016,0.010782478582510784,0.1556008327058511,22577,8281,plaintiff,full_year
2017,0.013363598455361439,0.170566937477923,22648,8194,plaintiff,full_year
2018,0.008913665586447395,0.15867450244456516,20249,7356,plaintiff,full_year
2019,0.009179974022682669,0.15427335725168329,20347,7598,plaintiff,full_year
2020,0.007746106786969753,0.1590759942249639,7619,3582,plaintiff,full_year
2021,0.003306905636244707,0.1010777745412176,6866,3799,plaintiff,full_year
2022,0.0032543656083243505,0.11216309606081548,14470,5934,plaintiff,full_year


==> tables/analysis2_plaintiff_concentration_represented_only.csv <==
year,HHI,top10_share,total_cases,n_entities,series
1977,,,2,2,plaintiff_represented
1978,,,2,2,plaintiff_represented
1981,,,8,8,plaintiff_represented
1982,,,15,14,plaintiff_represented
1983,0.0063232063968879215,0.17974513749161636,1491,769,plaintiff_represented
1984,0.007262441279746601,0.2144760213143872,4504,1715,plaintiff_represented
1985,0.013354581666415871,0.30580865603644647,5268,1742,plaintiff_represented
1986,0.014519932179691747,0.26768268855021493,5118,1861,plaintiff_represented
1987,0.009486644195684714,0.2534345625451916,5532,2056,plaintiff_represented
1988,0.017199916562224717,0.283039822306838,6303,2067,plaintiff_represented
1989,0.011249772987219216,0.2600128164049984,6242,2045,plaintiff_represented
1990,0.01937508702456806,0.26826235623251476,6434,2061,plaintiff_represented
1991,0.008226316087247077,0.23091104624366263,6509,1906,plaintiff_represented
1992,0.012439246837752951,0.283466995681678,6484,1975,plaintiff_represented
1993,0.00866768192358473,0.24099160119208887,7382,2170,plaintiff_represented
1994,0.00801447022503523,0.23479218276906139,7266,2351,plaintiff_represented
1995,0.005393926099207513,0.1822345426057611,8297,2993,plaintiff_represented
1996,0.004406691480844661,0.16977976024533037,10761,4044,plaintiff_represented
1997,0.004628174832040434,0.1788761127596439,10784,3978,plaintiff_represented
1998,0.004913171702279995,0.17742082686866842,10957,4025,plaintiff_represented
1999,0.004110315101070154,0.16551724137931034,11600,4228,plaintiff_represented
2000,0.004649906582779457,0.165460003531697,11326,4229,plaintiff_represented
2001,0.0033914947871368536,0.14164632492541362,14748,5144,plaintiff_represented
2002,0.010960428075159354,0.1920609947960789,8263,2691,plaintiff_represented
2003,0.01701352497608396,0.20912233243162007,13308,4016,plaintiff_represented
2004,0.011218074921587442,0.17802696232833565,15874,4824,plaintiff_represented
2005,0.006035036603454006,0.13764612277373156,16339,5330,plaintiff_represented
2006,0.010140735582549368,0.18332583764335508,17788,5393,plaintiff_represented
2007,0.013121828238354779,0.18002915451895043,17836,5603,plaintiff_represented
2008,0.01438382031722264,0.19295758675436606,17636,5659,plaintiff_represented
2009,0.017870728048450243,0.20490226497052436,16115,5133,plaintiff_represented
2010,0.03893867007700295,0.25999133542727176,18466,5280,plaintiff_represented
2011,0.03318421679859584,0.235157282579963,18915,5723,plaintiff_represented
2012,0.03486729571049835,0.238398684413382,19459,5907,plaintiff_represented
2013,0.02981513514214597,0.2188534215864204,18734,5941,plaintiff_represented
2014,0.020912512531409758,0.19441075665699972,18965,6060,plaintiff_represented
2015,0.02247200259903118,0.19674129904677456,18044,5730,plaintiff_represented
2016,0.016294621230664642,0.1898595858602415,18303,5800,plaintiff_represented
2017,0.020034022690753838,0.20919141556470844,18452,5741,plaintiff_represented
2018,0.012844903163657386,0.1845675691829538,16731,5410,plaintiff_represented
2019,0.012934580964852187,0.1753694001295108,16987,5693,plaintiff_represented
2020,0.011058571139519876,0.18136784915308404,6258,2741,plaintiff_represented
2021,0.004179728288526739,0.10936717315077642,5989,3183,plaintiff_represented
2022,0.003899076417702691,0.12374122673176687,13108,5109,plaintiff_represented


==> tables/analysis2_plaintiff_concentration_same_universe.csv <==
year,HHI,top10_share,total_cases,n_entities,series
1977,,,2,2,plaintiff_same_universe
1978,,,2,2,plaintiff_same_universe
1981,,,8,8,plaintiff_same_universe
1982,,,15,14,plaintiff_same_universe
1983,0.0063232063968879215,0.17974513749161636,1491,769,plaintiff_same_universe
1984,0.007262441279746601,0.2144760213143872,4504,1715,plaintiff_same_universe
1985,0.013354581666415871,0.30580865603644647,5268,1742,plaintiff_same_universe
1986,0.014519932179691747,0.26768268855021493,5118,1861,plaintiff_same_universe
1987,0.009486644195684714,0.2534345625451916,5532,2056,plaintiff_same_universe
1988,0.017199916562224717,0.283039822306838,6303,2067,plaintiff_same_universe
1989,0.011249772987219216,0.2600128164049984,6242,2045,plaintiff_same_universe
1990,0.01937508702456806,0.26826235623251476,6434,2061,plaintiff_same_universe
1991,0.008226316087247077,0.23091104624366263,6509,1906,plaintiff_same_universe
1992,0.012439246837752951,0.283466995681678,6484,1975,plaintiff_same_universe
1993,0.00866768192358473,0.24099160119208887,7382,2170,plaintiff_same_universe
1994,0.00801447022503523,0.23479218276906139,7266,2351,plaintiff_same_universe
1995,0.005393926099207513,0.1822345426057611,8297,2993,plaintiff_same_universe
1996,0.004406691480844661,0.16977976024533037,10761,4044,plaintiff_same_universe
1997,0.004628174832040434,0.1788761127596439,10784,3978,plaintiff_same_universe
1998,0.004913171702279995,0.17742082686866842,10957,4025,plaintiff_same_universe
1999,0.004110315101070154,0.16551724137931034,11600,4228,plaintiff_same_universe
2000,0.004649906582779457,0.165460003531697,11326,4229,plaintiff_same_universe
2001,0.0033914947871368536,0.14164632492541362,14748,5144,plaintiff_same_universe
2002,0.010960428075159354,0.1920609947960789,8263,2691,plaintiff_same_universe
2003,0.01701352497608396,0.20912233243162007,13308,4016,plaintiff_same_universe
2004,0.011218074921587442,0.17802696232833565,15874,4824,plaintiff_same_universe
2005,0.006035036603454006,0.13764612277373156,16339,5330,plaintiff_same_universe
2006,0.010140735582549368,0.18332583764335508,17788,5393,plaintiff_same_universe
2007,0.013121828238354779,0.18002915451895043,17836,5603,plaintiff_same_universe
2008,0.01438382031722264,0.19295758675436606,17636,5659,plaintiff_same_universe
2009,0.017870728048450243,0.20490226497052436,16115,5133,plaintiff_same_universe
2010,0.03893867007700295,0.25999133542727176,18466,5280,plaintiff_same_universe
2011,0.03318421679859584,0.235157282579963,18915,5723,plaintiff_same_universe
2012,0.03486729571049835,0.238398684413382,19459,5907,plaintiff_same_universe
2013,0.02981513514214597,0.2188534215864204,18734,5941,plaintiff_same_universe
2014,0.020912512531409758,0.19441075665699972,18965,6060,plaintiff_same_universe
2015,0.02247200259903118,0.19674129904677456,18044,5730,plaintiff_same_universe
2016,0.016294621230664642,0.1898595858602415,18303,5800,plaintiff_same_universe
2017,0.020034022690753838,0.20919141556470844,18452,5741,plaintiff_same_universe
2018,0.012844903163657386,0.1845675691829538,16731,5410,plaintiff_same_universe
2019,0.012934580964852187,0.1753694001295108,16987,5693,plaintiff_same_universe
2020,0.011058571139519876,0.18136784915308404,6258,2741,plaintiff_same_universe
2021,0.004179728288526739,0.10936717315077642,5989,3183,plaintiff_same_universe
2022,0.003899076417702691,0.12374122673176687,13108,5109,plaintiff_same_universe


==> tables/analysis2_representation_coverage_by_year.csv <==
year,all_cases,represented_share,plaintiff_id_share,atty_name_share_among_all,atty_name_share_among_repr
1969,1082,0.0,1.0,0.0,
1970,2733,0.0,1.0,0.0,
1971,5174,0.0,1.0,0.0,
1972,4220,0.0,1.0,0.0,
1973,4910,0.0,1.0,0.0,
1974,5246,0.0,1.0,0.0,
1975,5910,0.0,1.0,0.0,
1976,7280,0.0,1.0,0.0,
1977,8750,0.00022857142857142857,1.0,0.00022857142857142857,1.0
1978,10255,0.00019502681618722574,1.0,0.00019502681618722574,1.0
1979,10293,0.0,0.9999028465947731,0.0,
1980,10269,0.0,0.9995130976726069,0.0,
1981,10142,0.0007887990534411359,1.0,0.0007887990534411359,1.0
1982,9486,0.0015812776723592662,0.9998945814885094,0.0015812776723592662,1.0
1983,9188,0.16227688289072703,1.0,0.16227688289072703,1.0
1984,9640,0.46721991701244814,0.999896265560166,0.46721991701244814,1.0
1985,10232,0.5148553557466771,0.9994136043784206,0.5148553557466771,1.0
1986,11058,0.4628323385784048,0.9997287032013022,0.4628323385784048,1.0
1987,11079,0.49932304359599244,0.9995486957306616,0.49932304359599244,1.0
1988,11805,0.5339263024142312,0.9996611605252012,0.5339263024142312,1.0
1989,11351,0.5499074971368162,0.9997357061051889,0.5499074971368162,1.0
1990,11438,0.5625109284840007,0.9996502885119776,0.5625109284840007,1.0
1991,11708,0.5559446532285617,0.9996583532627263,0.5559446532285617,1.0
1992,12592,0.5149301143583227,0.9997617534942821,0.5149301143583227,1.0
1993,13386,0.5514716868369939,0.9992529508441655,0.5514716868369939,1.0
1994,13497,0.5383418537452768,0.9997036378454471,0.5383418537452768,1.0
1995,14092,0.5887737723531081,0.999716151007664,0.5887737723531081,1.0
1996,14109,0.7627046566021688,0.9995747395279608,0.7627046566021688,1.0
1997,14368,0.7505567928730512,0.9999304008908686,0.7505567928730512,1.0
1998,14438,0.7589001246710071,0.999861476658817,0.7589001246710071,1.0
1999,14830,0.7821982467970331,0.9997302764666217,0.7821982467970331,1.0
2000,14810,0.7647535449020931,0.9993923024983119,0.7647535449020931,1.0
2001,19343,0.7624463630253838,0.9998449051336401,0.7624463630253838,1.0
2002,13362,0.6183954497829666,0.9992516090405628,0.6183954497829666,1.0
2003,20033,0.6643038985673638,0.9996505765486946,0.6643038985673638,1.0
2004,20292,0.7822787305342007,0.9996057559629411,0.7822787305342007,1.0
2005,20266,0.8062271785256094,0.9995065627158788,0.8062271785256094,1.0
2006,21831,0.8148046356099126,0.9997709678896981,0.8148046356099126,1.0
2007,21928,0.8133892739875958,0.9993615468807004,0.8133892739875958,1.0
2008,21921,0.804799051138178,0.9992244879339446,0.804799051138178,1.0
2009,20441,0.7883665182721001,0.9998532361430459,0.7883665182721001,1.0
2010,23226,0.7951003186084561,0.9998708344097132,0.7951003186084561,1.0
2011,23733,0.7970336662031771,0.9999157291534994,0.7970336662031771,1.0
2012,24330,0.7997944923962187,0.999835593916975,0.7997944923962187,1.0
2013,23587,0.7943782592105821,0.9998304150591427,0.7943782592105821,1.0
2014,24142,0.7856018556871842,0.9999585784110678,0.7856018556871842,1.0
2015,22413,0.8052915718556195,0.9995984473296747,0.8052915718556195,1.0
2016,22583,0.8107425939866271,0.9997343134216004,0.8107425939866271,1.0
2017,22648,0.8147297774637937,1.0,0.8147297774637937,1.0
2018,20250,0.8262222222222222,0.9999506172839506,0.8262222222222222,1.0
2019,20347,0.8348650906767583,1.0,0.8348650906767583,1.0
2020,7621,0.8212832961553602,0.9997375672483926,0.8212832961553602,1.0
2021,6866,0.8722691523448879,1.0,0.8722691523448879,1.0
2022,14470,0.9058742225293711,1.0,0.9058742225293711,1.0


==> tables/analysis2_same_universe_sensitivity_summary.csv <==
definition,period,mean_HHI,mean_top10_share
Plaintiff concentration on all plaintiff-ID cases,1983-2022,0.007405374863035189,0.14672025432521701
Plaintiff concentration on represented-only plaintiff-ID cases,1983-2022,0.013244812286716026,0.20496617386963348
Plaintiff concentration on represented + named-attorney cases,1983-2022,0.013244812286716026,0.20496617386963348
Attorney concentration on represented + named-attorney cases,1983-2022,0.10603438764501623,0.8199043545582299


==> tables/analysis2_top_attorney_bridge_2022.csv <==
atty_key,cases,unique_plaintiffs,unique_addresses,cases_per_plaintiff,cases_per_address
KENNETH L BARITZ,3279,1043,1631,3.143815915627996,2.0104230533415084
JENEL MARRACCINI,1939,317,574,6.116719242902208,3.3780487804878048
CORY M BARITZ,1157,409,814,2.8288508557457215,1.4213759213759214
HOWARD G FORD ESQ,829,528,754,1.5700757575757576,1.0994694960212201
BARRI FRIEDLAND,750,101,661,7.425742574257426,1.13464447806354
GLENN M ROSS,453,164,285,2.7621951219512195,1.5894736842105264
LEONARD A MANCINI,450,315,396,1.4285714285714286,1.1363636363636365
SUSAN J KUPERSMITH,391,127,162,3.078740157480315,2.4135802469135803
ROBERT J WILLWERTH,379,148,299,2.560810810810811,1.2675585284280937
MICHAEL J WILLIAMS ESQ,341,281,317,1.2135231316725978,1.0757097791798107


==> tables/analysis_churn_control_models.csv <==
term,coef,se,p_value,outcome
churn_1,0.03584033767759106,0.0017572881144047397,1.8425484514534683e-92,is_default
churn_2,0.04887188679038386,0.002666998685292382,5.259367149164494e-75,is_default
churn_3-5,0.049701552916414746,0.0026310714984861924,1.3723942355285846e-79,is_default
churn_6+,0.04856736747964681,0.0025959498767997567,4.189301952637239e-78,is_default
churn_1,-0.020549580460512463,0.0016793706815917667,1.984619067981924e-34,jba_01
churn_2,-0.0383810007204608,0.0025161438604706485,1.5509232380806037e-52,jba_01
churn_3-5,-0.05527503548144071,0.0024322976634514044,2.5109909905565206e-114,jba_01
churn_6+,-0.0788015528415595,0.0023794272727872454,1.6440035204913043e-240,jba_01
churn_1,0.009989757241643561,0.0012157946958772602,2.0926989585469765e-16,served_writ_01
churn_2,0.0014620207760252502,0.0017760261878038844,0.410395543609841,served_writ_01
churn_3-5,0.0005297750367504261,0.001729250118690592,0.7593296929532368,served_writ_01
churn_6+,-0.014270113196923543,0.0017040261455225146,5.552898906419864e-17,served_writ_01


==> tables/analysis_churn_stratified_by_address_scale.csv <==
address_scale_q,churn_bucket,n,default_rate,jba_rate,served_writ_rate
Q1,0,173147,0.4502474775768567,0.32489156612589304,0.1443224543307132
Q1,1,12929,0.4800061876401887,0.30435455178281384,0.18926444427256556
Q1,2,595,0.519327731092437,0.25210084033613445,0.19831932773109243
Q2,0,131714,0.45086323397664635,0.3383770897550754,0.1368874986713637
Q2,1,43233,0.4755163879443943,0.32130548423657856,0.16256100663844747
Q2,2,9042,0.48551205485512056,0.3014819730148197,0.1579296615792966
Q2,3-5,2563,0.5271166601638705,0.2536090518923137,0.15606710885680844
Q2,6+,119,0.5210084033613446,0.21008403361344538,0.13445378151260504
Q3,0,61104,0.4957122283320241,0.300929562712752,0.11159662215239592
Q3,1,44142,0.5128222554483258,0.30014498663404465,0.1251868968329482
Q3,2,25348,0.526589869023197,0.2813634211772132,0.12099573930882121
Q3,3-5,30567,0.5438217685739523,0.25645303758955734,0.1304674976281611
Q3,6+,25509,0.5174252224705006,0.2420714257712964,0.14038182602218824
Q4,0,2975,0.5781512605042017,0.21983193277310925,0.09411764705882353
Q4,1,3855,0.5974059662775616,0.2417639429312581,0.10298313878080415
Q4,2,4747,0.5953233621234464,0.2483673899304824,0.09669264798820308
Q4,3-5,16986,0.5891910985517484,0.254739196985753,0.10626398210290827
Q4,6+,158108,0.5885913426265591,0.23176562855769475,0.1125686239785463


==> tables/analysis_geo_year_linkage.csv <==
year,geo_unit,cases,top10_attorney_share,mean_churn,default_rate,jba_rate,fee_share,served_writ_rate
1977,ZIP19100,2,1.0,35.5,0.5,0.5,0.0,0.0
1978,ZIP19100,1,1.0,45.0,1.0,1.0,0.0,0.0
1981,ZIP19100,8,1.0,0.875,0.5,0.375,0.0,0.0
1982,ZIP19100,14,0.9285714285714286,25.5,0.5714285714285714,0.2857142857142857,0.0,0.0
1983,ZIP19100,1480,0.7297297297297297,18.923648648648648,0.7851351351351351,0.17635135135135135,0.0,0.0
1983,ZIP19124,1,0.0,1.0,1.0,0.0,0.0,0.0
1983,ZIP19131,1,0.0,0.0,1.0,0.0,0.0,0.0
1984,ZIP19100,4480,0.7006696428571428,15.822321428571428,0.7314732142857143,0.19598214285714285,0.0,0.0
1984,ZIP19121,2,0.5,5.5,0.0,1.0,0.0,0.0
1984,ZIP19124,1,1.0,38.0,1.0,0.0,0.0,0.0
1984,ZIP19143,1,1.0,2.0,0.0,1.0,0.0,0.0
1985,ZIP19100,5225,0.7911961722488038,14.91598086124402,0.7238277511961723,0.21186602870813398,0.0,0.0
1985,ZIP19114,1,1.0,0.0,1.0,0.0,0.0,0.0
1985,ZIP19118,1,0.0,10.0,0.0,1.0,0.0,0.0
1985,ZIP19121,6,1.0,16.0,0.3333333333333333,0.16666666666666666,0.0,0.0
1985,ZIP19124,1,0.0,0.0,0.0,0.0,0.0,0.0
1985,ZIP19131,2,0.0,0.5,1.0,0.0,0.0,0.0
1985,ZIP19141,1,1.0,72.0,1.0,0.0,0.0,0.0
1985,ZIP19143,1,1.0,0.0,0.0,1.0,0.0,0.0
1985,ZIP19148,1,1.0,0.0,1.0,0.0,0.0,0.0
1986,ZIP19100,5083,0.7963800904977375,13.122368679913437,0.6578792051937832,0.27424749163879597,0.0,0.0
1986,ZIP19111,2,1.0,0.0,0.5,0.0,0.0,0.0
1986,ZIP19120,1,1.0,0.0,0.0,1.0,0.0,0.0
1986,ZIP19127,1,0.0,1.0,1.0,0.0,0.0,0.0
1986,ZIP19141,1,0.0,11.0,1.0,0.0,0.0,0.0
1986,ZIP19144,4,0.0,41.25,0.75,0.25,0.0,0.0
1986,ZIP19147,1,1.0,6.0,1.0,0.0,0.0,0.0
1986,ZIP19154,1,1.0,38.0,0.0,1.0,0.0,0.0
1987,ZIP19100,5497,0.7662361287975259,11.802983445515736,0.6858286338002547,0.2530471166090595,0.0,0.0
1987,ZIP19111,1,1.0,0.0,0.0,1.0,0.0,0.0
1987,ZIP19120,2,0.5,0.5,0.5,0.5,0.0,0.0
1987,ZIP19126,1,1.0,18.0,1.0,0.0,0.0,0.0
1987,ZIP19144,1,0.0,0.0,0.0,0.0,0.0,0.0
1987,ZIP19147,1,0.0,0.0,1.0,0.0,0.0,0.0
1987,ZIP19151,1,1.0,14.0,1.0,0.0,0.0,0.0
1988,ZIP19100,4773,0.8112298344856484,13.188351141839513,0.6465535302744605,0.3058872826314687,0.0,0.0
1988,ZIP19146,1,0.0,0.0,1.0,0.0,0.0,0.0
1989,ZIP19100,6228,0.8453757225433526,14.401412973667309,0.6335902376364804,0.3126204238921002,0.0,0.0
1989,ZIP19144,1,1.0,13.0,1.0,0.0,0.0,0.0
1990,ZIP19100,6391,0.8455640744797371,11.869191049913942,0.647473008918792,0.30715068064465656,0.0,0.0
1991,ZIP19100,6497,0.816222872094813,13.913960289364322,0.6638448514699092,0.30891180544866864,0.0,0.0
1991,ZIP19154,1,0.0,11.0,1.0,0.0,0.0,0.0
1992,ZIP19100,6475,0.88,16.534054054054053,0.6613127413127413,0.322007722007722,0.0,0.0
1993,ZIP19100,7374,0.8307567127746135,19.8615405478709,0.682804448060754,0.2978030919446705,0.0,0.0
1994,ZIP19100,7243,0.8428827833770537,16.650559160568825,0.683418473008422,0.29545768328040867,0.0,0.0
1995,ZIP19100,8278,0.8300314085527906,14.055448175887896,0.670693404203914,0.30176371104131433,0.0,0.0
1996,ZIP19100,10731,0.8380393253191688,13.752120026092628,0.6592116298574224,0.3146957413102227,0.0,0.0
1996,ZIP19144,1,1.0,27.0,1.0,0.0,0.0,0.0
1997,ZIP19100,10758,0.8548057259713702,13.95064138315672,0.6621119167131437,0.31028072132366613,0.0,0.0
1997,ZIP19120,1,1.0,57.0,1.0,0.0,0.0,0.0
1998,ZIP19100,10945,0.8127912288716309,11.940063956144359,0.6296025582457744,0.35322064869803566,0.0,0.0
1999,ZIP19100,11564,0.8683846419923902,12.088983050847459,0.650985818056036,0.32722241438948463,0.0,0.0
1999,ZIP19107,1,0.0,28.0,0.0,0.0,,0.0
1999,ZIP19111,1,1.0,1.0,1.0,0.0,0.0,1.0
1999,ZIP19134,1,0.0,0.0,0.0,1.0,0.0,0.0
1999,ZIP19136,1,0.0,0.0,1.0,0.0,0.0,0.0
1999,ZIP19144,2,0.5,5.5,0.5,0.5,0.0,0.0
1999,ZIP19154,1,1.0,139.0,1.0,0.0,0.0,0.0
2000,ZIP19100,11305,0.8643962848297214,10.727111897390536,0.6550199026979213,0.3217160548429898,0.0,0.0
2000,ZIP19107,1,1.0,2.0,0.0,0.0,,0.0
2000,ZIP19119,1,1.0,1.0,1.0,0.0,0.0,0.0
2000,ZIP19136,1,1.0,0.0,0.0,0.0,,0.0
2000,ZIP19142,1,0.0,0.0,1.0,0.0,0.0,0.0
2000,ZIP19144,1,0.0,5.0,1.0,0.0,0.0,0.0
2001,ZIP19100,14711,0.8805655631840119,12.416151179389573,0.644347766977092,0.3317925361974033,0.0,0.0
2001,ZIP19104,3,0.6666666666666666,0.0,0.3333333333333333,0.0,0.0,0.0
2001,ZIP19111,2,1.0,0.0,0.5,0.0,0.0,0.0
2001,ZIP19120,1,0.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19121,1,0.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19128,1,1.0,6.0,1.0,0.0,0.0,0.0
2001,ZIP19131,1,1.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19132,1,1.0,0.0,0.0,1.0,,0.0
2001,ZIP19135,1,1.0,0.0,0.0,1.0,,0.0
2001,ZIP19140,1,0.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19144,1,0.0,0.0,0.0,1.0,0.0,1.0
2001,ZIP19145,2,0.5,0.5,0.0,0.0,0.0,0.0
2001,ZIP19147,1,0.0,0.0,1.0,0.0,0.0,0.0
2001,ZIP19148,1,0.0,0.0,1.0,0.0,,0.0
2001,ZIP19149,1,0.0,0.0,0.0,1.0,0.0,0.0
2002,ZIP10121,1,1.0,0.0,0.0,0.0,,0.0
2002,ZIP10131,1,1.0,0.0,1.0,0.0,0.0,0.0
2002,ZIP11912,1,1.0,4.0,0.0,1.0,0.0,0.0
2002,ZIP11913,1,1.0,0.0,0.0,0.0,,0.0
2002,ZIP18152,1,1.0,2.0,0.0,0.0,,0.0
2002,ZIP19100,8,0.125,2.875,0.125,0.375,0.0,0.125
2002,ZIP19102,47,0.723404255319149,2.617021276595745,0.2978723404255319,0.1276595744680851,0.0,0.1276595744680851
2002,ZIP19103,114,0.8947368421052632,1.4649122807017543,0.47368421052631576,0.11403508771929824,0.0,0.15789473684210525
2002,ZIP19104,432,0.9606481481481481,2.9375,0.33564814814814814,0.2824074074074074,0.0,0.18287037037037038
2002,ZIP19105,1,1.0,2.0,0.0,0.0,,0.0
2002,ZIP19106,62,0.8709677419354839,0.6935483870967742,0.3870967741935484,0.12903225806451613,0.0,0.0967741935483871
2002,ZIP19107,143,0.9090909090909091,6.8321678321678325,0.45454545454545453,0.16783216783216784,0.0,0.16083916083916083
2002,ZIP19110,7,1.0,3.4285714285714284,0.2857142857142857,0.0,0.0,0.14285714285714285
2002,ZIP19111,217,0.9539170506912442,21.046082949308754,0.511520737327189,0.17972350230414746,0.0,0.2073732718894009
2002,ZIP19112,1,0.0,0.0,1.0,0.0,0.0,0.0
2002,ZIP19113,1,1.0,4.0,0.0,1.0,0.0,1.0
2002,ZIP19114,140,0.9357142857142857,14.957142857142857,0.55,0.17857142857142858,0.0,0.17142857142857143
2002,ZIP19115,121,0.9008264462809917,7.107438016528926,0.45454545454545453,0.1487603305785124,0.0,0.18181818181818182
2002,ZIP19116,65,0.9692307692307692,2.7846153846153845,0.5384615384615384,0.2153846153846154,0.0,0.24615384615384617
2002,ZIP19118,49,1.0,8.081632653061224,0.4897959183673469,0.20408163265306123,0.0,0.1836734693877551
2002,ZIP19119,154,0.948051948051948,2.9025974025974026,0.461038961038961,0.24675324675324675,0.0,0.24025974025974026
2002,ZIP19120,207,0.9420289855072463,30.333333333333332,0.46859903381642515,0.24154589371980675,0.0,0.23671497584541062
2002,ZIP19121,306,0.9771241830065359,11.143790849673202,0.27124183006535946,0.35947712418300654,0.0,0.14052287581699346
2002,ZIP19122,133,0.9473684210526315,2.8796992481203008,0.21804511278195488,0.44360902255639095,0.0,0.14285714285714285
2002,ZIP19123,104,0.7596153846153846,0.5961538461538461,0.3173076923076923,0.47115384615384615,0.0,0.125
2002,ZIP19124,308,0.9642857142857143,6.574675324675325,0.4577922077922078,0.3051948051948052,0.0,0.17532467532467533
2002,ZIP19125,44,0.8181818181818182,0.4318181818181818,0.5454545454545454,0.3409090909090909,0.0,0.29545454545454547
2002,ZIP19126,95,0.9894736842105263,6.2631578947368425,0.3894736842105263,0.3368421052631579,0.0,0.17894736842105263
2002,ZIP19127,4,0.75,0.0,0.5,0.0,0.0,0.25
2002,ZIP19128,120,0.8083333333333333,5.933333333333334,0.4083333333333333,0.2916666666666667,0.0,0.2
2002,ZIP19129,64,0.96875,0.75,0.265625,0.421875,0.0,0.0625
2002,ZIP19130,156,0.9743589743589743,4.217948717948718,0.30128205128205127,0.1858974358974359,0.0,0.14743589743589744
2002,ZIP19131,324,0.9104938271604939,7.077160493827161,0.404320987654321,0.24382716049382716,0.0,0.1728395061728395
2002,ZIP19132,136,0.9632352941176471,5.897058823529412,0.4632352941176471,0.3161764705882353,0.0,0.3088235294117647
2002,ZIP19133,115,0.9739130434782609,1.565217391304348,0.24347826086956523,0.3565217391304348,0.0,0.10434782608695652
2002,ZIP19134,179,0.7206703910614525,0.16201117318435754,0.5418994413407822,0.3128491620111732,0.0,0.16201117318435754
2002,ZIP19135,91,0.9230769230769231,4.747252747252747,0.5494505494505495,0.21978021978021978,0.0,0.24175824175824176
2002,ZIP19136,115,0.9826086956521739,4.28695652173913,0.4434782608695652,0.3217391304347826,0.0,0.2782608695652174
2002,ZIP19137,6,0.3333333333333333,0.0,0.3333333333333333,0.16666666666666666,0.0,0.16666666666666666
2002,ZIP19138,89,0.898876404494382,1.5730337078651686,0.39325842696629215,0.3595505617977528,0.0,0.24719101123595505
2002,ZIP19139,257,0.9377431906614786,3.404669260700389,0.32684824902723736,0.36964980544747084,0.0,0.23346303501945526
2002,ZIP19140,138,0.8478260869565217,1.5,0.3695652173913043,0.47101449275362317,0.0,0.2536231884057971
2002,ZIP19141,253,0.9723320158102767,9.877470355731225,0.47035573122529645,0.32806324110671936,0.0,0.308300395256917
2002,ZIP19142,120,0.9583333333333334,0.19166666666666668,0.475,0.31666666666666665,0.0,0.2833333333333333
2002,ZIP19143,342,0.8596491228070176,2.2309941520467835,0.3684210526315789,0.3508771929824561,0.0,0.19298245614035087
2002,ZIP19144,730,0.9561643835616438,10.528767123287672,0.44794520547945205,0.27945205479452057,0.0,0.18356164383561643
2002,ZIP19145,180,0.9166666666666666,0.8888888888888888,0.3,0.4444444444444444,0.0,0.17777777777777778
2002,ZIP19146,203,0.9458128078817734,0.9507389162561576,0.4236453201970443,0.2413793103448276,0.0,0.1921182266009852
2002,ZIP19147,85,0.8117647058823529,0.23529411764705882,0.4823529411764706,0.3058823529411765,0.0,0.2235294117647059
2002,ZIP19148,68,0.7941176470588235,0.17647058823529413,0.4264705882352941,0.3382352941176471,0.0,0.2647058823529412
2002,ZIP19149,121,0.9504132231404959,1.6942148760330578,0.45454545454545453,0.09917355371900827,0.0,0.0743801652892562
2002,ZIP19150,130,0.9769230769230769,2.3923076923076922,0.4461538461538462,0.33076923076923076,0.0,0.11538461538461539
2002,ZIP19151,165,0.8,5.878787878787879,0.42424242424242425,0.3575757575757576,0.0,0.22424242424242424
2002,ZIP19152,194,0.9587628865979382,10.592783505154639,0.422680412371134,0.12886597938144329,0.0,0.12371134020618557
2002,ZIP19153,146,0.9931506849315068,25.589041095890412,0.3356164383561644,0.14383561643835616,0.0,0.19863013698630136
2002,ZIP19154,146,0.9794520547945206,33.30821917808219,0.4794520547945205,0.23972602739726026,0.0,0.17123287671232876
2002,ZIP19160,1,1.0,1.0,0.0,0.0,,0.0
2002,ZIP8701,1,1.0,41.0,0.0,1.0,0.0,0.0
2002,ZIP91122,1,1.0,3.0,0.0,0.0,,0.0
2002,ZIP91123,1,1.0,0.0,0.0,0.0,,0.0
2003,ZIP10104,1,1.0,3.0,1.0,0.0,0.0,0.0
2003,ZIP10131,1,1.0,7.0,1.0,0.0,0.0,0.0
2003,ZIP11949,1,1.0,0.0,1.0,0.0,0.0,0.0
2003,ZIP19047,1,0.0,0.0,0.0,0.0,,0.0
2003,ZIP19048,1,0.0,0.0,1.0,0.0,0.0,0.0
2003,ZIP19100,38,0.868421052631579,4.552631578947368,0.3684210526315789,0.2631578947368421,0.0,0.07894736842105263
2003,ZIP19102,79,0.8607594936708861,2.9746835443037973,0.3924050632911392,0.11392405063291139,0.0,0.0759493670886076
2003,ZIP19103,248,0.8588709677419355,3.024193548387097,0.3911290322580645,0.2056451612903226,0.0,0.125
2003,ZIP19104,739,0.9404600811907984,7.175913396481732,0.3017591339648173,0.2787550744248985,0.00010091672974717189,0.16779431664411368
2003,ZIP19106,82,0.9146341463414634,1.853658536585366,0.3902439024390244,0.15853658536585366,0.0,0.08536585365853659
2003,ZIP19107,241,0.91701244813278,9.278008298755188,0.3941908713692946,0.18672199170124482,0.0,0.12863070539419086
2003,ZIP19108,4,0.0,19.5,0.0,0.0,,0.0
2003,ZIP19110,7,1.0,5.857142857142857,0.5714285714285714,0.2857142857142857,0.0,0.42857142857142855
2003,ZIP19111,405,0.9629629629629629,15.301234567901234,0.5160493827160494,0.23209876543209876,0.00022503259875102495,0.20246913580246914
2003,ZIP19112,1,1.0,0.0,0.0,0.0,,0.0
2003,ZIP19114,259,0.9382239382239382,20.301158301158303,0.5482625482625483,0.1969111969111969,0.00016376462102809408,0.22393822393822393
2003,ZIP19115,173,0.9595375722543352,10.705202312138729,0.48554913294797686,0.1676300578034682,0.00044818608499200426,0.14450867052023122
2003,ZIP19116,158,0.9430379746835443,7.063291139240507,0.5379746835443038,0.25316455696202533,0.00014038662381019956,0.23417721518987342
2003,ZIP19118,61,0.9836065573770492,7.672131147540983,0.5081967213114754,0.22950819672131148,0.0,0.29508196721311475
2003,ZIP19119,267,0.898876404494382,5.134831460674158,0.4681647940074906,0.24344569288389514,0.001455026094737999,0.1647940074906367
2003,ZIP19120,305,0.9081967213114754,39.94754098360656,0.4491803278688525,0.2819672131147541,0.0,0.2262295081967213
2003,ZIP19121,728,0.9697802197802198,16.982142857142858,0.2815934065934066,0.34615384615384615,5.496934424889106e-05,0.15247252747252749
2003,ZIP19122,305,0.9836065573770492,6.340983606557377,0.21639344262295082,0.3180327868852459,0.0,0.11475409836065574
2003,ZIP19123,208,0.8894230769230769,7.125,0.2548076923076923,0.40865384615384615,0.0,0.19230769230769232
2003,ZIP19124,541,0.9279112754158965,7.66173752310536,0.49168207024029575,0.3049907578558225,0.0002663444629753374,0.2587800369685767
2003,ZIP19125,96,0.875,1.40625,0.3854166666666667,0.4166666666666667,0.0,0.28125
2003,ZIP19126,173,0.9132947976878613,5.7398843930635834,0.4508670520231214,0.3352601156069364,0.0,0.23699421965317918
2003,ZIP19127,13,0.9230769230769231,0.38461538461538464,0.3076923076923077,0.23076923076923078,0.002319364729931598,0.15384615384615385
2003,ZIP19128,165,0.7818181818181819,8.945454545454545,0.3878787878787879,0.21818181818181817,0.0,0.14545454545454545
2003,ZIP19129,169,0.9704142011834319,0.7218934911242604,0.22485207100591717,0.28994082840236685,0.0010851217747769471,0.07100591715976332
2003,ZIP19130,247,0.97165991902834,10.906882591093117,0.3441295546558704,0.1862348178137652,0.0,0.1700404858299595
2003,ZIP19131,483,0.9399585921325052,8.950310559006212,0.38923395445134573,0.2650103519668737,0.00021044534540020472,0.18012422360248448
2003,ZIP19132,267,0.9737827715355806,9.41947565543071,0.2958801498127341,0.30711610486891383,0.0009523556293362732,0.2247191011235955
2003,ZIP19133,164,0.9451219512195121,3.1463414634146343,0.3597560975609756,0.32926829268292684,0.0,0.21341463414634146
2003,ZIP19134,349,0.9570200573065902,0.46418338108882523,0.44126074498567336,0.39255014326647564,0.00039565249040166814,0.3008595988538682
2003,ZIP19135,145,0.9241379310344827,5.951724137931034,0.5517241379310345,0.2827586206896552,0.0006027312616699423,0.19310344827586207
2003,ZIP19136,266,0.9586466165413534,3.8834586466165413,0.424812030075188,0.3082706766917293,0.0005437810850703582,0.19172932330827067
2003,ZIP19137,17,1.0,0.0,0.5882352941176471,0.29411764705882354,0.0,0.0
2003,ZIP19138,128,0.8671875,2.7734375,0.3515625,0.3984375,0.0,0.2734375
2003,ZIP19139,574,0.8745644599303136,4.982578397212544,0.3205574912891986,0.3310104529616725,0.0,0.17247386759581881
2003,ZIP19140,266,0.9022556390977443,1.4511278195488722,0.4849624060150376,0.3383458646616541,0.00042952805215154045,0.2593984962406015
2003,ZIP19141,383,0.9530026109660574,9.74934725848564,0.4934725848563969,0.2924281984334204,5.937510995390733e-05,0.3368146214099217
2003,ZIP19142,203,0.9310344827586207,0.3448275862068966,0.3793103448275862,0.3497536945812808,0.0006016003437923103,0.35467980295566504
2003,ZIP19143,612,0.8022875816993464,4.607843137254902,0.36764705882352944,0.3382352941176471,0.0008865437196149725,0.21568627450980393
2003,ZIP19144,1257,0.9220365950676214,17.050119331742245,0.45664280031821797,0.26650755767700873,0.0002782544048898802,0.22911694510739858
2003,ZIP19145,241,0.9294605809128631,0.6721991701244814,0.36099585062240663,0.3983402489626556,0.0003817653249695836,0.23236514522821577
2003,ZIP19146,340,0.8588235294117647,2.429411764705882,0.42058823529411765,0.3352941176470588,0.00044163273078836934,0.24705882352941178
2003,ZIP19147,165,0.7696969696969697,1.0606060606060606,0.3939393939393939,0.23030303030303031,0.0,0.18787878787878787
2003,ZIP19148,123,0.8699186991869918,0.3333333333333333,0.3902439024390244,0.43902439024390244,0.0,0.3089430894308943
2003,ZIP19149,208,0.9278846153846154,4.0048076923076925,0.4951923076923077,0.1971153846153846,0.0004055751714291787,0.22115384615384615
2003,ZIP19150,183,0.907103825136612,4.672131147540983,0.45901639344262296,0.22950819672131148,0.0,0.14754098360655737
2003,ZIP19151,241,0.8506224066390041,5.821576763485477,0.4605809128630705,0.26141078838174275,7.609084040163225e-05,0.21161825726141079
2003,ZIP19152,368,0.9945652173913043,21.383152173913043,0.48097826086956524,0.1793478260869565,0.00021373610715303505,0.15760869565217392
2003,ZIP19153,271,0.992619926199262,48.06642066420664,0.36531365313653136,0.18450184501845018,0.0006712294871095414,0.2066420664206642
2003,ZIP19154,277,0.9675090252707581,58.368231046931406,0.4693140794223827,0.2490974729241877,0.0,0.26353790613718414
2003,ZIP19155,1,1.0,92.0,1.0,0.0,0.0,1.0
2003,ZIP19161,1,0.0,0.0,1.0,1.0,0.0,0.0
2003,ZIP19194,2,1.0,0.5,0.5,0.5,0.0,0.5
2003,ZIP29134,1,1.0,0.0,1.0,0.0,0.0,0.0
2003,ZIP91144,1,1.0,1.0,0.0,1.0,0.0,1.0
2004,ZIP10135,1,1.0,4.0,0.0,0.0,,0.0
2004,ZIP10145,1,1.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP10152,1,1.0,77.0,0.0,0.0,,0.0
2004,ZIP19053,1,0.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP19063,1,0.0,7.0,0.0,0.0,,0.0
2004,ZIP19079,1,0.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP19100,36,0.75,2.5,0.5,0.3055555555555556,0.0021280241426655097,0.3333333333333333
2004,ZIP19101,2,1.0,0.0,0.0,1.0,0.0,0.0
2004,ZIP19102,74,0.8648648648648649,4.527027027027027,0.35135135135135137,0.1891891891891892,0.0013614929646558467,0.14864864864864866
2004,ZIP19103,223,0.9013452914798207,4.457399103139013,0.3991031390134529,0.16143497757847533,0.002069333628685987,0.17488789237668162
2004,ZIP19104,804,0.9465174129353234,4.91044776119403,0.34950248756218905,0.27238805970149255,0.015678429505238883,0.15920398009950248
2004,ZIP19105,2,0.5,0.0,0.5,0.0,0.03266392451004113,0.0
2004,ZIP19106,77,0.8831168831168831,1.2207792207792207,0.3116883116883117,0.22077922077922077,0.003963639024952206,0.09090909090909091
2004,ZIP19107,207,0.893719806763285,10.231884057971014,0.34299516908212563,0.12560386473429952,0.0051428370266296385,0.14009661835748793
2004,ZIP19108,1,0.0,6.0,0.0,0.0,,0.0
2004,ZIP19109,1,1.0,0.0,1.0,0.0,0.0,1.0
2004,ZIP19110,8,1.0,2.75,0.25,0.125,0.0,0.125
2004,ZIP19111,518,0.9420849420849421,18.50772200772201,0.4671814671814672,0.23745173745173745,0.009403804019674082,0.1833976833976834
2004,ZIP19112,1,1.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP19114,369,0.983739837398374,52.387533875338754,0.5067750677506775,0.18157181571815717,0.009185164387535586,0.19241192411924118
2004,ZIP19115,215,0.9627906976744186,11.046511627906977,0.5162790697674419,0.20465116279069767,0.005037250635465439,0.2372093023255814
2004,ZIP19116,176,0.9772727272727273,9.852272727272727,0.5397727272727273,0.19318181818181818,0.013063291829128932,0.26136363636363635
2004,ZIP19118,105,0.9809523809523809,5.9523809523809526,0.37142857142857144,0.10476190476190476,0.003386816342284018,0.09523809523809523
2004,ZIP19119,398,0.914572864321608,8.346733668341708,0.4547738693467337,0.228643216080402,0.011626369545316515,0.17839195979899497
2004,ZIP19120,463,0.8509719222462203,34.4341252699784,0.5140388768898488,0.2526997840172786,0.0062407619873053,0.20950323974082075
2004,ZIP19121,797,0.9799247176913425,13.749058971141782,0.32747804265997493,0.21957340025094102,0.022239819779040326,0.13676286072772897
2004,ZIP19122,227,0.9691629955947136,5.669603524229075,0.24669603524229075,0.20704845814977973,0.029815413483342434,0.07488986784140969
2004,ZIP19123,185,0.8864864864864865,2.627027027027027,0.2648648648648649,0.25405405405405407,0.03713589562133407,0.14594594594594595
2004,ZIP19124,717,0.8940027894002789,7.863319386331939,0.4560669456066946,0.3500697350069735,0.008495844259495658,0.26220362622036264
2004,ZIP19125,131,0.8244274809160306,0.6259541984732825,0.4351145038167939,0.3511450381679389,0.0027262923594183635,0.2366412213740458
2004,ZIP19126,265,0.9433962264150944,19.026415094339622,0.5207547169811321,0.27547169811320754,0.011784223882859426,0.2490566037735849
2004,ZIP19127,16,0.6875,0.5,0.5,0.3125,0.003812985362764056,0.1875
2004,ZIP19128,140,0.7642857142857142,6.735714285714286,0.4142857142857143,0.25,0.0049832067209018924,0.19285714285714287
2004,ZIP19129,113,0.9734513274336283,1.752212389380531,0.3185840707964602,0.2743362831858407,0.022070224788323038,0.13274336283185842
2004,ZIP19130,278,0.9424460431654677,16.47841726618705,0.43884892086330934,0.17266187050359713,0.011985732716560797,0.1223021582733813
2004,ZIP19131,641,0.9266770670826833,11.709828393135725,0.41965678627145087,0.22776911076443057,0.010973820105096862,0.1622464898595944
2004,ZIP19132,303,0.933993399339934,9.669966996699669,0.44554455445544555,0.25742574257425743,0.005832344856651875,0.19141914191419143
2004,ZIP19133,153,0.803921568627451,4.38562091503268,0.35947712418300654,0.3464052287581699,0.01656415342401431,0.17647058823529413
2004,ZIP19134,617,0.8881685575364667,0.6580226904376013,0.4846029173419773,0.36142625607779577,0.003934987701407622,0.2771474878444084
2004,ZIP19135,246,0.8658536585365854,3.727642276422764,0.5487804878048781,0.25609756097560976,0.008054451080471665,0.3008130081300813
2004,ZIP19136,305,0.9245901639344263,6.278688524590164,0.4852459016393443,0.23278688524590163,0.0076119433300233024,0.2360655737704918
2004,ZIP19137,10,0.9,0.8,0.6,0.4,0.0,0.2
2004,ZIP19138,301,0.9136212624584718,17.64451827242525,0.40863787375415284,0.25249169435215946,0.020048527396807958,0.1461794019933555
2004,ZIP19139,601,0.8635607321131448,5.212978369384359,0.37104825291181365,0.34608985024958405,0.007000864196304829,0.2529118136439268
2004,ZIP19140,358,0.8798882681564246,1.2122905027932962,0.48324022346368717,0.40502793296089384,0.012225091801986214,0.25977653631284914
2004,ZIP19141,517,0.9303675048355899,10.361702127659575,0.5029013539651838,0.3152804642166344,0.008340540317988778,0.2379110251450677
2004,ZIP19142,274,0.9087591240875912,0.7773722627737226,0.44525547445255476,0.3029197080291971,0.011809147808876635,0.2664233576642336
2004,ZIP19143,739,0.8525033829499323,4.694181326116373,0.3721244925575101,0.33558863328822736,0.009723651745378039,0.2273342354533153
2004,ZIP19144,1400,0.8185714285714286,19.727857142857143,0.49142857142857144,0.2671428571428571,0.011412786692765345,0.19357142857142856
2004,ZIP19145,303,0.8943894389438944,10.96039603960396,0.47854785478547857,0.264026402640264,0.009919087784180306,0.29042904290429045
2004,ZIP19146,350,0.8371428571428572,1.7571428571428571,0.40285714285714286,0.26857142857142857,0.013720582092318736,0.26571428571428574
2004,ZIP19147,153,0.7908496732026143,0.7581699346405228,0.35947712418300654,0.26143790849673204,0.004048562976739663,0.20261437908496732
2004,ZIP19148,197,0.8324873096446701,0.9238578680203046,0.4416243654822335,0.36548223350253806,0.002714367112789441,0.34517766497461927
2004,ZIP19149,241,0.8796680497925311,4.933609958506224,0.5311203319502075,0.1908713692946058,0.00620439126371868,0.2572614107883817
2004,ZIP19150,213,0.92018779342723,8.084507042253522,0.39436619718309857,0.29107981220657275,0.006254404937803546,0.22065727699530516
2004,ZIP19151,305,0.8491803278688524,11.973770491803279,0.419672131147541,0.3344262295081967,0.005010937598567503,0.2754098360655738
2004,ZIP19152,393,0.9796437659033079,25.559796437659035,0.47837150127226463,0.1475826972010178,0.005800236102876495,0.22646310432569974
2004,ZIP19153,305,0.9508196721311475,54.675409836065576,0.36721311475409835,0.21639344262295082,0.0043886604788343905,0.21311475409836064
2004,ZIP19154,229,0.982532751091703,20.25764192139738,0.42358078602620086,0.2314410480349345,0.004751266311708684,0.1615720524017467
2004,ZIP19191,1,1.0,0.0,0.0,0.0,0.0,0.0
2004,ZIP19194,1,1.0,6.0,0.0,0.0,,0.0
2004,ZIP8003,1,0.0,0.0,0.0,0.0,,0.0
2004,ZIP91120,1,1.0,9.0,1.0,0.0,0.01768172888015717,0.0
2004,ZIP91131,1,1.0,0.0,1.0,0.0,0.0,1.0
2004,ZIP91140,1,1.0,0.0,1.0,0.0,0.0,0.0
2004,ZIP91152,1,1.0,81.0,0.0,0.0,0.0,0.0
2004,ZIP91153,1,1.0,0.0,1.0,0.0,0.0,1.0
2005,ZIP10104,1,0.0,0.0,0.0,0.0,,0.0
2005,ZIP11914,1,1.0,0.0,1.0,0.0,0.016343825665859565,0.0
2005,ZIP19010,1,0.0,0.0,0.0,0.0,,0.0
2005,ZIP19020,1,1.0,6.0,0.0,1.0,0.02993348115299335,1.0
2005,ZIP19096,1,0.0,0.0,0.0,1.0,0.006704742984852247,1.0
2005,ZIP19100,38,0.7105263157894737,6.842105263157895,0.6578947368421053,0.21052631578947367,0.044187630387561135,0.3157894736842105
2005,ZIP19102,73,0.863013698630137,4.397260273972603,0.3835616438356164,0.1506849315068493,0.019478242078100023,0.0684931506849315
2005,ZIP19103,206,0.8640776699029126,2.679611650485437,0.470873786407767,0.18446601941747573,0.03446372631848502,0.13592233009708737
2005,ZIP19104,680,0.9352941176470588,4.886764705882353,0.3426470588235294,0.225,0.0867856527006367,0.1426470588235294
2005,ZIP19105,2,1.0,4.0,1.0,0.0,0.025616698292220113,0.0
2005,ZIP19106,83,0.8313253012048193,2.0,0.3253012048192771,0.13253012048192772,0.039755993839935076,0.0963855421686747
2005,ZIP19107,212,0.7877358490566038,8.669811320754716,0.38207547169811323,0.14150943396226415,0.041876970506905496,0.12735849056603774
2005,ZIP19108,3,0.0,11.333333333333334,0.3333333333333333,0.3333333333333333,0.02220407959986624,0.0
2005,ZIP19110,8,0.875,3.0,0.25,0.25,0.0067734024760805756,0.0
2005,ZIP19111,444,0.9099099099099099,15.637387387387387,0.49099099099099097,0.25675675675675674,0.03602962928041962,0.2072072072072072
2005,ZIP19114,377,0.9602122015915119,55.29973474801061,0.5358090185676393,0.14323607427055704,0.03262978837937096,0.17506631299734748
2005,ZIP19115,213,0.9530516431924883,8.746478873239436,0.5352112676056338,0.1643192488262911,0.032001340937684496,0.22535211267605634
2005,ZIP19116,189,0.9417989417989417,13.931216931216932,0.544973544973545,0.13227513227513227,0.052964948080205264,0.19047619047619047
2005,ZIP19118,76,1.0,4.4868421052631575,0.5131578947368421,0.25,0.01991480745939576,0.10526315789473684
2005,ZIP19119,527,0.9032258064516129,7.449715370018976,0.46110056925996207,0.22580645161290322,0.05891024408344394,0.174573055028463
2005,ZIP19120,569,0.7434094903339191,33.34797891036907,0.5202108963093146,0.24253075571177504,0.04145232652433192,0.2038664323374341
2005,ZIP19121,553,0.969258589511754,11.773960216998193,0.3707052441229656,0.20433996383363473,0.09382271670543882,0.1717902350813743
2005,ZIP19122,250,0.944,6.22,0.376,0.108,0.11564953809340867,0.18
2005,ZIP19123,241,0.7800829875518672,1.7842323651452283,0.2987551867219917,0.21161825726141079,0.15226554961011912,0.14107883817427386
2005,ZIP19124,747,0.8500669344042838,6.255689424364123,0.5020080321285141,0.34404283801874164,0.0357226228258663,0.2463186077643909
2005,ZIP19125,97,0.7319587628865979,0.4845360824742268,0.4742268041237113,0.4329896907216495,0.024336864802551927,0.29896907216494845
2005,ZIP19126,229,0.9388646288209607,17.40174672489083,0.49344978165938863,0.2838427947598253,0.03977461760173064,0.17903930131004367
2005,ZIP19127,14,0.7142857142857143,0.7142857142857143,0.35714285714285715,0.21428571428571427,0.12213528467493624,0.14285714285714285
2005,ZIP19128,227,0.748898678414097,7.096916299559472,0.4933920704845815,0.21585903083700442,0.04262564875159359,0.1762114537444934
2005,ZIP19129,106,0.9433962264150944,2.443396226415094,0.3584905660377358,0.04716981132075472,0.1534364543659918,0.09433962264150944
2005,ZIP19130,297,0.9528619528619529,23.154882154882156,0.36363636363636365,0.16498316498316498,0.0707111948089807,0.11447811447811448
2005,ZIP19131,551,0.9237749546279492,11.21415607985481,0.4537205081669691,0.23593466424682397,0.056677189012318066,0.19056261343012704
2005,ZIP19132,294,0.8979591836734694,5.639455782312925,0.42517006802721086,0.3673469387755102,0.07466178955927139,0.2925170068027211
2005,ZIP19133,143,0.8951048951048951,2.4755244755244754,0.40559440559440557,0.25874125874125875,0.08412094261685184,0.16783216783216784
2005,ZIP19134,614,0.8827361563517915,0.8697068403908795,0.5,0.36644951140065146,0.027151533694358552,0.2947882736156352
2005,ZIP19135,267,0.7265917602996255,3.5355805243445695,0.5655430711610487,0.29213483146067415,0.03292333871515771,0.30337078651685395
2005,ZIP19136,323,0.8761609907120743,5.287925696594427,0.48606811145510836,0.24458204334365324,0.05021611865368951,0.23839009287925697
2005,ZIP19137,14,0.7857142857142857,0.07142857142857142,0.42857142857142855,0.5,0.012868351091267986,0.2857142857142857
2005,ZIP19138,337,0.8635014836795252,17.566765578635014,0.42729970326409494,0.258160237388724,0.06897909459720629,0.17507418397626112
2005,ZIP19139,655,0.8564885496183207,4.401526717557252,0.3526717557251908,0.3755725190839695,0.06725364946177506,0.1801526717557252
2005,ZIP19140,349,0.839541547277937,1.7421203438395416,0.5644699140401146,0.32664756446991405,0.07984811844246467,0.2693409742120344
2005,ZIP19141,564,0.9450354609929078,11.50354609929078,0.5177304964539007,0.28368794326241137,0.02913299422432312,0.21099290780141844
2005,ZIP19142,373,0.9222520107238605,0.774798927613941,0.5361930294906166,0.26541554959785524,0.04831595595402316,0.24128686327077747
2005,ZIP19143,713,0.7812061711079944,5.468443197755961,0.40813464235624125,0.28751753155680226,0.05952406260467912,0.19635343618513323
2005,ZIP19144,1469,0.8134785568413887,23.019741320626277,0.4874063989108237,0.22940776038121172,0.048950333090857764,0.1953710006807352
2005,ZIP19145,401,0.85785536159601,6.807980049875312,0.3915211970074813,0.28428927680798005,0.06559975364905997,0.2144638403990025
2005,ZIP19146,404,0.8415841584158416,1.2623762376237624,0.3935643564356436,0.3465346534653465,0.049358954288984104,0.22524752475247525
2005,ZIP19147,181,0.7569060773480663,2.1712707182320443,0.425414364640884,0.2430939226519337,0.05440513849019888,0.23204419889502761
2005,ZIP19148,206,0.7864077669902912,1.0242718446601942,0.46601941747572817,0.3786407766990291,0.060583707214296914,0.28640776699029125
2005,ZIP19149,326,0.7392638036809815,2.9539877300613497,0.5030674846625767,0.26380368098159507,0.02502725352129736,0.20245398773006135
2005,ZIP19150,216,0.9120370370370371,9.157407407407407,0.5231481481481481,0.2175925925925926,0.04475043173817305,0.18055555555555555
2005,ZIP19151,283,0.8374558303886925,11.045936395759718,0.4452296819787986,0.3286219081272085,0.0384505259977498,0.23674911660777384
2005,ZIP19152,416,0.9567307692307693,19.728365384615383,0.5,0.16826923076923078,0.04725989999561281,0.15625
2005,ZIP19153,289,0.9757785467128027,51.95501730103806,0.370242214532872,0.17993079584775087,0.04231784359225141,0.1903114186851211
2005,ZIP19154,302,0.956953642384106,21.576158940397352,0.38741721854304634,0.24503311258278146,0.02624379665844759,0.1456953642384106
2005,ZIP19155,1,0.0,1.0,1.0,0.0,0.11324376199616124,0.0
2005,ZIP8002,1,0.0,0.0,0.0,0.0,,0.0
2006,ZIP10116,1,1.0,0.0,1.0,0.0,0.01913099870298314,0.0
2006,ZIP1104,1,1.0,0.0,0.0,1.0,0.018201122402548158,0.0
2006,ZIP1128,1,1.0,18.0,1.0,0.0,0.030069661382202104,1.0
2006,ZIP11911,1,1.0,0.0,0.0,1.0,0.05276595744680851,0.0
2006,ZIP1526,1,1.0,16.0,0.0,0.0,,0.0
2006,ZIP1702,1,1.0,17.0,0.0,0.0,,0.0
2006,ZIP19026,1,1.0,0.0,1.0,0.0,0.016594960049170254,0.0
2006,ZIP19046,1,1.0,0.0,1.0,0.0,0.026759167492566897,0.0
2006,ZIP19100,1,1.0,0.0,0.0,1.0,0.009900990099009901,0.0
2006,ZIP19101,1,1.0,1.0,1.0,0.0,0.013724121888811351,0.0
2006,ZIP19102,43,0.7209302325581395,3.6744186046511627,0.3488372093023256,0.11627906976744186,0.02962483467649867,0.023255813953488372
2006,ZIP19103,196,0.9081632653061225,5.6020408163265305,0.4030612244897959,0.2193877551020408,0.0750358394124375,0.1836734693877551
2006,ZIP19104,647,0.9289026275115919,4.673879443585781,0.40030911901081917,0.23647604327666152,0.07143948033413249,0.23338485316846985
2006,ZIP19106,65,0.7384615384615385,1.6615384615384616,0.35384615384615387,0.24615384615384617,0.020332170503538707,0.16923076923076924
2006,ZIP19107,184,0.8858695652173914,7.869565217391305,0.3858695652173913,0.1793478260869565,0.06356562390808657,0.16304347826086957
2006,ZIP19108,1,0.0,17.0,0.0,1.0,0.0,0.0
2006,ZIP1911,1,1.0,0.0,0.0,0.0,,0.0
2006,ZIP19111,497,0.9295774647887324,5.454728370221328,0.5392354124748491,0.2535211267605634,0.042430024892705025,0.2655935613682093
2006,ZIP19112,1,1.0,0.0,0.0,0.0,,0.0
2006,ZIP19114,419,0.7159904534606205,55.50596658711217,0.5584725536992841,0.1431980906921241,0.03574808426257372,0.2529832935560859
2006,ZIP19115,245,0.9591836734693877,10.718367346938775,0.5428571428571428,0.15918367346938775,0.03791817506084608,0.2612244897959184
2006,ZIP19116,160,0.95625,13.3875,0.5625,0.2,0.04280911645748543,0.2125
2006,ZIP19118,99,0.9292929292929293,5.313131313131313,0.48484848484848486,0.13131313131313133,0.042006062168224355,0.13131313131313133
2006,ZIP19119,431,0.8816705336426914,8.642691415313225,0.4733178654292343,0.26450116009280744,0.051988668321188015,0.2111368909512761
2006,ZIP1912,2,1.0,5.5,0.0,0.5,0.03999664544264029,0.5
2006,ZIP19120,706,0.7790368271954674,37.67705382436261,0.5070821529745042,0.26912181303116145,0.05495347758578894,0.24787535410764872
2006,ZIP19121,772,0.9481865284974094,11.335492227979275,0.327720207253886,0.18393782383419688,0.09506290823924357,0.19689119170984457
2006,ZIP19122,317,0.9716088328075709,7.545741324921136,0.3249211356466877,0.11356466876971609,0.13894102820696447,0.11356466876971609
2006,ZIP19123,180,0.7277777777777777,0.6055555555555555,0.20555555555555555,0.18888888888888888,0.05984154825432196,0.12777777777777777
2006,ZIP19124,971,0.933058702368692,4.671472708547888,0.4850669412976313,0.31822863027806386,0.04198088466166055,0.30484037075180226
2006,ZIP19125,144,0.8541666666666666,0.7013888888888888,0.5069444444444444,0.3888888888888889,0.04346703453926561,0.3055555555555556
2006,ZIP19126,291,0.9278350515463918,14.436426116838488,0.45017182130584193,0.24742268041237114,0.02969098821044314,0.19931271477663232
2006,ZIP19127,13,0.9230769230769231,0.15384615384615385,0.6923076923076923,0.15384615384615385,0.018789868068762053,0.23076923076923078
2006,ZIP19128,235,0.6978723404255319,7.221276595744681,0.5148936170212766,0.18723404255319148,0.03571081966198276,0.2723404255319149
2006,ZIP19129,94,0.8936170212765957,0.7021276595744681,0.2978723404255319,0.1595744680851064,0.05841445761469565,0.13829787234042554
2006,ZIP19130,250,0.932,18.976,0.352,0.244,0.07668981883649205,0.144
2006,ZIP19131,604,0.9006622516556292,13.026490066225165,0.4718543046357616,0.26490066225165565,0.05235278288719383,0.24668874172185432
2006,ZIP19132,310,0.9129032258064517,8.138709677419355,0.44516129032258067,0.34516129032258064,0.06001835519173422,0.29354838709677417
2006,ZIP19133,228,0.9035087719298246,1.8157894736842106,0.34210526315789475,0.22807017543859648,0.12410988413192238,0.17982456140350878
2006,ZIP19134,659,0.8937784522003035,0.3141122913505311,0.4992412746585736,0.38239757207890746,0.04495833215168468,0.3277693474962064
2006,ZIP19135,303,0.8976897689768977,1.4521452145214522,0.5511551155115512,0.33663366336633666,0.03792075760239152,0.33663366336633666
2006,ZIP19136,412,0.9344660194174758,4.184466019417476,0.39805825242718446,0.1941747572815534,0.06981722256422734,0.220873786407767
2006,ZIP19137,30,0.9333333333333333,0.13333333333333333,0.6,0.23333333333333334,0.032020418227629195,0.26666666666666666
2006,ZIP19138,303,0.8745874587458746,8.590759075907592,0.4521452145214521,0.27722772277227725,0.05398914434707313,0.21782178217821782
2006,ZIP19139,697,0.8651362984218077,3.720229555236729,0.3715925394548063,0.3328550932568149,0.07283263819112261,0.266857962697274
2006,ZIP19140,430,0.8372093023255814,0.727906976744186,0.4930232558139535,0.3627906976744186,0.06878009899780667,0.30465116279069765
2006,ZIP19141,630,0.919047619047619,14.133333333333333,0.5142857142857142,0.2857142857142857,0.035593859290930806,0.26825396825396824
2006,ZIP19142,382,0.9345549738219895,0.4109947643979058,0.5,0.306282722513089,0.054876359361169184,0.3089005235602094
2006,ZIP19143,688,0.7921511627906976,2.4869186046511627,0.4273255813953488,0.30523255813953487,0.06086767006517598,0.2863372093023256
2006,ZIP19144,1507,0.8845388188453882,16.112806901128067,0.48440610484406105,0.24286662242866622,0.04158621209723303,0.2514930325149303
2006,ZIP19145,487,0.8234086242299795,3.8952772073921973,0.37166324435318276,0.26899383983572894,0.0750540410728315,0.2751540041067762
2006,ZIP19146,354,0.847457627118644,0.8248587570621468,0.4322033898305085,0.3474576271186441,0.05605932211489388,0.3446327683615819
2006,ZIP19147,186,0.8172043010752689,2.7903225806451615,0.45161290322580644,0.25806451612903225,0.05403169748745592,0.24193548387096775
2006,ZIP19148,197,0.8426395939086294,0.3553299492385787,0.48223350253807107,0.4010152284263959,0.04142132309803489,0.38071065989847713
2006,ZIP19149,431,0.8793503480278422,1.2505800464037122,0.4918793503480278,0.3271461716937355,0.02882893793230988,0.28306264501160094
2006,ZIP19150,258,0.8294573643410853,7.705426356589148,0.5038759689922481,0.2596899224806202,0.034787333052698155,0.1744186046511628
2006,ZIP19151,297,0.8181818181818182,7.491582491582491,0.40404040404040403,0.3434343434343434,0.04181483619394009,0.2996632996632997
2006,ZIP19152,491,0.9022403258655805,19.808553971486763,0.48268839103869654,0.15885947046843177,0.039931145032473504,0.17922606924643583
2006,ZIP19153,311,0.9710610932475884,35.57556270096463,0.43086816720257237,0.14790996784565916,0.035180666242116784,0.22186495176848875
2006,ZIP19154,301,0.9833887043189369,25.867109634551493,0.4485049833887043,0.24584717607973422,0.02742074447582637,0.16611295681063123
2006,ZIP19160,1,1.0,0.0,1.0,0.0,0.029809842055917496,0.0
2006,ZIP19193,1,1.0,3.0,0.0,0.0,0.04885736800630418,0.0
2006,ZIP1928,1,1.0,5.0,0.0,1.0,0.027875567065467118,0.0
2006,ZIP1943,2,0.5,1.5,0.5,0.0,1.0,0.0
2006,ZIP1953,1,1.0,20.0,1.0,0.0,0.05169753086419753,0.0
2006,ZIP29140,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP10114,1,1.0,123.0,1.0,0.0,0.02207977207977208,0.0
2007,ZIP10120,1,1.0,1.0,1.0,0.0,0.37349397590361444,0.0
2007,ZIP1115,1,1.0,18.0,0.0,1.0,0.02258331038281465,1.0
2007,ZIP1201,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP18145,1,1.0,15.0,0.0,1.0,0.0483619344773791,1.0
2007,ZIP19027,1,0.0,0.0,0.0,0.0,,0.0
2007,ZIP1904,2,1.0,1.0,1.0,0.0,0.027355958237930494,0.5
2007,ZIP19102,48,0.8541666666666666,4.208333333333333,0.16666666666666666,0.10416666666666667,0.0230851594437361,0.14583333333333334
2007,ZIP19103,188,0.8191489361702128,4.962765957446808,0.3776595744680851,0.20212765957446807,0.0962054332764029,0.15425531914893617
2007,ZIP19104,707,0.9066478076379066,4.393210749646393,0.38330975954738333,0.26591230551626593,0.09681012464844727,0.2376237623762376
2007,ZIP19106,76,0.7631578947368421,0.7631578947368421,0.3815789473684211,0.15789473684210525,0.04797652274295213,0.14473684210526316
2007,ZIP19107,171,0.9122807017543859,5.701754385964913,0.3684210526315789,0.18128654970760233,0.04063484315168043,0.14035087719298245
2007,ZIP19108,1,0.0,0.0,1.0,0.0,0.0033267841347621543,0.0
2007,ZIP19109,2,0.5,0.5,0.5,0.0,1.0,0.0
2007,ZIP19111,568,0.9049295774647887,9.644366197183098,0.5017605633802817,0.2623239436619718,0.03864505518153525,0.272887323943662
2007,ZIP19113,2,0.0,0.0,0.0,0.0,0.02386117136659436,0.0
2007,ZIP19114,342,0.9707602339181286,58.994152046783626,0.5380116959064327,0.14035087719298245,0.03712335228125496,0.3128654970760234
2007,ZIP19115,215,0.9813953488372092,13.469767441860466,0.5953488372093023,0.19069767441860466,0.04078552466404238,0.24186046511627907
2007,ZIP19116,131,0.8778625954198473,10.251908396946565,0.549618320610687,0.21374045801526717,0.03995197622624265,0.22137404580152673
2007,ZIP19117,1,1.0,76.0,0.0,1.0,0.02113897847175497,1.0
2007,ZIP19118,71,0.9014084507042254,6.366197183098592,0.4507042253521127,0.14084507042253522,0.03063748261636153,0.2112676056338028
2007,ZIP19119,383,0.9112271540469974,7.838120104438643,0.49869451697127937,0.2402088772845953,0.03689279711035883,0.2558746736292428
2007,ZIP1912,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP19120,683,0.8184480234260615,25.244509516837482,0.4978038067349927,0.31771595900439237,0.04945272278697436,0.2796486090775988
2007,ZIP19121,954,0.9675052410901468,10.264150943396226,0.3081761006289308,0.2379454926624738,0.1261570411230408,0.15828092243186584
2007,ZIP19122,251,0.9760956175298805,4.729083665338646,0.35856573705179284,0.2549800796812749,0.1283744540467986,0.1394422310756972
2007,ZIP19123,226,0.8185840707964602,1.0221238938053097,0.2831858407079646,0.22123893805309736,0.11826997322224944,0.13274336283185842
2007,ZIP19124,976,0.826844262295082,3.6690573770491803,0.48770491803278687,0.36577868852459017,0.039935520547630124,0.3422131147540984
2007,ZIP19125,123,0.8130081300813008,0.6910569105691057,0.6260162601626016,0.2601626016260163,0.05666181579452622,0.2926829268292683
2007,ZIP19126,322,0.9565217391304348,18.459627329192546,0.5714285714285714,0.2080745341614907,0.03470845145320399,0.2577639751552795
2007,ZIP19127,21,0.9047619047619048,0.7142857142857143,0.47619047619047616,0.047619047619047616,0.021574938048213574,0.14285714285714285
2007,ZIP19128,162,0.7345679012345679,5.765432098765432,0.46296296296296297,0.2716049382716049,0.028723141136463504,0.25308641975308643
2007,ZIP19129,91,0.9560439560439561,1.1978021978021978,0.42857142857142855,0.24175824175824176,0.08805520204965783,0.16483516483516483
2007,ZIP19130,197,0.949238578680203,5.766497461928934,0.40609137055837563,0.23857868020304568,0.05398298458531577,0.14213197969543148
2007,ZIP19131,633,0.8751974723538705,14.30647709320695,0.4218009478672986,0.2985781990521327,0.044721117156622144,0.24328593996840442
2007,ZIP19132,289,0.9100346020761245,2.384083044982699,0.43252595155709345,0.34256055363321797,0.07832052745725727,0.35986159169550175
2007,ZIP19133,275,0.9490909090909091,2.909090909090909,0.36363636363636365,0.29818181818181816,0.11761032968508181,0.20727272727272728
2007,ZIP19134,637,0.8304552590266876,0.30612244897959184,0.48822605965463106,0.41444270015698587,0.041543074170549255,0.40188383045525905
2007,ZIP19135,319,0.8526645768025078,1.70846394984326,0.5579937304075235,0.335423197492163,0.03131206119503017,0.4012539184952978
2007,ZIP19136,337,0.9198813056379822,3.685459940652819,0.4629080118694362,0.2403560830860534,0.052832624099991676,0.2789317507418398
2007,ZIP19137,21,0.9523809523809523,0.42857142857142855,0.47619047619047616,0.47619047619047616,0.023637780372038647,0.42857142857142855
2007,ZIP19138,308,0.922077922077922,10.464285714285714,0.44805194805194803,0.30194805194805197,0.04141332627756217,0.2077922077922078
2007,ZIP19139,774,0.8217054263565892,3.5878552971576227,0.4069767441860465,0.3152454780361757,0.05990908402859164,0.2558139534883721
2007,ZIP1914,10,1.0,7.3,0.5,0.2,0.03823560299687523,0.5
2007,ZIP19140,413,0.8523002421307506,1.1549636803874093,0.5544794188861986,0.3365617433414044,0.05338538202515489,0.30024213075060535
2007,ZIP19141,594,0.9141414141414141,15.16161616161616,0.4898989898989899,0.2895622895622896,0.037671992565273774,0.26262626262626265
2007,ZIP19142,489,0.9120654396728016,0.49693251533742333,0.49897750511247446,0.3047034764826176,0.05485417762356588,0.3333333333333333
2007,ZIP19143,785,0.8522292993630574,1.629299363057325,0.42038216560509556,0.3146496815286624,0.05980610580531887,0.28152866242038216
2007,ZIP19144,1418,0.8575458392101551,18.391396332863188,0.4788434414668547,0.2524682651622003,0.04850512603513647,0.2954866008462623
2007,ZIP19145,560,0.7732142857142857,2.6964285714285716,0.375,0.30357142857142855,0.0975265615358728,0.28214285714285714
2007,ZIP19146,371,0.7628032345013477,0.6873315363881402,0.41778975741239893,0.3504043126684636,0.06434481245522834,0.31266846361185985
2007,ZIP19147,164,0.6890243902439024,1.1097560975609757,0.4146341463414634,0.2682926829268293,0.03598282605064186,0.22560975609756098
2007,ZIP19148,173,0.7572254335260116,0.37572254335260113,0.5433526011560693,0.3583815028901734,0.03696148903271366,0.3988439306358382
2007,ZIP19149,520,0.8865384615384615,1.5288461538461537,0.5019230769230769,0.2980769230769231,0.038402548109859484,0.3596153846153846
2007,ZIP19150,273,0.8864468864468864,7.164835164835165,0.5567765567765568,0.2454212454212454,0.051559472226225506,0.2490842490842491
2007,ZIP19151,325,0.8430769230769231,10.886153846153846,0.4276923076923077,0.39384615384615385,0.04653767447573712,0.30153846153846153
2007,ZIP19152,425,0.9694117647058823,25.381176470588237,0.49176470588235294,0.18588235294117647,0.03840664590487694,0.2635294117647059
2007,ZIP19153,222,0.9459459459459459,36.45945945945946,0.36486486486486486,0.15315315315315314,0.05359316892455174,0.20270270270270271
2007,ZIP19154,190,0.9789473684210527,18.626315789473683,0.4789473684210526,0.2631578947368421,0.039780243333324874,0.24210526315789474
2007,ZIP19193,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP19194,1,1.0,1.0,1.0,0.0,0.05281090289608177,1.0
2007,ZIP19196,1,0.0,1.0,1.0,0.0,0.04198668714797747,1.0
2007,ZIP19252,1,1.0,77.0,1.0,0.0,0.06104783599088838,1.0
2007,ZIP1929,1,1.0,0.0,0.0,0.0,,0.0
2007,ZIP19444,1,1.0,94.0,1.0,0.0,0.028190671450538187,1.0
2007,ZIP9144,1,1.0,11.0,0.0,1.0,0.05000396372883217,0.0
2008,ZIP10103,2,0.0,7.5,0.5,0.5,0.03222459225588912,0.0
2008,ZIP11952,1,1.0,22.0,0.0,1.0,0.012594071571187221,1.0
2008,ZIP18954,1,0.0,0.0,0.0,0.0,,0.0
2008,ZIP19001,1,1.0,3.0,1.0,0.0,0.021990523550384687,0.0
2008,ZIP19101,1,0.0,13.0,0.0,0.0,,0.0
2008,ZIP19102,35,0.8571428571428571,5.2,0.3142857142857143,0.14285714285714285,0.03232525166163543,0.17142857142857143
2008,ZIP19103,126,0.8571428571428571,4.079365079365079,0.3492063492063492,0.24603174603174602,0.059219304298648884,0.23015873015873015
2008,ZIP19104,641,0.8346333853354134,2.1950078003120126,0.3915756630265211,0.31357254290171604,0.10977494450969012,0.23244929797191888
2008,ZIP19105,1,0.0,0.0,1.0,0.0,0.028811913240530916,0.0
2008,ZIP19106,62,0.7580645161290323,1.0161290322580645,0.45161290322580644,0.16129032258064516,0.02216542990523371,0.12903225806451613
2008,ZIP19107,133,0.9022556390977443,4.909774436090226,0.41353383458646614,0.12781954887218044,0.049616358701264796,0.18796992481203006
2008,ZIP19111,602,0.9086378737541528,16.64784053156146,0.526578073089701,0.29900332225913623,0.035611649402236496,0.31727574750830567
2008,ZIP19112,1,1.0,3.0,1.0,0.0,1.0,1.0
2008,ZIP19114,379,0.9445910290237467,49.20052770448549,0.5118733509234829,0.1741424802110818,0.03699774669062479,0.25065963060686014
2008,ZIP19115,255,0.9568627450980393,15.48235294117647,0.5607843137254902,0.14901960784313725,0.03879832099227115,0.25882352941176473
2008,ZIP19116,197,0.868020304568528,13.187817258883248,0.5634517766497462,0.29441624365482233,0.04813627483518283,0.34517766497461927
2008,ZIP19118,64,0.921875,5.125,0.5,0.15625,0.046532185311854636,0.28125
2008,ZIP19119,360,0.8861111111111111,8.394444444444444,0.4527777777777778,0.3,0.046783445163785825,0.2611111111111111
2008,ZIP19120,662,0.8111782477341389,29.240181268882175,0.4773413897280967,0.3413897280966767,0.04762877060423901,0.2552870090634441
2008,ZIP19121,1039,0.9643888354186718,6.603464870067373,0.3455245428296439,0.2694898941289702,0.12778018225471663,0.16554379210779596
2008,ZIP19122,334,0.9461077844311377,3.2574850299401197,0.27844311377245506,0.2934131736526946,0.1532099397701196,0.11976047904191617
2008,ZIP19123,210,0.7238095238095238,1.8333333333333333,0.38095238095238093,0.20476190476190476,0.1350912858423003,0.21428571428571427
2008,ZIP19124,938,0.8102345415778252,3.4840085287846483,0.47334754797441364,0.35714285714285715,0.04232590081507553,0.31769722814498935
2008,ZIP19125,130,0.7615384615384615,0.8153846153846154,0.47692307692307695,0.3923076923076923,0.06345339147603317,0.3923076923076923
2008,ZIP19126,235,0.9659574468085106,27.782978723404256,0.49361702127659574,0.3191489361702128,0.03486368402438246,0.2851063829787234
2008,ZIP19127,12,0.9166666666666666,0.8333333333333334,0.5833333333333334,0.25,0.019515892854740237,0.25
2008,ZIP19128,191,0.7853403141361257,7.261780104712042,0.3769633507853403,0.27225130890052357,0.02660010109242919,0.3612565445026178
2008,ZIP19129,79,0.8860759493670886,1.0632911392405062,0.25316455696202533,0.22784810126582278,0.0550056109726132,0.16455696202531644
2008,ZIP19130,241,0.9004149377593361,9.431535269709544,0.43983402489626555,0.21161825726141079,0.05740402993623315,0.17427385892116182
2008,ZIP19131,650,0.8861538461538462,12.043076923076923,0.41846153846153844,0.2676923076923077,0.053057464732685855,0.19846153846153847
2008,ZIP19132,334,0.9191616766467066,2.8802395209580838,0.46107784431137727,0.3023952095808383,0.05055619846747365,0.2964071856287425
2008,ZIP19133,268,0.9514925373134329,2.533582089552239,0.40671641791044777,0.3246268656716418,0.15947990867698641,0.21641791044776118
2008,ZIP19134,636,0.8647798742138365,0.40408805031446543,0.5110062893081762,0.4229559748427673,0.04475311568472907,0.3805031446540881
2008,ZIP19135,343,0.8717201166180758,2.9941690962099123,0.48104956268221577,0.3848396501457726,0.03738971256869483,0.30029154518950435
2008,ZIP19136,360,0.9111111111111111,1.7333333333333334,0.37777777777777777,0.3,0.07169979342963433,0.25833333333333336
2008,ZIP19137,25,0.8,0.2,0.44,0.32,0.02408577140496573,0.36
2008,ZIP19138,284,0.8661971830985915,4.404929577464789,0.4788732394366197,0.3591549295774648,0.05743027139711682,0.29577464788732394
2008,ZIP19139,682,0.8401759530791789,2.8563049853372435,0.39882697947214074,0.4002932551319648,0.07466953486123805,0.28885630498533726
2008,ZIP1914,4,1.0,8.75,0.5,0.25,0.060363368565522664,0.25
2008,ZIP19140,421,0.8218527315914489,0.9192399049881235,0.505938242280285,0.38717339667458434,0.04135353194706735,0.26128266033254155
2008,ZIP19141,545,0.9100917431192661,13.790825688073394,0.5100917431192661,0.30825688073394497,0.038716870843297314,0.28073394495412846
2008,ZIP19142,392,0.875,0.5,0.45663265306122447,0.42857142857142855,0.045804658027234296,0.40816326530612246
2008,ZIP19143,652,0.8619631901840491,1.156441717791411,0.4125766871165644,0.3619631901840491,0.05931750540777592,0.27607361963190186
2008,ZIP19144,1505,0.8903654485049833,28.46578073089701,0.46179401993355484,0.3016611295681063,0.04364353110135145,0.29900332225913623
2008,ZIP19145,601,0.9001663893510815,4.3610648918469215,0.3843594009983361,0.26622296173044924,0.07525733164611818,0.22795341098169716
2008,ZIP19146,347,0.8357348703170029,0.729106628242075,0.414985590778098,0.38904899135446686,0.03838055178416233,0.3112391930835735
2008,ZIP19147,140,0.5571428571428572,1.5714285714285714,0.44285714285714284,0.2857142857142857,0.10135884499551692,0.19285714285714287
2008,ZIP19148,163,0.7852760736196319,0.3128834355828221,0.4723926380368098,0.4110429447852761,0.05046301165975902,0.36809815950920244
2008,ZIP19149,455,0.8395604395604396,1.8131868131868132,0.48131868131868133,0.35384615384615387,0.03900165550550117,0.3648351648351648
2008,ZIP19150,239,0.9163179916317992,7.7573221757322175,0.5230125523012552,0.2510460251046025,0.05276384108795562,0.23430962343096234
2008,ZIP19151,310,0.8580645161290322,9.264516129032257,0.44516129032258067,0.36451612903225805,0.03628941799553298,0.2870967741935484
2008,ZIP19152,405,0.9407407407407408,17.133333333333333,0.5259259259259259,0.22962962962962963,0.03785187458101586,0.2839506172839506
2008,ZIP19153,229,0.9475982532751092,27.847161572052403,0.4017467248908297,0.21397379912663755,0.03895237712887506,0.17903930131004367
2008,ZIP19154,218,0.981651376146789,16.541284403669724,0.48623853211009177,0.25229357798165136,0.0267472801052733,0.29357798165137616
2008,ZIP19199,1,0.0,0.0,1.0,0.0,0.024051803885291396,0.0
2008,ZIP1921,1,1.0,1.0,0.0,0.0,,0.0
2008,ZIP19444,2,1.0,76.0,0.0,0.5,0.0026714158504007124,0.0
2009,ZIP10121,1,1.0,9.0,1.0,0.0,0.03290869724717848,0.0
2009,ZIP10139,2,0.0,0.5,0.5,0.5,0.04238122748422478,1.0
2009,ZIP18124,1,1.0,0.0,0.0,0.0,,0.0
2009,ZIP18966,1,0.0,0.0,0.0,1.0,0.027226677923174337,0.0
2009,ZIP19006,1,1.0,2.0,0.0,0.0,,0.0
2009,ZIP19050,1,0.0,0.0,0.0,0.0,,0.0
2009,ZIP19102,39,0.8205128205128205,5.230769230769231,0.46153846153846156,0.05128205128205128,0.028387460707752044,0.20512820512820512
2009,ZIP19103,148,0.8986486486486487,4.114864864864865,0.40540540540540543,0.13513513513513514,0.04945034363447663,0.20945945945945946
2009,ZIP19104,738,0.7899728997289973,1.8604336043360434,0.36720867208672087,0.2981029810298103,0.14949304027574875,0.1937669376693767
2009,ZIP19106,44,0.7045454545454546,0.8863636363636364,0.25,0.2727272727272727,0.021378168451365465,0.25
2009,ZIP19107,106,0.9245283018867925,4.839622641509434,0.41509433962264153,0.20754716981132076,0.043060966143621954,0.2641509433962264
2009,ZIP1911,1,1.0,11.0,1.0,0.0,0.038197306952459466,1.0
2009,ZIP19111,537,0.8864059590316573,13.188081936685288,0.49162011173184356,0.29608938547486036,0.05368217421325391,0.31471135940409684
2009,ZIP19114,331,0.9697885196374623,47.25377643504532,0.46827794561933533,0.2084592145015106,0.03920196173172051,0.22054380664652568
2009,ZIP19115,287,0.9198606271777003,15.599303135888501,0.5226480836236934,0.156794425087108,0.04333275480312561,0.20905923344947736
2009,ZIP19116,181,0.8784530386740331,12.58011049723757,0.5303867403314917,0.2265193370165746,0.03782330874358239,0.19889502762430938
2009,ZIP19118,85,0.9529411764705882,7.858823529411764,0.4823529411764706,0.16470588235294117,0.029304046859953782,0.24705882352941178
2009,ZIP19119,375,0.9386666666666666,5.658666666666667,0.496,0.2906666666666667,0.0441435391890866,0.30933333333333335
2009,ZIP1912,1,1.0,0.0,0.0,0.0,,0.0
2009,ZIP19120,648,0.7962962962962963,42.967592592592595,0.42746913580246915,0.35802469135802467,0.05647402232949298,0.25308641975308643
2009,ZIP19121,908,0.9383259911894273,4.5550660792951545,0.33590308370044053,0.3590308370044053,0.12462294566961442,0.20484581497797358
2009,ZIP19122,289,0.9584775086505191,1.6608996539792387,0.29411764705882354,0.3356401384083045,0.20030612960456357,0.1314878892733564
2009,ZIP19123,161,0.5590062111801242,1.2981366459627328,0.37267080745341613,0.32298136645962733,0.20018421152657614,0.11801242236024845
2009,ZIP19124,822,0.8333333333333334,2.6350364963503647,0.45012165450121655,0.3722627737226277,0.05875671701873506,0.2688564476885645
2009,ZIP19125,93,0.7634408602150538,0.3118279569892473,0.45161290322580644,0.5053763440860215,0.04616565426876069,0.3225806451612903
2009,ZIP19126,240,0.9416666666666667,14.945833333333333,0.5125,0.32083333333333336,0.03664296784837076,0.24166666666666667
2009,ZIP19127,8,0.875,0.375,0.625,0.375,0.025408524272823356,0.375
2009,ZIP19128,181,0.8342541436464088,12.292817679558011,0.3425414364640884,0.20441988950276244,0.03010845385595336,0.16574585635359115
2009,ZIP19129,86,0.9186046511627907,0.9418604651162791,0.3023255813953488,0.313953488372093,0.15926896347665873,0.11627906976744186
2009,ZIP1913,1,1.0,0.0,0.0,1.0,0.3434504792332268,0.0
2009,ZIP19130,159,0.8742138364779874,4.037735849056604,0.4276729559748428,0.24528301886792453,0.0744611886202282,0.18238993710691823
2009,ZIP19131,570,0.8824561403508772,13.124561403508771,0.42280701754385963,0.30526315789473685,0.06147185662336868,0.21403508771929824
2009,ZIP19132,275,0.8327272727272728,3.0290909090909093,0.44727272727272727,0.32727272727272727,0.06780826805246161,0.3018181818181818
2009,ZIP19133,256,0.9140625,2.03515625,0.40625,0.32421875,0.1590335142427089,0.25
2009,ZIP19134,441,0.7142857142857143,0.6439909297052154,0.4580498866213152,0.4603174603174603,0.04229481558272438,0.3469387755102041
2009,ZIP19135,293,0.825938566552901,1.9419795221843004,0.5119453924914675,0.4197952218430034,0.029339202365255473,0.3515358361774744
2009,ZIP19136,256,0.9140625,1.17578125,0.390625,0.30078125,0.0559477900310058,0.19921875
2009,ZIP19137,22,0.8636363636363636,0.3181818181818182,0.45454545454545453,0.45454545454545453,0.018974938652173347,0.36363636363636365
2009,ZIP19138,243,0.8600823045267489,3.4691358024691357,0.4897119341563786,0.345679012345679,0.03975689119601416,0.30864197530864196
2009,ZIP19139,718,0.7952646239554317,2.317548746518106,0.37604456824512533,0.36629526462395545,0.0799058294904737,0.26323119777158777
2009,ZIP19140,340,0.7705882352941177,0.43823529411764706,0.49117647058823527,0.3911764705882353,0.06465586446678967,0.3235294117647059
2009,ZIP19141,450,0.8822222222222222,14.34,0.4711111111111111,0.3377777777777778,0.055969702238844524,0.31555555555555553
2009,ZIP19142,368,0.8967391304347826,0.41032608695652173,0.4320652173913043,0.43478260869565216,0.041682903931340755,0.36684782608695654
2009,ZIP19143,758,0.8588390501319261,0.8456464379947229,0.38786279683377306,0.4129287598944591,0.12705825229991455,0.2519788918205805
2009,ZIP19144,1299,0.8783679753656659,26.67821401077752,0.46420323325635104,0.3187066974595843,0.05692401609898987,0.2802155504234026
2009,ZIP19145,477,0.8322851153039832,3.7463312368972748,0.4863731656184486,0.3228511530398323,0.11616172190396291,0.27044025157232704
2009,ZIP19146,295,0.8067796610169492,0.8576271186440678,0.4271186440677966,0.4101694915254237,0.05871848027979396,0.28135593220338984
2009,ZIP19147,124,0.5,2.032258064516129,0.3870967741935484,0.29838709677419356,0.07084300499060853,0.18548387096774194
2009,ZIP19148,130,0.8153846153846154,0.5538461538461539,0.47692307692307695,0.4307692307692308,0.04162004529571504,0.3923076923076923
2009,ZIP19149,387,0.8113695090439277,1.6149870801033592,0.4625322997416021,0.3643410852713178,0.03657127554497629,0.3462532299741602
2009,ZIP1915,1,0.0,0.0,1.0,0.0,0.01911675494359283,1.0
2009,ZIP19150,221,0.8823529411764706,7.479638009049774,0.4796380090497738,0.3167420814479638,0.039929927077188794,0.27149321266968324
2009,ZIP19151,243,0.7613168724279835,8.123456790123457,0.448559670781893,0.3991769547325103,0.05323386807946505,0.2962962962962963
2009,ZIP19152,380,0.9263157894736842,14.08421052631579,0.46578947368421053,0.25,0.04416293578787362,0.28421052631578947
2009,ZIP19153,326,0.9754601226993865,36.604294478527606,0.3220858895705521,0.18711656441717792,0.04019799305766306,0.19938650306748465
2009,ZIP19154,272,0.9485294117647058,32.67279411764706,0.4411764705882353,0.2536764705882353,0.041514639374250886,0.2647058823529412
2009,ZIP1916,1,1.0,0.0,1.0,0.0,0.02473195139385275,0.0
2009,ZIP19192,1,1.0,0.0,0.0,1.0,0.18887262079062958,0.0
2009,ZIP19193,1,0.0,0.0,0.0,0.0,0.0033760131928994817,0.0
2009,ZIP1939,1,1.0,0.0,1.0,0.0,0.08536585365853659,0.0
2009,ZIP21914,1,1.0,1.0,1.0,0.0,0.07396362867910351,0.0
2010,ZIP11944,1,1.0,0.0,1.0,0.0,0.056750972629621275,0.0
2010,ZIP18966,2,1.0,9.0,0.5,0.5,0.032407407407407406,1.0
2010,ZIP19004,1,0.0,0.0,0.0,1.0,0.03321470223996345,0.0
2010,ZIP1910,1,1.0,0.0,0.0,0.0,,0.0
2010,ZIP19102,47,0.9148936170212766,4.574468085106383,0.40425531914893614,0.06382978723404255,0.034180011399758216,0.2127659574468085
2010,ZIP19103,150,0.8933333333333333,5.973333333333334,0.4,0.23333333333333334,0.04911672726695391,0.19333333333333333
2010,ZIP19104,800,0.895,2.4975,0.37125,0.3125,0.1984715053721708,0.1925
2010,ZIP19106,32,0.78125,0.4375,0.4375,0.21875,0.028353865542607395,0.15625
2010,ZIP19107,115,0.8956521739130435,6.852173913043479,0.3565217391304348,0.2,0.09045907596533,0.2
2010,ZIP1911,1,1.0,0.0,0.0,0.0,,0.0
2010,ZIP19111,583,0.8713550600343053,8.79245283018868,0.5111492281303602,0.3053173241852487,0.059117834569277536,0.28130360205831906
2010,ZIP19114,353,0.7082152974504249,39.87818696883853,0.48441926345609065,0.2804532577903683,0.05703494579541972,0.2804532577903683
2010,ZIP19115,259,0.9343629343629344,18.55984555984556,0.4555984555984556,0.16988416988416988,0.045496084735748434,0.1776061776061776
2010,ZIP19116,206,0.8203883495145631,12.553398058252426,0.5533980582524272,0.27184466019417475,0.05277424557524375,0.3300970873786408
2010,ZIP19118,100,0.92,7.28,0.58,0.15,0.0373307857566898,0.2
2010,ZIP19119,360,0.9,5.288888888888889,0.4222222222222222,0.3527777777777778,0.05290960229060028,0.26666666666666666
2010,ZIP19120,644,0.7624223602484472,39.75,0.42080745341614906,0.3944099378881988,0.06483018625058445,0.2562111801242236
2010,ZIP19121,1371,0.9576951130561634,3.4164843180160465,0.3398978847556528,0.30342815463165573,0.19574608921594192,0.12399708242159008
2010,ZIP19122,478,0.9518828451882845,2.297071129707113,0.29497907949790797,0.29707112970711297,0.2624076124172836,0.0794979079497908
2010,ZIP19123,288,0.6458333333333334,1.25,0.3298611111111111,0.2916666666666667,0.2077088828634063,0.13194444444444445
2010,ZIP19124,986,0.8002028397565923,2.5912778904665315,0.40872210953346855,0.4340770791075051,0.0867209883030306,0.2971602434077079
2010,ZIP19125,96,0.7083333333333334,0.75,0.4583333333333333,0.4479166666666667,0.06251661619146336,0.3125
2010,ZIP19126,248,0.6854838709677419,10.044354838709678,0.5282258064516129,0.2903225806451613,0.05532270404240611,0.25
2010,ZIP19127,9,0.6666666666666666,0.1111111111111111,0.6666666666666666,0.1111111111111111,0.03265326635090541,0.2222222222222222
2010,ZIP19128,184,0.9239130434782609,14.456521739130435,0.3858695652173913,0.27717391304347827,0.06487073799577861,0.20108695652173914
2010,ZIP19129,112,0.9375,0.9196428571428571,0.3392857142857143,0.32142857142857145,0.1959698366483015,0.125
2010,ZIP19130,169,0.8875739644970414,2.3846153846153846,0.33727810650887574,0.25443786982248523,0.12756551066699506,0.17751479289940827
2010,ZIP19131,677,0.8700147710487445,11.264401772525849,0.39438700147710487,0.29246676514032494,0.05923159214283666,0.21418020679468242
2010,ZIP19132,408,0.9044117647058824,5.985294117647059,0.37254901960784315,0.375,0.10576591698509563,0.2181372549019608
2010,ZIP19133,351,0.9487179487179487,3.2051282051282053,0.358974358974359,0.31339031339031337,0.18922771855593257,0.1737891737891738
2010,ZIP19134,511,0.7397260273972602,0.2876712328767123,0.45792563600782776,0.4481409001956947,0.04506304841958625,0.39921722113502933
2010,ZIP19135,285,0.8,2.0526315789473686,0.5017543859649123,0.45614035087719296,0.0464882672784418,0.3368421052631579
2010,ZIP19136,198,0.8333333333333334,1.207070707070707,0.4444444444444444,0.398989898989899,0.03875953181436823,0.4797979797979798
2010,ZIP19137,22,0.8181818181818182,0.09090909090909091,0.45454545454545453,0.5,0.026544106780788945,0.3181818181818182
2010,ZIP19138,286,0.8181818181818182,2.3146853146853146,0.3776223776223776,0.4020979020979021,0.06472808519080263,0.2062937062937063
2010,ZIP19139,829,0.8395657418576599,1.9445114595898674,0.3353437876960193,0.4041013268998794,0.10925632965641609,0.24849215922798554
2010,ZIP1914,1,1.0,1.0,0.0,1.0,0.09140969162995595,1.0
2010,ZIP19140,411,0.8199513381995134,0.4720194647201946,0.45012165450121655,0.4720194647201946,0.058681830378207366,0.2846715328467153
2010,ZIP19141,525,0.8,13.224761904761905,0.4076190476190476,0.3352380952380952,0.0604698435446178,0.2895238095238095
2010,ZIP19142,331,0.8761329305135952,0.4199395770392749,0.4622356495468278,0.4380664652567976,0.0377630317196858,0.3323262839879154
2010,ZIP19143,967,0.8655635987590486,1.0899689762150981,0.3557394002068252,0.38986556359875907,0.1091682061114931,0.2295760082730093
2010,ZIP19144,1397,0.8854688618468146,19.811739441660702,0.39298496778811737,0.34001431639226914,0.07080013074432698,0.27988546886184684
2010,ZIP19145,721,0.7142857142857143,2.53120665742025,0.43134535367545074,0.31761442441054094,0.16996709574576108,0.1927877947295423
2010,ZIP19146,360,0.8638888888888889,1.2277777777777779,0.4,0.34444444444444444,0.08583846675646618,0.2388888888888889
2010,ZIP19147,109,0.5321100917431193,0.7339449541284404,0.3119266055045872,0.3119266055045872,0.03672202707468657,0.25688073394495414
2010,ZIP19148,157,0.7770700636942676,0.4140127388535032,0.47770700636942676,0.42038216560509556,0.03127714746460342,0.3630573248407643
2010,ZIP19149,371,0.7762803234501348,2.358490566037736,0.4366576819407008,0.42857142857142855,0.04501390624611283,0.3288409703504043
2010,ZIP19150,258,0.8372093023255814,6.275193798449612,0.47674418604651164,0.3023255813953488,0.04990277133381243,0.20930232558139536
2010,ZIP19151,285,0.7824561403508772,4.168421052631579,0.39649122807017545,0.43157894736842106,0.05172915702176564,0.24210526315789474
2010,ZIP19152,337,0.8456973293768546,13.210682492581602,0.5192878338278932,0.3026706231454006,0.042876105515024084,0.32047477744807124
2010,ZIP19153,332,0.9518072289156626,46.74698795180723,0.39156626506024095,0.1536144578313253,0.051422333006271734,0.1716867469879518
2010,ZIP19154,266,0.9398496240601504,45.725563909774436,0.5300751879699248,0.24436090225563908,0.04753466530319607,0.20676691729323307
2010,ZIP1951,1,0.0,0.0,0.0,1.0,0.01713796058269066,0.0
2011,ZIP10135,1,1.0,0.0,0.0,0.0,,0.0
2011,ZIP10145,1,1.0,0.0,0.0,1.0,0.0,0.0
2011,ZIP10149,1,1.0,0.0,0.0,1.0,0.0,1.0
2011,ZIP10192,1,0.0,3.0,0.0,0.0,,0.0
2011,ZIP12128,1,1.0,0.0,0.0,1.0,0.01607717041800643,0.0
2011,ZIP18124,1,0.0,10.0,0.0,1.0,0.08618899273104881,0.0
2011,ZIP18152,1,0.0,1.0,1.0,0.0,0.01459612971402153,0.0
2011,ZIP19015,1,1.0,0.0,0.0,1.0,0.038692245811619036,0.0
2011,ZIP19020,1,0.0,54.0,0.0,1.0,0.06976744186046512,0.0
2011,ZIP19034,1,0.0,0.0,0.0,1.0,0.0334699012839538,0.0
2011,ZIP19040,1,0.0,0.0,0.0,1.0,0.015235971757710888,0.0
2011,ZIP19101,1,1.0,0.0,0.0,1.0,0.030854430379746837,0.0
2011,ZIP19102,43,0.8837209302325582,5.1395348837209305,0.37209302325581395,0.11627906976744186,0.02982889206549638,0.16279069767441862
2011,ZIP19103,119,0.9159663865546218,5.336134453781512,0.36134453781512604,0.25210084033613445,0.0677335307257165,0.17647058823529413
2011,ZIP19104,818,0.8753056234718827,2.921760391198044,0.3545232273838631,0.3312958435207824,0.15137178218288486,0.17726161369193155
2011,ZIP19105,1,0.0,0.0,1.0,0.0,0.012280701754385965,0.0
2011,ZIP19106,34,0.7647058823529411,0.35294117647058826,0.5,0.17647058823529413,0.028418300949337408,0.14705882352941177
2011,ZIP19107,113,0.9380530973451328,5.761061946902655,0.36283185840707965,0.20353982300884957,0.05883048998312231,0.18584070796460178
2011,ZIP19111,676,0.8757396449704142,9.3801775147929,0.47485207100591714,0.3180473372781065,0.04577215580241912,0.257396449704142
2011,ZIP19114,361,0.7285318559556787,36.58725761772853,0.47368421052631576,0.28254847645429365,0.04184807791729932,0.2520775623268698
2011,ZIP19115,286,0.9230769230769231,25.104895104895103,0.5034965034965035,0.22727272727272727,0.04493586263513595,0.17482517482517482
2011,ZIP19116,208,0.8028846153846154,12.841346153846153,0.5769230769230769,0.2548076923076923,0.04297602136576072,0.27403846153846156
2011,ZIP19118,155,0.9483870967741935,13.612903225806452,0.4064516129032258,0.2129032258064516,0.044533103902295014,0.16774193548387098
2011,ZIP19119,380,0.8947368421052632,5.66578947368421,0.4342105263157895,0.3263157894736842,0.0528486265991176,0.23421052631578948
2011,ZIP19120,791,0.7193426042983565,73.30341340075853,0.4134007585335019,0.3691529709228824,0.06426277429390066,0.22756005056890014
2011,ZIP19121,1316,0.96580547112462,3.0,0.2796352583586626,0.33586626139817627,0.22025927521635044,0.12234042553191489
2011,ZIP19122,349,0.9598853868194842,4.994269340974212,0.29512893982808025,0.30945558739255014,0.16457061162767297,0.11461318051575932
2011,ZIP19123,323,0.7120743034055728,1.956656346749226,0.2724458204334365,0.30340557275541796,0.2243030916079439,0.12074303405572756
2011,ZIP19124,913,0.7404162102957283,2.751369112814896,0.41621029572836804,0.4687842278203724,0.04962107983892208,0.348302300109529
2011,ZIP19125,86,0.7441860465116279,0.3953488372093023,0.46511627906976744,0.43023255813953487,0.0754981102255868,0.29069767441860467
2011,ZIP19126,238,0.7142857142857143,13.567226890756302,0.42016806722689076,0.36134453781512604,0.03935301926370166,0.24789915966386555
2011,ZIP19127,11,0.8181818181818182,1.6363636363636365,0.2727272727272727,0.36363636363636365,0.023408156148658352,0.09090909090909091
2011,ZIP19128,203,0.7832512315270936,8.798029556650246,0.4876847290640394,0.3103448275862069,0.03972395639639891,0.3054187192118227
2011,ZIP19129,96,0.9270833333333334,0.7916666666666666,0.25,0.3645833333333333,0.2235093517239173,0.13541666666666666
2011,ZIP19130,168,0.8988095238095238,1.7380952380952381,0.2857142857142857,0.3333333333333333,0.13814929991917926,0.13690476190476192
2011,ZIP19131,676,0.893491124260355,9.905325443786982,0.3979289940828402,0.3624260355029586,0.05373098349736839,0.27514792899408286
2011,ZIP19132,474,0.8713080168776371,4.462025316455696,0.33544303797468356,0.3818565400843882,0.13795799419286364,0.25738396624472576
2011,ZIP19133,379,0.9393139841688655,5.108179419525066,0.26649076517150394,0.33773087071240104,0.18394747447693977,0.13984168865435356
2011,ZIP19134,487,0.8439425051334702,0.25051334702258726,0.43737166324435317,0.45585215605749485,0.04092047612056662,0.33059548254620125
2011,ZIP19135,346,0.7774566473988439,1.9595375722543353,0.41329479768786126,0.4421965317919075,0.03956673094542759,0.33815028901734107
2011,ZIP19136,185,0.8378378378378378,0.7837837837837838,0.4648648648648649,0.41621621621621624,0.04402214704818067,0.40540540540540543
2011,ZIP19137,17,0.8235294117647058,0.11764705882352941,0.5294117647058824,0.4117647058823529,0.02515959752441935,0.47058823529411764
2011,ZIP19138,268,0.7985074626865671,3.2574626865671643,0.3843283582089552,0.43656716417910446,0.07416037250695774,0.23507462686567165
2011,ZIP19139,784,0.7997448979591837,1.8278061224489797,0.29846938775510207,0.44260204081632654,0.0970499184528925,0.2385204081632653
2011,ZIP19140,485,0.8371134020618557,0.7587628865979381,0.4618556701030928,0.46804123711340206,0.06380873693643646,0.29690721649484536
2011,ZIP19141,530,0.7735849056603774,15.275471698113208,0.41509433962264153,0.3452830188679245,0.06255425447639784,0.27547169811320754
2011,ZIP19142,392,0.8622448979591837,0.4923469387755102,0.43112244897959184,0.45153061224489793,0.052292316695312584,0.3010204081632653
2011,ZIP19143,1029,0.8746355685131195,1.5743440233236152,0.29931972789115646,0.4033041788143829,0.12042769203049071,0.19436345966958213
2011,ZIP19144,1454,0.7888583218707015,19.85213204951857,0.42847317744154056,0.33837689133425036,0.059277549357004265,0.2977991746905089
2011,ZIP19145,813,0.6998769987699877,3.952029520295203,0.37761377613776137,0.3210332103321033,0.1572478934683795,0.16851168511685116
2011,ZIP19146,396,0.8712121212121212,1.1868686868686869,0.3939393939393939,0.351010101010101,0.0852278376738825,0.23737373737373738
2011,ZIP19147,120,0.6333333333333333,1.0583333333333333,0.31666666666666665,0.30833333333333335,0.09751216144126992,0.24166666666666667
2011,ZIP19148,152,0.75,0.1513157894736842,0.39473684210526316,0.4276315789473684,0.04397170308314224,0.375
2011,ZIP19149,371,0.8140161725067385,1.3746630727762803,0.4555256064690027,0.42587601078167114,0.03220498606355037,0.3288409703504043
2011,ZIP19150,241,0.8257261410788381,5.626556016597511,0.43568464730290457,0.31950207468879666,0.04528595665744938,0.26141078838174275
2011,ZIP19151,344,0.8488372093023255,6.412790697674419,0.375,0.42151162790697677,0.04569191477350758,0.26453488372093026
2011,ZIP19152,402,0.8258706467661692,12.509950248756219,0.472636815920398,0.2835820895522388,0.04874182886976292,0.2512437810945274
2011,ZIP19153,252,0.28174603174603174,45.67063492063492,0.4007936507936508,0.19444444444444445,0.064490555874808,0.21428571428571427
2011,ZIP19154,200,0.885,23.235,0.51,0.255,0.043238662939303535,0.31
2011,ZIP1945,1,1.0,2.0,0.0,0.0,,0.0
2012,ZIP11914,1,1.0,0.0,0.0,1.0,0.1503623188405797,0.0
2012,ZIP18018,1,1.0,0.0,0.0,0.0,0.08668229966847255,0.0
2012,ZIP18152,1,1.0,33.0,0.0,0.0,,0.0
2012,ZIP19020,1,1.0,192.0,1.0,0.0,0.06138099851354449,0.0
2012,ZIP19101,4,0.75,0.0,0.25,0.5,0.0321314507827281,0.5
2012,ZIP19102,43,0.7674418604651163,3.2325581395348837,0.23255813953488372,0.3488372093023256,0.027194504534860497,0.32558139534883723
2012,ZIP19103,122,0.9016393442622951,3.557377049180328,0.36885245901639346,0.14754098360655737,0.06759901036128109,0.1557377049180328
2012,ZIP19104,787,0.795425667090216,4.649301143583227,0.3176620076238882,0.3227445997458704,0.1327430134835651,0.17916137229987295
2012,ZIP19106,31,0.8709677419354839,0.8064516129032258,0.0967741935483871,0.2903225806451613,0.03228588754491116,0.1935483870967742
2012,ZIP19107,138,0.927536231884058,3.717391304347826,0.34782608695652173,0.18115942028985507,0.06303533079738184,0.2246376811594203
2012,ZIP19109,1,1.0,6.0,0.0,0.0,,0.0
2012,ZIP19111,699,0.882689556509299,11.676680972818312,0.43776824034334766,0.34763948497854075,0.0572370083911824,0.27467811158798283
2012,ZIP19114,382,0.725130890052356,40.06544502617801,0.518324607329843,0.24083769633507854,0.03976216152238501,0.25392670157068065
2012,ZIP19115,266,0.9398496240601504,20.981203007518797,0.4473684210526316,0.2669172932330827,0.0532416581205709,0.17293233082706766
2012,ZIP19116,187,0.8342245989304813,12.310160427807487,0.5187165775401069,0.2620320855614973,0.06282327301941325,0.25668449197860965
2012,ZIP19118,157,0.9617834394904459,15.363057324840764,0.37579617834394907,0.17834394904458598,0.04564921407304005,0.20382165605095542
2012,ZIP19119,429,0.8298368298368298,5.270396270396271,0.4965034965034965,0.32634032634032634,0.05110931455139739,0.2703962703962704
2012,ZIP19120,721,0.8030513176144244,55.60471567267684,0.42995839112343964,0.33703190013869627,0.07434438495665421,0.2538141470180305
2012,ZIP19121,1304,0.8159509202453987,5.103527607361963,0.29524539877300615,0.34049079754601225,0.1949062133078826,0.12960122699386503
2012,ZIP19122,514,0.8385214007782101,4.552529182879377,0.29377431906614787,0.2509727626459144,0.18957110323850923,0.10700389105058365
2012,ZIP19123,304,0.6710526315789473,2.4276315789473686,0.26973684210526316,0.33223684210526316,0.1590738434590061,0.11842105263157894
2012,ZIP19124,900,0.7022222222222222,2.67,0.4266666666666667,0.41555555555555557,0.06364970634195632,0.3
2012,ZIP19125,78,0.717948717948718,0.5256410256410257,0.5897435897435898,0.28205128205128205,0.09581295727430889,0.28205128205128205
2012,ZIP19126,212,0.75,8.90566037735849,0.5047169811320755,0.4056603773584906,0.040650292781463614,0.3584905660377358
2012,ZIP19127,12,0.6666666666666666,0.9166666666666666,0.16666666666666666,0.5,0.026298772759784025,0.25
2012,ZIP19128,228,0.8640350877192983,9.083333333333334,0.41228070175438597,0.30701754385964913,0.03008676286372583,0.27631578947368424
2012,ZIP19129,147,0.7619047619047619,3.870748299319728,0.35374149659863946,0.3673469387755102,0.16205916652497646,0.23129251700680273
2012,ZIP19130,252,0.9047619047619048,3.9325396825396823,0.30952380952380953,0.1984126984126984,0.12116185279005809,0.1111111111111111
2012,ZIP19131,723,0.8575380359612724,10.423236514522822,0.43015214384508993,0.3070539419087137,0.05448635698023519,0.24204702627939143
2012,ZIP19132,413,0.7312348668280871,3.3268765133171914,0.36561743341404357,0.4261501210653753,0.1071285382711145,0.2397094430992736
2012,ZIP19133,480,0.8041666666666667,4.552083333333333,0.27708333333333335,0.23333333333333334,0.21792771323810384,0.10625
2012,ZIP19134,507,0.814595660749507,0.27416173570019725,0.48520710059171596,0.43984220907297833,0.038990920752762274,0.39644970414201186
2012,ZIP19135,337,0.8486646884272997,2.394658753709199,0.5192878338278932,0.3916913946587537,0.0349403886877271,0.3293768545994065
2012,ZIP19136,217,0.7695852534562212,1.0829493087557605,0.45161290322580644,0.391705069124424,0.0384599607209061,0.3225806451612903
2012,ZIP19137,21,0.9047619047619048,0.09523809523809523,0.5238095238095238,0.42857142857142855,0.07726564434593176,0.5238095238095238
2012,ZIP19138,309,0.7508090614886731,3.8446601941747574,0.39158576051779936,0.3333333333333333,0.07113802674877513,0.22653721682847897
2012,ZIP19139,754,0.7904509283819628,1.7122015915119364,0.3037135278514589,0.4442970822281167,0.08524792539285078,0.23342175066312998
2012,ZIP19140,425,0.88,0.8211764705882353,0.4752941176470588,0.38588235294117645,0.068048384603129,0.3058823529411765
2012,ZIP19141,601,0.6772046589018302,15.091514143094843,0.43094841930116473,0.36605657237936773,0.05979893346532969,0.27454242928452577
2012,ZIP19142,400,0.8925,0.7475,0.44,0.41,0.0461157574087663,0.3225
2012,ZIP19143,976,0.8206967213114754,3.810450819672131,0.32581967213114754,0.4047131147540984,0.10868366701086407,0.2305327868852459
2012,ZIP19144,1669,0.7471539844218095,22.007789095266627,0.39424805272618335,0.31935290593169563,0.060131257186742025,0.2762133013780707
2012,ZIP19145,814,0.714987714987715,2.522113022113022,0.36117936117936117,0.3144963144963145,0.1769838878563411,0.14373464373464373
2012,ZIP19146,345,0.8231884057971014,1.3072463768115943,0.4028985507246377,0.3159420289855073,0.09063894267595826,0.25507246376811593
2012,ZIP19147,142,0.5422535211267606,3.5985915492957745,0.30985915492957744,0.323943661971831,0.06851321329605017,0.21830985915492956
2012,ZIP19148,161,0.7639751552795031,0.2111801242236025,0.40993788819875776,0.453416149068323,0.03145918357323789,0.32298136645962733
2012,ZIP19149,401,0.8478802992518704,1.5835411471321696,0.4763092269326683,0.36658354114713215,0.0419703176740174,0.39900249376558605
2012,ZIP19150,208,0.8846153846153846,5.1201923076923075,0.4326923076923077,0.3605769230769231,0.05061344464705641,0.27403846153846156
2012,ZIP19151,421,0.8432304038004751,10.75771971496437,0.40380047505938244,0.36342042755344417,0.05076092719508553,0.2826603325415677
2012,ZIP19152,400,0.895,12.6525,0.425,0.28,0.04793464350199192,0.3175
2012,ZIP19153,197,0.5279187817258884,22.85279187817259,0.350253807106599,0.27918781725888325,0.06551479296496852,0.2131979695431472
2012,ZIP19154,192,0.9739583333333334,29.026041666666668,0.5260416666666666,0.2552083333333333,0.04344603002779877,0.2604166666666667
2012,ZIP19911,1,0.0,0.0,0.0,1.0,,0.0
2012,ZIP19912,1,0.0,0.0,0.0,1.0,0.02707961731798281,0.0
2012,ZIP19914,1,1.0,0.0,0.0,1.0,0.0,1.0
2012,ZIP8021,1,0.0,0.0,0.0,0.0,,0.0
2013,ZIP18301,1,1.0,0.0,0.0,0.0,,0.0
2013,ZIP19002,1,1.0,0.0,1.0,0.0,0.025291312742503593,0.0
2013,ZIP19020,1,1.0,109.0,1.0,0.0,0.01586562870198003,1.0
2013,ZIP19026,2,1.0,3.0,0.0,0.5,0.026430170044015686,0.0
2013,ZIP19044,2,1.0,0.0,1.0,0.0,0.035265813855819145,0.5
2013,ZIP19102,36,0.8333333333333334,2.8055555555555554,0.3888888888888889,0.25,0.02258148828555314,0.2222222222222222
2013,ZIP19103,174,0.9482758620689655,4.367816091954023,0.2988505747126437,0.14942528735632185,0.06590269850242432,0.15517241379310345
2013,ZIP19104,707,0.8514851485148515,6.633663366336633,0.33946251768033947,0.3578500707213578,0.15498602310192433,0.1768033946251768
2013,ZIP19106,37,0.8108108108108109,1.4864864864864864,0.35135135135135137,0.2702702702702703,0.06700381444458996,0.35135135135135137
2013,ZIP19107,133,0.8796992481203008,4.7218045112781954,0.37593984962406013,0.15037593984962405,0.09089890416205577,0.22556390977443608
2013,ZIP19108,1,1.0,0.0,1.0,0.0,0.039798204153416394,0.0
2013,ZIP19111,635,0.8503937007874016,10.176377952755905,0.43622047244094486,0.3795275590551181,0.054367349036503365,0.2755905511811024
2013,ZIP19114,417,0.7170263788968825,46.04556354916067,0.5155875299760192,0.22062350119904076,0.05519739903914916,0.3117505995203837
2013,ZIP19115,243,0.9382716049382716,17.604938271604937,0.48148148148148145,0.23868312757201646,0.06436842737439705,0.25102880658436216
2013,ZIP19116,204,0.8823529411764706,9.343137254901961,0.5735294117647058,0.20588235294117646,0.06679362305673024,0.27450980392156865
2013,ZIP19118,168,0.9404761904761905,12.541666666666666,0.40476190476190477,0.21428571428571427,0.03975371954922176,0.20238095238095238
2013,ZIP19119,364,0.9065934065934066,4.662087912087912,0.39285714285714285,0.3324175824175824,0.05429803315254107,0.24725274725274726
2013,ZIP19120,730,0.7986301369863014,34.36164383561644,0.40273972602739727,0.4095890410958904,0.08803661072374079,0.27671232876712326
2013,ZIP19121,1175,0.8119148936170213,6.537021276595745,0.34382978723404256,0.3702127659574468,0.19946682733950238,0.14808510638297873
2013,ZIP19122,393,0.816793893129771,8.223918575063614,0.3282442748091603,0.3282442748091603,0.1892550238507629,0.12213740458015267
2013,ZIP19123,290,0.6103448275862069,2.1448275862068966,0.2827586206896552,0.3,0.17633375436796944,0.1310344827586207
2013,ZIP19124,902,0.7150776053215078,2.608647450110865,0.4434589800443459,0.4146341463414634,0.05304758493312119,0.3558758314855876
2013,ZIP19125,86,0.7325581395348837,0.6046511627906976,0.43023255813953487,0.36046511627906974,0.07307236309181372,0.3488372093023256
2013,ZIP19126,257,0.7782101167315175,9.72373540856031,0.4396887159533074,0.36964980544747084,0.03806492312214111,0.3424124513618677
2013,ZIP19127,10,0.8,0.8,0.5,0.1,0.0319504335232895,0.0
2013,ZIP19128,190,0.8263157894736842,10.242105263157894,0.3684210526315789,0.29473684210526313,0.03648083176992237,0.16842105263157894
2013,ZIP19129,144,0.8333333333333334,7.8125,0.3541666666666667,0.2916666666666667,0.19462375000607604,0.11805555555555555
2013,ZIP19130,246,0.8658536585365854,3.16260162601626,0.2967479674796748,0.26422764227642276,0.15382460066259038,0.16666666666666666
2013,ZIP19131,683,0.8418740849194729,10.822840409956076,0.42752562225475843,0.3440702781844802,0.06894844198921014,0.26939970717423134
2013,ZIP19132,398,0.7688442211055276,3.562814070351759,0.42462311557788945,0.3542713567839196,0.15271913130782028,0.2537688442211055
2013,ZIP19133,385,0.8649350649350649,12.384415584415585,0.3194805194805195,0.34545454545454546,0.19517279799289403,0.15584415584415584
2013,ZIP19134,512,0.794921875,0.259765625,0.482421875,0.4296875,0.043190704934711145,0.369140625
2013,ZIP19135,347,0.829971181556196,1.5936599423631124,0.4409221902017291,0.4553314121037464,0.032896823263448345,0.3976945244956772
2013,ZIP19136,228,0.7719298245614035,1.6228070175438596,0.40789473684210525,0.38596491228070173,0.04677510465257109,0.34649122807017546
2013,ZIP19137,27,0.8148148148148148,0.2222222222222222,0.37037037037037035,0.5185185185185185,0.039491615423418565,0.2962962962962963
2013,ZIP19138,350,0.7285714285714285,7.22,0.3342857142857143,0.36,0.0766777654463325,0.24285714285714285
2013,ZIP19139,802,0.8192019950124688,2.600997506234414,0.3192019950124688,0.41895261845386533,0.09307212426313964,0.26059850374064836
2013,ZIP19140,523,0.7954110898661568,0.8738049713193117,0.4780114722753346,0.4130019120458891,0.07110781510946869,0.27151051625239003
2013,ZIP19141,552,0.7789855072463768,12.46195652173913,0.41847826086956524,0.34057971014492755,0.05913760011947171,0.3007246376811594
2013,ZIP19142,432,0.8981481481481481,0.7013888888888888,0.3888888888888889,0.4513888888888889,0.06227227269427013,0.30324074074074076
2013,ZIP19143,844,0.8459715639810427,5.105450236966824,0.33175355450236965,0.4372037914691943,0.12256753454923554,0.2571090047393365
2013,ZIP19144,1372,0.8046647230320699,25.426384839650147,0.39285714285714285,0.3112244897959184,0.061057000630572886,0.28061224489795916
2013,ZIP19145,754,0.7625994694960212,2.3647214854111405,0.3196286472148541,0.35013262599469497,0.14174450875193678,0.15782493368700265
2013,ZIP19146,405,0.8197530864197531,1.9012345679012346,0.37530864197530867,0.3234567901234568,0.10981498703072083,0.254320987654321
2013,ZIP19147,143,0.6503496503496503,1.7902097902097902,0.2867132867132867,0.3146853146853147,0.06890535598924596,0.22377622377622378
2013,ZIP19148,165,0.7515151515151515,0.32727272727272727,0.42424242424242425,0.3878787878787879,0.05770386164688113,0.32727272727272727
2013,ZIP19149,391,0.7595907928388747,0.9104859335038363,0.4322250639386189,0.38107416879795397,0.03259560851520508,0.37084398976982097
2013,ZIP19150,227,0.8237885462555066,4.964757709251101,0.43612334801762115,0.3788546255506608,0.053617550442707836,0.22466960352422907
2013,ZIP19151,368,0.8288043478260869,17.266304347826086,0.4157608695652174,0.3532608695652174,0.06262997160889695,0.2418478260869565
2013,ZIP19152,371,0.862533692722372,9.566037735849056,0.42048517520215634,0.2587601078167116,0.04480629142764072,0.2991913746630728
2013,ZIP19153,174,0.5229885057471264,18.224137931034484,0.40804597701149425,0.26436781609195403,0.07667562962093781,0.2471264367816092
2013,ZIP19154,253,0.9525691699604744,27.628458498023715,0.4505928853754941,0.26877470355731226,0.03956044121014861,0.1976284584980237
2013,ZIP19169,1,1.0,0.0,1.0,0.0,0.018226834188592476,0.0
2013,ZIP19401,1,1.0,45.0,0.0,1.0,0.025418620470946517,0.0
2014,ZIP10146,1,0.0,0.0,1.0,0.0,0.029367469879518073,0.0
2014,ZIP11912,1,1.0,2.0,0.0,1.0,0.048283885980221056,0.0
2014,ZIP19102,39,0.8205128205128205,2.7435897435897436,0.38461538461538464,0.1794871794871795,0.06847966267753657,0.15384615384615385
2014,ZIP19103,190,0.8947368421052632,7.468421052631579,0.35789473684210527,0.20526315789473684,0.06257910782119148,0.28421052631578947
2014,ZIP19104,735,0.8707482993197279,3.8789115646258505,0.3251700680272109,0.35918367346938773,0.15303188586054373,0.19047619047619047
2014,ZIP19106,38,0.8157894736842105,2.1315789473684212,0.3157894736842105,0.13157894736842105,0.10347490804926207,0.18421052631578946
2014,ZIP19107,157,0.9490445859872612,7.560509554140127,0.3248407643312102,0.20382165605095542,0.05473598632264956,0.18471337579617833
2014,ZIP19111,615,0.865040650406504,11.143089430894308,0.45365853658536587,0.35284552845528455,0.06205052025831961,0.2780487804878049
2014,ZIP19113,1,1.0,0.0,0.0,1.0,0.2546583850931677,0.0
2014,ZIP19114,456,0.6995614035087719,53.24342105263158,0.48026315789473684,0.25877192982456143,0.044313946916261046,0.26096491228070173
2014,ZIP19115,220,0.9409090909090909,27.363636363636363,0.5,0.3,0.05878222244291029,0.20909090909090908
2014,ZIP19116,148,0.8243243243243243,10.31081081081081,0.4797297297297297,0.2635135135135135,0.041950177147804656,0.2702702702702703
2014,ZIP19118,159,0.9559748427672956,23.748427672955973,0.3584905660377358,0.2389937106918239,0.042209034301411395,0.1761006289308176
2014,ZIP19119,330,0.8636363636363636,4.503030303030303,0.45454545454545453,0.3303030303030303,0.050763642744682896,0.2787878787878788
2014,ZIP19120,656,0.8125,28.158536585365855,0.3932926829268293,0.42378048780487804,0.06942835179095967,0.2774390243902439
2014,ZIP19121,1197,0.9381787802840434,6.731829573934837,0.3592314118629908,0.3659147869674185,0.19739142012840644,0.14870509607351712
2014,ZIP19122,425,0.9623529411764706,7.009411764705883,0.32941176470588235,0.3035294117647059,0.19342343170202475,0.1411764705882353
2014,ZIP19123,268,0.8246268656716418,2.3097014925373136,0.26865671641791045,0.26492537313432835,0.17973947951088207,0.11567164179104478
2014,ZIP19124,909,0.7458745874587459,2.8723872387238725,0.40484048404840484,0.429042904290429,0.06218936289562954,0.3388338833883388
2014,ZIP19125,105,0.8095238095238095,0.6190476190476191,0.5428571428571428,0.37142857142857144,0.07882996589182378,0.45714285714285713
2014,ZIP19126,244,0.7909836065573771,11.25,0.42213114754098363,0.4057377049180328,0.04434004857352268,0.3114754098360656
2014,ZIP19127,21,0.6666666666666666,0.7619047619047619,0.42857142857142855,0.23809523809523808,0.14331302140294325,0.23809523809523808
2014,ZIP19128,229,0.8733624454148472,12.296943231441048,0.45414847161572053,0.22270742358078602,0.04855441041657989,0.26200873362445415
2014,ZIP19129,131,0.9694656488549618,31.885496183206108,0.24427480916030533,0.33587786259541985,0.17355576608767187,0.13740458015267176
2014,ZIP19130,219,0.9406392694063926,7.429223744292237,0.3105022831050228,0.2557077625570776,0.14169989892289178,0.1598173515981735
2014,ZIP19131,759,0.7891963109354414,14.455862977602107,0.380764163372859,0.2977602108036891,0.06141330447249738,0.22793148880105402
2014,ZIP19132,494,0.8157894736842105,3.493927125506073,0.3522267206477733,0.4230769230769231,0.15253369107213444,0.2773279352226721
2014,ZIP19133,361,0.9362880886426593,11.529085872576177,0.3379501385041551,0.33518005540166207,0.16686252452496206,0.16066481994459833
2014,ZIP19134,551,0.7332123411978222,0.29038112522686027,0.4827586206896552,0.4319419237749546,0.05179199047956755,0.38656987295825773
2014,ZIP19135,325,0.7815384615384615,1.363076923076923,0.47692307692307695,0.40307692307692305,0.050545330898242855,0.4123076923076923
2014,ZIP19136,204,0.8088235294117647,1.4411764705882353,0.4264705882352941,0.44607843137254904,0.04432460171500204,0.39705882352941174
2014,ZIP19137,30,0.5333333333333333,0.2,0.4,0.4666666666666667,0.14836567643533982,0.4666666666666667
2014,ZIP19138,277,0.6967509025270758,7.263537906137184,0.4368231046931408,0.34657039711191334,0.0782741421605009,0.22743682310469315
2014,ZIP19139,859,0.8637951105937136,1.7031431897555296,0.3189755529685681,0.4330616996507567,0.11930206539744001,0.259604190919674
2014,ZIP19140,500,0.82,0.998,0.4,0.432,0.08094204529987295,0.33
2014,ZIP19141,567,0.8077601410934744,11.62962962962963,0.4091710758377425,0.3985890652557319,0.05385100338251594,0.2998236331569665
2014,ZIP19142,450,0.86,1.0355555555555556,0.3711111111111111,0.45111111111111113,0.06525726725773619,0.29555555555555557
2014,ZIP19143,940,0.8563829787234043,9.512765957446808,0.34361702127659577,0.39787234042553193,0.10221691234176634,0.2691489361702128
2014,ZIP19144,1311,0.7673531655225019,21.763539282990084,0.38749046529366893,0.32189168573607935,0.07154308456368326,0.2570556826849733
2014,ZIP19145,870,0.9310344827586207,3.293103448275862,0.3160919540229885,0.31494252873563217,0.1701946300655614,0.1482758620689655
2014,ZIP19146,345,0.8608695652173913,2.1130434782608694,0.3391304347826087,0.3710144927536232,0.07731354618688212,0.24347826086956523
2014,ZIP19147,145,0.5586206896551724,3.6482758620689655,0.3586206896551724,0.296551724137931,0.09362893880464875,0.2482758620689655
2014,ZIP19148,169,0.7218934911242604,0.20118343195266272,0.42011834319526625,0.4437869822485207,0.04429144759272111,0.41420118343195267
2014,ZIP19149,414,0.7198067632850241,1.0724637681159421,0.38164251207729466,0.4227053140096618,0.04062488820963992,0.3115942028985507
2014,ZIP19150,188,0.8191489361702128,5.26595744680851,0.3776595744680851,0.3617021276595745,0.05219615483307411,0.26063829787234044
2014,ZIP19151,322,0.8105590062111802,13.23913043478261,0.4440993788819876,0.32919254658385094,0.05068534348947204,0.2639751552795031
2014,ZIP19152,428,0.6892523364485982,12.731308411214954,0.4182242990654206,0.3037383177570093,0.05321332396258597,0.3014018691588785
2014,ZIP19153,209,0.5311004784688995,21.770334928229666,0.44976076555023925,0.3157894736842105,0.0678568122982732,0.23444976076555024
2014,ZIP19154,296,0.5337837837837838,12.412162162162161,0.44594594594594594,0.3277027027027027,0.04312706334552557,0.33783783783783783
2014,ZIP19210,1,1.0,1.0,1.0,0.0,0.015042570474442674,1.0
2014,ZIP19525,1,1.0,2.0,0.0,0.0,0.0338365434669443,0.0
2015,ZIP10115,1,0.0,0.0,1.0,0.0,0.045346062052505964,0.0
2015,ZIP18976,1,1.0,0.0,1.0,1.0,0.026681940098346,0.0
2015,ZIP19019,1,1.0,1.0,1.0,0.0,0.01701215970696555,0.0
2015,ZIP19027,1,0.0,0.0,1.0,0.0,0.025522041763341066,0.0
2015,ZIP19101,2,1.0,22.5,0.5,0.0,0.056580287427860136,0.0
2015,ZIP19102,28,0.75,0.9285714285714286,0.32142857142857145,0.21428571428571427,0.031919009061043536,0.14285714285714285
2015,ZIP19103,217,0.9170506912442397,12.423963133640553,0.3548387096774194,0.16129032258064516,0.06585286342916266,0.14746543778801843
2015,ZIP19104,744,0.8884408602150538,4.146505376344086,0.32123655913978494,0.34408602150537637,0.15870745797018837,0.15053763440860216
2015,ZIP19106,44,0.8409090909090909,1.2045454545454546,0.38636363636363635,0.22727272727272727,0.035568856933475404,0.3409090909090909
2015,ZIP19107,120,0.8416666666666667,10.075,0.4166666666666667,0.20833333333333334,0.07031952963129069,0.21666666666666667
2015,ZIP19111,627,0.8452950558213717,10.944178628389155,0.40669856459330145,0.34609250398724084,0.06269229015805623,0.23444976076555024
2015,ZIP19114,407,0.7813267813267813,59.8034398034398,0.547911547911548,0.2678132678132678,0.053976016891603286,0.31695331695331697
2015,ZIP19115,252,0.9047619047619048,18.944444444444443,0.5714285714285714,0.21428571428571427,0.062393274284251184,0.21428571428571427
2015,ZIP19116,176,0.8806818181818182,11.414772727272727,0.5113636363636364,0.2897727272727273,0.08112039573537214,0.21022727272727273
2015,ZIP19118,93,0.967741935483871,23.107526881720432,0.5376344086021505,0.15053763440860216,0.03980756206359876,0.17204301075268819
2015,ZIP19119,368,0.8994565217391305,4.891304347826087,0.41847826086956524,0.33967391304347827,0.05124337317443534,0.23641304347826086
2015,ZIP19120,708,0.7542372881355932,34.666666666666664,0.3884180790960452,0.3997175141242938,0.07922906742778037,0.2457627118644068
2015,ZIP19121,1137,0.9410729991204925,3.6904133685136324,0.3579595426561126,0.32189973614775724,0.24466199473261155,0.11169744942832015
2015,ZIP19122,401,0.9800498753117207,5.394014962593516,0.3192019950124688,0.256857855361596,0.22707810228240854,0.10473815461346633
2015,ZIP19123,351,0.9515669515669516,7.720797720797721,0.2905982905982906,0.22792022792022792,0.12746969992691692,0.10826210826210826
2015,ZIP19124,746,0.7359249329758714,2.8739946380697052,0.39946380697050937,0.4624664879356568,0.06456681608775326,0.2546916890080429
2015,ZIP19125,74,0.7027027027027027,0.918918918918919,0.4189189189189189,0.43243243243243246,0.07533901374309424,0.35135135135135137
2015,ZIP19126,198,0.8131313131313131,7.232323232323233,0.4090909090909091,0.4292929292929293,0.062008433461612535,0.3282828282828283
2015,ZIP19127,24,0.4583333333333333,3.1666666666666665,0.4583333333333333,0.2916666666666667,0.03725662422310199,0.25
2015,ZIP19128,231,0.8744588744588745,13.432900432900434,0.47186147186147187,0.2554112554112554,0.050574475139246435,0.2554112554112554
2015,ZIP19129,112,0.9821428571428571,52.830357142857146,0.29464285714285715,0.2857142857142857,0.1863423551139486,0.08928571428571429
2015,ZIP19130,206,0.9368932038834952,6.247572815533981,0.3737864077669903,0.2087378640776699,0.1751492155887339,0.10194174757281553
2015,ZIP19131,737,0.8751696065128901,17.170963364993217,0.383989145183175,0.3487109905020353,0.07880776826387528,0.20759837177747625
2015,ZIP19132,448,0.765625,1.5446428571428572,0.4017857142857143,0.453125,0.14743695562636602,0.22767857142857142
2015,ZIP19133,409,0.9193154034229829,8.860635696821516,0.3154034229828851,0.3740831295843521,0.17062637809995185,0.16625916870415647
2015,ZIP19134,503,0.731610337972167,0.3320079522862823,0.4671968190854871,0.47514910536779326,0.05252803455012862,0.3260437375745527
2015,ZIP19135,327,0.7431192660550459,1.3516819571865444,0.44036697247706424,0.42813455657492355,0.04284888316210977,0.37003058103975534
2015,ZIP19136,234,0.8034188034188035,1.6324786324786325,0.4444444444444444,0.3717948717948718,0.05286822536878693,0.3162393162393162
2015,ZIP19137,17,0.7058823529411765,0.29411764705882354,0.47058823529411764,0.4117647058823529,0.03660411219224283,0.35294117647058826
2015,ZIP19138,309,0.5889967637540453,4.724919093851133,0.343042071197411,0.3592233009708738,0.07996593921859994,0.2459546925566343
2015,ZIP19139,917,0.8211559432933478,1.8146128680479825,0.34242093784078514,0.37840785169029445,0.09124649039004634,0.2268266085059978
2015,ZIP19140,457,0.7549234135667396,0.9715536105032823,0.4310722100656455,0.40043763676148797,0.06916590993381282,0.28227571115973743
2015,ZIP19141,539,0.8311688311688312,11.974025974025974,0.4267161410018553,0.36178107606679033,0.071792241623585,0.26716141001855287
2015,ZIP19142,471,0.9150743099787686,1.227176220806794,0.40976645435244163,0.4182590233545648,0.06010663112758497,0.27388535031847133
2015,ZIP19143,835,0.859880239520958,7.293413173652695,0.31137724550898205,0.4658682634730539,0.10396114983859682,0.1724550898203593
2015,ZIP19144,1149,0.7885117493472585,13.266318537859007,0.402088772845953,0.329852045256745,0.07432268417062099,0.23759791122715404
2015,ZIP19145,676,0.9215976331360947,3.9585798816568047,0.3816568047337278,0.28402366863905326,0.15400185205363498,0.14053254437869822
2015,ZIP19146,331,0.8217522658610272,1.2114803625377644,0.3504531722054381,0.40181268882175225,0.10482094283233023,0.25075528700906347
2015,ZIP19147,114,0.7368421052631579,3.7719298245614037,0.2719298245614035,0.3684210526315789,0.11013625121773397,0.17543859649122806
2015,ZIP19148,120,0.7666666666666667,0.20833333333333334,0.38333333333333336,0.48333333333333334,0.09710791045075198,0.35
2015,ZIP19149,409,0.7506112469437652,0.6405867970660146,0.4449877750611247,0.41075794621026895,0.03991586909631203,0.26405867970660146
2015,ZIP19150,205,0.8048780487804879,5.9609756097560975,0.3902439024390244,0.3121951219512195,0.056980532212451813,0.24390243902439024
2015,ZIP19151,288,0.7430555555555556,15.5625,0.3958333333333333,0.3854166666666667,0.05460845532790768,0.2048611111111111
2015,ZIP19152,410,0.7560975609756098,24.590243902439024,0.4170731707317073,0.24878048780487805,0.06867638961563605,0.2048780487804878
2015,ZIP19153,168,0.5535714285714286,20.857142857142858,0.39880952380952384,0.2976190476190476,0.07703136326999424,0.27380952380952384
2015,ZIP19154,262,0.38549618320610685,14.194656488549619,0.4312977099236641,0.3511450381679389,0.04458873639037816,0.2480916030534351
2015,ZIP19169,1,1.0,0.0,1.0,0.0,0.01918668149124792,0.0
2015,ZIP29234,1,0.0,0.0,1.0,0.0,0.02928487383971761,1.0
2015,ZIP9038,1,0.0,11.0,0.0,0.0,,0.0
2016,ZIP19102,31,0.7096774193548387,3.2580645161290325,0.3548387096774194,0.16129032258064516,0.03859116415634158,0.16129032258064516
2016,ZIP19103,160,0.88125,8.1875,0.325,0.2125,0.06063786516859683,0.21875
2016,ZIP19104,736,0.8383152173913043,4.452445652173913,0.33695652173913043,0.3179347826086957,0.15673543573639492,0.19021739130434784
2016,ZIP19106,43,0.7209302325581395,1.0232558139534884,0.4883720930232558,0.20930232558139536,0.025792897544421597,0.3023255813953488
2016,ZIP19107,115,0.8347826086956521,6.582608695652174,0.40869565217391307,0.20869565217391303,0.060115604698566395,0.24347826086956523
2016,ZIP19111,636,0.8490566037735849,14.822327044025156,0.3836477987421384,0.32547169811320753,0.05717797072932611,0.22955974842767296
2016,ZIP19112,1,1.0,0.0,0.0,0.0,,0.0
2016,ZIP19114,430,0.8395348837209302,54.18372093023256,0.43488372093023253,0.2930232558139535,0.058632882590160536,0.2372093023255814
2016,ZIP19115,237,0.9367088607594937,20.303797468354432,0.459915611814346,0.2869198312236287,0.06595552533805593,0.270042194092827
2016,ZIP19116,184,0.8586956521739131,11.320652173913043,0.41847826086956524,0.29347826086956524,0.06422144122137027,0.27717391304347827
2016,ZIP19118,118,0.9915254237288136,14.457627118644067,0.4491525423728814,0.16101694915254236,0.05612780811287381,0.2542372881355932
2016,ZIP19119,336,0.8898809523809523,6.961309523809524,0.3601190476190476,0.35714285714285715,0.047502998492502224,0.25892857142857145
2016,ZIP19120,894,0.8221476510067114,113.79865771812081,0.4395973154362416,0.3366890380313199,0.06493302491925927,0.25727069351230425
2016,ZIP19121,984,0.8760162601626016,1.8343495934959348,0.3313008130081301,0.31402439024390244,0.19295761095497332,0.13821138211382114
2016,ZIP19122,409,0.9070904645476773,7.1442542787286065,0.36185819070904646,0.19559902200489,0.17535416072779944,0.15892420537897312
2016,ZIP19123,361,0.9529085872576177,12.947368421052632,0.2548476454293629,0.2077562326869806,0.14770427039262157,0.10249307479224377
2016,ZIP19124,800,0.74,2.58625,0.415,0.41875,0.06300380315820187,0.325
2016,ZIP19125,88,0.6477272727272727,0.6022727272727273,0.4772727272727273,0.375,0.038981010289877605,0.4431818181818182
2016,ZIP19126,221,0.8461538461538461,8.122171945701357,0.39819004524886875,0.3755656108597285,0.055622541110995155,0.3167420814479638
2016,ZIP19127,23,0.34782608695652173,9.043478260869565,0.30434782608695654,0.21739130434782608,0.02549820138627781,0.2608695652173913
2016,ZIP19128,225,0.8977777777777778,21.124444444444446,0.39111111111111113,0.32,0.049972154676534646,0.21777777777777776
2016,ZIP19129,73,0.958904109589041,26.82191780821918,0.2191780821917808,0.273972602739726,0.10791516137204878,0.136986301369863
2016,ZIP19130,195,0.9128205128205128,4.605128205128205,0.3230769230769231,0.2,0.13176892203333768,0.1794871794871795
2016,ZIP19131,657,0.8949771689497716,15.621004566210045,0.3911719939117199,0.3302891933028919,0.06571047855337474,0.2085235920852359
2016,ZIP19132,406,0.7142857142857143,1.6724137931034482,0.3866995073891626,0.43842364532019706,0.1181073128838434,0.3103448275862069
2016,ZIP19133,349,0.9025787965616046,5.501432664756447,0.3467048710601719,0.2636103151862464,0.1951539333101774,0.16045845272206305
2016,ZIP19134,540,0.6777777777777778,0.32592592592592595,0.4666666666666667,0.45,0.05656002254590934,0.37222222222222223
2016,ZIP19135,291,0.7731958762886598,1.2061855670103092,0.4536082474226804,0.46735395189003437,0.046943570074087365,0.36769759450171824
2016,ZIP19136,236,0.7203389830508474,1.826271186440678,0.3898305084745763,0.4576271186440678,0.05029490236651552,0.3644067796610169
2016,ZIP19137,24,0.5416666666666666,0.041666666666666664,0.375,0.625,0.03666673114654597,0.4166666666666667
2016,ZIP19138,314,0.678343949044586,4.952229299363057,0.3503184713375796,0.35987261146496813,0.05690368853539023,0.2197452229299363
2016,ZIP19139,784,0.8073979591836735,1.5216836734693877,0.33418367346938777,0.42346938775510207,0.08550909003735926,0.23596938775510204
2016,ZIP19140,491,0.8004073319755601,1.4338085539714867,0.37067209775967414,0.46028513238289204,0.06794540708891832,0.29124236252545826
2016,ZIP19141,513,0.8245614035087719,10.553606237816764,0.4152046783625731,0.3820662768031189,0.05973306472669426,0.2553606237816764
2016,ZIP19142,450,0.8955555555555555,0.7644444444444445,0.3622222222222222,0.48,0.06844363619786364,0.32666666666666666
2016,ZIP19143,910,0.8736263736263736,6.362637362637362,0.32857142857142857,0.4087912087912088,0.07886639698906045,0.23406593406593407
2016,ZIP19144,1212,0.8250825082508251,15.774752475247524,0.4051155115511551,0.33910891089108913,0.07096853731885214,0.27145214521452143
2016,ZIP19145,802,0.9314214463840399,3.7618453865336656,0.2942643391521197,0.2506234413965087,0.17244375785124783,0.10723192019950124
2016,ZIP19146,325,0.7846153846153846,5.144615384615385,0.3384615384615385,0.36923076923076925,0.08198294832266578,0.24923076923076923
2016,ZIP19147,143,0.7412587412587412,5.496503496503497,0.4195804195804196,0.27972027972027974,0.06117315428361315,0.25874125874125875
2016,ZIP19148,116,0.6810344827586207,0.14655172413793102,0.39655172413793105,0.43103448275862066,0.04705565979262556,0.4396551724137931
2016,ZIP19149,404,0.7004950495049505,1.2846534653465347,0.44801980198019803,0.3787128712871287,0.03778412728945979,0.26485148514851486
2016,ZIP19150,176,0.8181818181818182,4.755681818181818,0.4034090909090909,0.35795454545454547,0.05044276951923398,0.23295454545454544
2016,ZIP19151,343,0.8017492711370262,7.836734693877551,0.40233236151603496,0.41690962099125367,0.0547195641645678,0.26822157434402333
2016,ZIP19152,471,0.6581740976645435,27.123142250530787,0.42462845010615713,0.2208067940552017,0.06292128716969508,0.22505307855626328
2016,ZIP19153,196,0.6581632653061225,17.21938775510204,0.3826530612244898,0.3673469387755102,0.06277681846574162,0.2602040816326531
2016,ZIP19154,459,0.30718954248366015,27.305010893246187,0.4444444444444444,0.27233115468409586,0.05297117177927905,0.2636165577342048
2016,ZIP19194,1,1.0,2.0,1.0,0.0,0.37401574803149606,0.0
2017,ZIP19006,1,1.0,0.0,0.0,1.0,0.04328018223234624,1.0
2017,ZIP19102,33,0.7878787878787878,3.3636363636363638,0.42424242424242425,0.18181818181818182,0.028500442854621576,0.18181818181818182
2017,ZIP19103,156,0.782051282051282,5.717948717948718,0.47435897435897434,0.23076923076923078,0.046422216607207134,0.3141025641025641
2017,ZIP19104,776,0.8646907216494846,6.251288659793815,0.2925257731958763,0.3479381443298969,0.1358538825765942,0.19716494845360824
2017,ZIP19106,61,0.8688524590163934,2.8688524590163933,0.45901639344262296,0.08196721311475409,0.030706261065844093,0.29508196721311475
2017,ZIP19107,98,0.8877551020408163,7.377551020408164,0.3877551020408163,0.19387755102040816,0.062299493995841775,0.21428571428571427
2017,ZIP19108,1,1.0,2.0,1.0,0.0,0.02909000497265042,1.0
2017,ZIP19111,583,0.8353344768439108,6.1423670668953685,0.42710120068610635,0.35334476843910806,0.10117534128552512,0.2624356775300172
2017,ZIP19114,422,0.7701421800947867,49.111374407582936,0.5213270142180095,0.24881516587677724,0.06189108176573999,0.25355450236966826
2017,ZIP19115,186,0.8709677419354839,12.71505376344086,0.45161290322580644,0.2903225806451613,0.05624062839991389,0.3064516129032258
2017,ZIP19116,181,0.9060773480662984,10.900552486187845,0.5193370165745856,0.2265193370165746,0.06165499645412087,0.287292817679558
2017,ZIP19118,62,0.9193548387096774,18.93548387096774,0.45161290322580644,0.25806451612903225,0.03721082129945272,0.4032258064516129
2017,ZIP19119,365,0.8986301369863013,7.8931506849315065,0.4438356164383562,0.29315068493150687,0.056826961252532775,0.2493150684931507
2017,ZIP19120,901,0.832408435072142,176.59156492785795,0.38623751387347394,0.34961154273029965,0.07509879202235133,0.2519422863485017
2017,ZIP19121,1028,0.9134241245136187,1.6624513618677044,0.2811284046692607,0.34922178988326846,0.1498040914009366,0.1575875486381323
2017,ZIP19122,423,0.966903073286052,7.200945626477542,0.32387706855791965,0.2198581560283688,0.17588993746646978,0.17966903073286053
2017,ZIP19123,379,0.9604221635883905,7.825857519788919,0.21372031662269128,0.23482849604221637,0.15238905783424686,0.10290237467018469
2017,ZIP19124,712,0.7556179775280899,3.8146067415730336,0.4143258426966292,0.41151685393258425,0.0716010376779093,0.3188202247191011
2017,ZIP19125,63,0.6507936507936508,0.6031746031746031,0.4444444444444444,0.36507936507936506,0.046208997130694575,0.3333333333333333
2017,ZIP19126,218,0.8165137614678899,7.6422018348623855,0.42660550458715596,0.4036697247706422,0.07359241903315217,0.3119266055045872
2017,ZIP19127,20,0.4,2.65,0.5,0.25,0.031021376253491013,0.45
2017,ZIP19128,265,0.8943396226415095,33.80754716981132,0.39622641509433965,0.3169811320754717,0.046530669129756536,0.28679245283018867
2017,ZIP19129,119,0.907563025210084,1.2605042016806722,0.2773109243697479,0.33613445378151263,0.10056451553601889,0.17647058823529413
2017,ZIP19130,237,0.9324894514767933,5.109704641350211,0.27848101265822783,0.3628691983122363,0.07172484091751777,0.20675105485232068
2017,ZIP19131,791,0.8495575221238938,14.949431099873578,0.3944374209860936,0.3084702907711757,0.06892783569869661,0.213653603034134
2017,ZIP19132,386,0.8290155440414507,1.6632124352331605,0.37823834196891193,0.39378238341968913,0.12146033808431105,0.2979274611398964
2017,ZIP19133,312,0.9326923076923077,5.230769230769231,0.34294871794871795,0.30128205128205127,0.17652638039020774,0.2564102564102564
2017,ZIP19134,637,0.6640502354788069,0.4207221350078493,0.43328100470957615,0.4317111459968603,0.06877881175920009,0.3893249607535322
2017,ZIP19135,274,0.7773722627737226,1.0364963503649636,0.45985401459854014,0.4124087591240876,0.06474664741596597,0.41605839416058393
2017,ZIP19136,253,0.7747035573122529,1.7193675889328064,0.45454545454545453,0.3715415019762846,0.048066165230719375,0.3794466403162055
2017,ZIP19137,20,0.65,0.2,0.35,0.55,0.021878334525190463,0.35
2017,ZIP19138,319,0.7523510971786834,4.758620689655173,0.4106583072100313,0.3385579937304075,0.09354514918214923,0.2884012539184953
2017,ZIP19139,876,0.8036529680365296,2.3424657534246576,0.3036529680365297,0.3904109589041096,0.09261187778825693,0.2568493150684932
2017,ZIP19140,526,0.7870722433460076,1.7167300380228137,0.3517110266159696,0.4923954372623574,0.062329702368521346,0.30228136882129275
2017,ZIP19141,494,0.7874493927125507,10.67408906882591,0.3967611336032389,0.3016194331983806,0.07253995850525022,0.24493927125506074
2017,ZIP19142,502,0.900398406374502,0.5338645418326693,0.3426294820717131,0.47808764940239046,0.07105272971536013,0.34462151394422313
2017,ZIP19143,936,0.8728632478632479,1.1955128205128205,0.3408119658119658,0.391025641025641,0.08573484316859441,0.2564102564102564
2017,ZIP19144,1199,0.786488740617181,16.513761467889907,0.408673894912427,0.347789824854045,0.08003189586201355,0.2652210175145955
2017,ZIP19145,681,0.9162995594713657,2.0102790014684286,0.25697503671071953,0.29515418502202645,0.14578387120449482,0.14537444933920704
2017,ZIP19146,262,0.7862595419847328,3.8740458015267176,0.33969465648854963,0.37404580152671757,0.11546365114909735,0.2862595419847328
2017,ZIP19147,136,0.8308823529411765,4.110294117647059,0.3235294117647059,0.3602941176470588,0.11249218726651604,0.22058823529411764
2017,ZIP19148,132,0.6590909090909091,0.1893939393939394,0.4621212121212121,0.4166666666666667,0.06631908157270437,0.38636363636363635
2017,ZIP19149,407,0.7248157248157249,1.4545454545454546,0.42997542997543,0.3882063882063882,0.045635329530778555,0.32432432432432434
2017,ZIP19150,179,0.7877094972067039,5.134078212290503,0.43575418994413406,0.3687150837988827,0.056012470146406916,0.2569832402234637
2017,ZIP19151,316,0.8575949367088608,6.132911392405063,0.3639240506329114,0.3987341772151899,0.061133291174247824,0.2974683544303797
2017,ZIP19152,352,0.8181818181818182,11.548295454545455,0.4659090909090909,0.3068181818181818,0.06601054604159769,0.30113636363636365
2017,ZIP19153,208,0.6778846153846154,21.79326923076923,0.42788461538461536,0.3269230769230769,0.07115234395626502,0.23557692307692307
2017,ZIP19154,549,0.2550091074681239,22.673952641165755,0.44990892531876137,0.24225865209471767,0.052271938935933834,0.2550091074681239
2017,ZIP19156,1,1.0,9.0,1.0,0.0,0.08672781811068121,0.0
2017,ZIP19382,1,1.0,4.0,1.0,0.0,0.016815884237999273,0.0
2018,ZIP0,3,0.6666666666666666,11.333333333333334,0.0,0.6666666666666666,0.01876770937990359,0.0
2018,ZIP18140,1,0.0,0.0,0.0,0.0,,0.0
2018,ZIP19004,1,0.0,2.0,0.0,0.0,,0.0
2018,ZIP19012,1,1.0,0.0,1.0,0.0,0.035111650723429776,1.0
2018,ZIP19101,2,1.0,0.0,0.5,1.0,0.5194940357057081,0.5
2018,ZIP19102,29,0.7586206896551724,3.8620689655172415,0.4482758620689655,0.13793103448275862,0.02340722008843429,0.27586206896551724
2018,ZIP19103,108,0.6759259259259259,4.5,0.4537037037037037,0.1574074074074074,0.09583987257176649,0.25
2018,ZIP19104,714,0.8207282913165266,6.323529411764706,0.30392156862745096,0.35014005602240894,0.13886110430517784,0.19887955182072828
2018,ZIP19106,52,0.7884615384615384,5.884615384615385,0.38461538461538464,0.19230769230769232,0.03430119758477605,0.28846153846153844
2018,ZIP19107,116,0.75,4.2155172413793105,0.45689655172413796,0.1724137931034483,0.07164565442256637,0.28448275862068967
2018,ZIP19110,1,0.0,0.0,1.0,0.0,0.0350816734440692,0.0
2018,ZIP19111,455,0.8373626373626374,7.184615384615385,0.41318681318681316,0.33186813186813185,0.0788575008812227,0.24615384615384617
2018,ZIP19114,418,0.9569377990430622,44.02870813397129,0.47129186602870815,0.2679425837320574,0.05989741393539424,0.25598086124401914
2018,ZIP19115,201,0.845771144278607,12.492537313432836,0.4527363184079602,0.263681592039801,0.0719756485431894,0.263681592039801
2018,ZIP19116,165,0.8787878787878788,10.915151515151516,0.47878787878787876,0.2,0.06758861755941764,0.23030303030303031
2018,ZIP19118,42,0.2619047619047619,6.5,0.38095238095238093,0.2857142857142857,0.022600248724270373,0.42857142857142855
2018,ZIP19119,305,0.898360655737705,5.836065573770492,0.38688524590163936,0.3737704918032787,0.05016190371405031,0.25573770491803277
2018,ZIP19120,773,0.8473479948253557,145.72186287192756,0.34928848641655885,0.34152652005174644,0.06844550009936491,0.23285899094437257
2018,ZIP19121,870,0.8781609195402299,1.7793103448275862,0.3080459770114943,0.40344827586206894,0.13801441371561365,0.16666666666666666
2018,ZIP19122,300,0.9166666666666666,4.906666666666666,0.41,0.28,0.16778040023475968,0.19333333333333333
2018,ZIP19123,330,0.8545454545454545,9.23939393939394,0.2818181818181818,0.2545454545454545,0.13892650561265268,0.1484848484848485
2018,ZIP19124,786,0.7137404580152672,3.3740458015267176,0.3727735368956743,0.4198473282442748,0.07486044994551361,0.3193384223918575
2018,ZIP19125,40,0.85,0.225,0.475,0.45,0.08973149895044666,0.375
2018,ZIP19126,207,0.9227053140096618,7.550724637681159,0.4057971014492754,0.357487922705314,0.059825039991655275,0.2898550724637681
2018,ZIP19127,12,0.3333333333333333,2.25,0.25,0.5,0.029326141229375477,0.16666666666666666
2018,ZIP19128,299,0.9364548494983278,51.23745819397993,0.4080267558528428,0.2608695652173913,0.04580003259705271,0.23076923076923078
2018,ZIP19129,83,0.891566265060241,2.0602409638554215,0.3132530120481928,0.3373493975903614,0.09894007496100513,0.1927710843373494
2018,ZIP19130,199,0.6984924623115578,4.532663316582915,0.3417085427135678,0.23115577889447236,0.08502379707633713,0.21608040201005024
2018,ZIP19131,748,0.6697860962566845,14.618983957219251,0.37032085561497324,0.31016042780748665,0.06127724951689555,0.23128342245989306
2018,ZIP19132,428,0.8317757009345794,2.55607476635514,0.3317757009345794,0.46261682242990654,0.08872551907447601,0.32009345794392524
2018,ZIP19133,284,0.8450704225352113,7.545774647887324,0.36619718309859156,0.3732394366197183,0.14958828725625054,0.27816901408450706
2018,ZIP19134,569,0.5676625659050967,0.5764499121265377,0.4077328646748682,0.4007029876977153,0.06491386522036648,0.3602811950790861
2018,ZIP19135,262,0.6259541984732825,1.0190839694656488,0.45038167938931295,0.4198473282442748,0.06239553510960286,0.3816793893129771
2018,ZIP19136,218,0.7339449541284404,2.481651376146789,0.43577981651376146,0.43119266055045874,0.06192100299028828,0.3853211009174312
2018,ZIP19137,27,0.5185185185185185,0.2962962962962963,0.3333333333333333,0.4444444444444444,0.035912742586591814,0.3333333333333333
2018,ZIP19138,290,0.7896551724137931,5.955172413793103,0.4068965517241379,0.38275862068965516,0.06904544428378136,0.2620689655172414
2018,ZIP19139,839,0.7699642431466031,2.798569725864124,0.3432657926102503,0.3957091775923719,0.0892290164906552,0.30154946364719903
2018,ZIP19140,454,0.7995594713656388,1.6299559471365639,0.41409691629955947,0.4251101321585903,0.0694946908184259,0.32158590308370044
2018,ZIP19141,471,0.8089171974522293,8.375796178343949,0.40764331210191085,0.36942675159235666,0.06367463634602442,0.3184713375796178
2018,ZIP19142,402,0.8532338308457711,0.5621890547263682,0.3656716417910448,0.4253731343283582,0.08383961016875734,0.3034825870646766
2018,ZIP19143,824,0.8325242718446602,1.2924757281553398,0.2912621359223301,0.38349514563106796,0.08938954187258458,0.23786407766990292
2018,ZIP19144,1207,0.7729908864954432,17.296603148301575,0.40016570008285,0.3603976801988401,0.06879108877115296,0.2990886495443248
2018,ZIP19145,490,0.8775510204081632,1.9285714285714286,0.29183673469387755,0.363265306122449,0.1741325645908127,0.21224489795918366
2018,ZIP19146,197,0.8071065989847716,3.0862944162436547,0.3197969543147208,0.38071065989847713,0.10394108574261822,0.27918781725888325
2018,ZIP19147,132,0.8181818181818182,2.787878787878788,0.30303030303030304,0.3560606060606061,0.10172741316565748,0.20454545454545456
2018,ZIP19148,105,0.5904761904761905,0.12380952380952381,0.3904761904761905,0.47619047619047616,0.07627304494680708,0.45714285714285713
2018,ZIP19149,403,0.6550868486352357,1.1464019851116625,0.4044665012406948,0.43424317617866004,0.06753812219985281,0.3573200992555831
2018,ZIP19150,153,0.8627450980392157,3.4705882352941178,0.41830065359477125,0.3790849673202614,0.04682984011541621,0.26143790849673204
2018,ZIP19151,292,0.791095890410959,6.510273972602739,0.3801369863013699,0.4143835616438356,0.057891280195317016,0.24315068493150685
2018,ZIP19152,330,0.8666666666666667,10.536363636363637,0.403030303030303,0.27575757575757576,0.06396281429306878,0.24242424242424243
2018,ZIP19153,198,0.5,21.48989898989899,0.37373737373737376,0.2676767676767677,0.067550682345338,0.16666666666666666
2018,ZIP19154,472,0.2245762711864407,31.14830508474576,0.4597457627118644,0.2266949152542373,0.059729793853772896,0.19915254237288135
2018,ZIP19156,1,1.0,3.0,1.0,0.0,0.017349377730157423,1.0
2019,ZIP-3409,3,0.6666666666666666,14.0,0.3333333333333333,0.6666666666666666,0.1217885185174458,0.0
2019,ZIP10131,1,1.0,0.0,0.0,1.0,,1.0
2019,ZIP19102,60,0.65,7.283333333333333,0.43333333333333335,0.23333333333333334,0.02231595164744852,0.3
2019,ZIP19103,121,0.6446280991735537,3.644628099173554,0.4132231404958678,0.15702479338842976,0.13325378017838854,0.2809917355371901
2019,ZIP19104,746,0.82171581769437,4.345844504021447,0.3203753351206434,0.353887399463807,0.11170143426983878,0.19839142091152814
2019,ZIP19106,45,0.8444444444444444,4.533333333333333,0.35555555555555557,0.2222222222222222,0.02193533375990497,0.2222222222222222
2019,ZIP19107,99,0.6666666666666666,3.9393939393939394,0.43434343434343436,0.29292929292929293,0.09469012707821729,0.32323232323232326
2019,ZIP19110,1,1.0,3.0,0.0,0.0,,0.0
2019,ZIP19111,479,0.6325678496868476,7.78705636743215,0.40083507306889354,0.35281837160751567,0.05592679227125291,0.22964509394572025
2019,ZIP19114,433,0.7321016166281755,43.454965357967666,0.45496535796766746,0.28868360277136257,0.047094053122791,0.2840646651270208
2019,ZIP19115,154,0.7662337662337663,17.24025974025974,0.38961038961038963,0.33116883116883117,0.0583056328396514,0.2597402597402597
2019,ZIP19116,157,0.7388535031847133,9.05732484076433,0.445859872611465,0.2611464968152866,0.07138004194411916,0.3184713375796178
2019,ZIP19118,132,0.6287878787878788,21.21212121212121,0.4090909090909091,0.2878787878787879,0.03060238062345798,0.24242424242424243
2019,ZIP19119,328,0.8567073170731707,5.878048780487805,0.3780487804878049,0.3932926829268293,0.04345012357904454,0.25
2019,ZIP19120,704,0.8181818181818182,92.18607954545455,0.37926136363636365,0.3977272727272727,0.075056526771431,0.26704545454545453
2019,ZIP19121,894,0.8982102908277405,1.5827740492170022,0.29194630872483224,0.441834451901566,0.15687251724332651,0.18120805369127516
2019,ZIP19122,307,0.8827361563517915,3.804560260586319,0.30944625407166126,0.3973941368078176,0.15695796039780113,0.16286644951140064
2019,ZIP19123,325,0.8338461538461538,6.403076923076923,0.2923076923076923,0.27384615384615385,0.13302353602253245,0.13846153846153847
2019,ZIP19124,748,0.679144385026738,4.848930481283422,0.37433155080213903,0.4304812834224599,0.0731437629212168,0.31283422459893045
2019,ZIP19125,55,0.6909090909090909,0.5272727272727272,0.4,0.38181818181818183,0.06652805207305687,0.36363636363636365
2019,ZIP19126,208,0.8798076923076923,10.235576923076923,0.40384615384615385,0.39903846153846156,0.08235956233390815,0.28365384615384615
2019,ZIP19127,18,0.16666666666666666,3.7777777777777777,0.2777777777777778,0.3888888888888889,0.029146833865109873,0.3888888888888889
2019,ZIP19128,410,0.5658536585365853,58.01951219512195,0.3804878048780488,0.2731707317073171,0.049171373487390334,0.17560975609756097
2019,ZIP19129,89,0.7865168539325843,0.9550561797752809,0.3595505617977528,0.4157303370786517,0.08527254036686133,0.19101123595505617
2019,ZIP19130,197,0.6192893401015228,2.436548223350254,0.3553299492385787,0.3248730964467005,0.08850193903099182,0.2182741116751269
2019,ZIP19131,724,0.6712707182320442,13.171270718232044,0.3715469613259669,0.3149171270718232,0.051424122286410266,0.23480662983425415
2019,ZIP19132,493,0.7403651115618661,2.876267748478702,0.3022312373225152,0.4908722109533469,0.09681602312804086,0.281947261663286
2019,ZIP19133,287,0.8501742160278746,4.641114982578397,0.23344947735191637,0.4355400696864111,0.15104123525828156,0.17770034843205576
2019,ZIP19134,561,0.6007130124777184,0.40463458110516937,0.40106951871657753,0.46345811051693403,0.05806798846556367,0.34581105169340465
2019,ZIP19135,283,0.773851590106007,1.7773851590106007,0.38162544169611307,0.392226148409894,0.08403980960748184,0.3321554770318021
2019,ZIP19136,222,0.7342342342342343,1.472972972972973,0.46396396396396394,0.44144144144144143,0.04963754037314523,0.4369369369369369
2019,ZIP19137,14,0.7857142857142857,0.07142857142857142,0.35714285714285715,0.5,0.026878011876170803,0.2857142857142857
2019,ZIP19138,284,0.7746478873239436,3.3098591549295775,0.41901408450704225,0.3732394366197183,0.06380173178116672,0.2852112676056338
2019,ZIP19139,856,0.802570093457944,2.1401869158878504,0.3072429906542056,0.40186915887850466,0.07222825007627894,0.26985981308411217
2019,ZIP19140,497,0.7323943661971831,1.1830985915492958,0.3762575452716298,0.46680080482897385,0.062289086494646456,0.27565392354124746
2019,ZIP19141,580,0.7775862068965518,16.170689655172414,0.41724137931034483,0.39827586206896554,0.06816216847184099,0.29482758620689653
2019,ZIP19142,402,0.8383084577114428,0.5248756218905473,0.27860696517412936,0.5024875621890548,0.08824460730248551,0.31094527363184077
2019,ZIP19143,866,0.8568129330254042,1.0242494226327945,0.30600461893764436,0.46997690531177827,0.07654352094165746,0.27251732101616627
2019,ZIP19144,1102,0.7921960072595281,13.529038112522686,0.39019963702359345,0.37749546279491836,0.07023770535770829,0.27858439201451907
2019,ZIP19145,451,0.8314855875831486,1.583148558758315,0.328159645232816,0.43458980044345896,0.10556306025544178,0.1729490022172949
2019,ZIP19146,222,0.8243243243243243,2.418918918918919,0.35135135135135137,0.3963963963963964,0.09506177477460774,0.21621621621621623
2019,ZIP19147,135,0.6962962962962963,5.407407407407407,0.2814814814814815,0.37777777777777777,0.05438837319807969,0.2814814814814815
2019,ZIP19148,108,0.5833333333333334,0.1574074074074074,0.4166666666666667,0.39814814814814814,0.07331801709973061,0.37962962962962965
2019,ZIP19149,418,0.6818181818181818,1.0861244019138756,0.4258373205741627,0.40669856459330145,0.04353388650344473,0.361244019138756
2019,ZIP19150,156,0.7884615384615384,4.67948717948718,0.4166666666666667,0.34615384615384615,0.06423689425149806,0.1987179487179487
2019,ZIP19151,253,0.8181818181818182,7.217391304347826,0.4189723320158103,0.4426877470355731,0.05647706898113186,0.22529644268774704
2019,ZIP19152,355,0.8366197183098592,14.853521126760564,0.4084507042253521,0.27323943661971833,0.06090768392660423,0.2112676056338028
2019,ZIP19153,133,0.40601503759398494,19.32330827067669,0.3533834586466165,0.44360902255639095,0.05640413900123209,0.2556390977443609
2019,ZIP19154,401,0.29177057356608477,26.443890274314214,0.47880299251870323,0.28428927680798005,0.04726232856936074,0.16957605985037408
2019,ZIP19156,1,1.0,2.0,0.0,1.0,0.06143559984861865,0.0
2019,ZIP19914,1,1.0,0.0,1.0,0.0,0.028897618171676777,0.0
2019,ZIP32081,1,1.0,7.0,0.0,1.0,0.054132522928311715,1.0
2020,ZIP19102,22,0.6818181818181818,8.545454545454545,0.4090909090909091,0.13636363636363635,0.036546909813084914,0.045454545454545456
2020,ZIP19103,61,0.5901639344262295,3.262295081967213,0.3442622950819672,0.06557377049180328,0.09987648051600692,0.04918032786885246
2020,ZIP19104,249,0.7991967871485943,3.923694779116466,0.21285140562248997,0.25301204819277107,0.07320955313414744,0.040160642570281124
2020,ZIP19106,20,0.55,2.95,0.5,0.2,0.013267603959742831,0.2
2020,ZIP19107,43,0.4883720930232558,2.953488372093023,0.32558139534883723,0.13953488372093023,0.04219722772448786,0.2558139534883721
2020,ZIP19111,221,0.7194570135746606,12.44343891402715,0.3665158371040724,0.2398190045248869,0.07322986844790742,0.07239819004524888
2020,ZIP19114,166,0.8313253012048193,30.162650602409638,0.42168674698795183,0.18674698795180722,0.06430835022407103,0.06626506024096386
2020,ZIP19115,63,0.7619047619047619,1.126984126984127,0.4126984126984127,0.20634920634920634,0.028105867273930222,0.1111111111111111
2020,ZIP19116,72,0.7222222222222222,9.208333333333334,0.5277777777777778,0.18055555555555555,0.06765038048295953,0.1388888888888889
2020,ZIP19118,39,0.6666666666666666,37.30769230769231,0.1794871794871795,0.15384615384615385,0.025678921694917204,0.02564102564102564
2020,ZIP19119,136,0.8529411764705882,5.595588235294118,0.3161764705882353,0.27941176470588236,0.043508132940319334,0.058823529411764705
2020,ZIP19120,232,0.6637931034482759,41.008620689655174,0.33189655172413796,0.34051724137931033,0.09299960762113857,0.11637931034482758
2020,ZIP19121,284,0.778169014084507,1.4753521126760563,0.25,0.2992957746478873,0.1095635773328124,0.08450704225352113
2020,ZIP19122,127,0.8582677165354331,4.039370078740157,0.2125984251968504,0.18110236220472442,0.059096917627612086,0.031496062992125984
2020,ZIP19123,83,0.7951807228915663,1.3373493975903614,0.13253012048192772,0.3373493975903614,0.04410978777901069,0.04819277108433735
2020,ZIP19124,278,0.5683453237410072,3.262589928057554,0.37050359712230213,0.2949640287769784,0.08989228194020614,0.1079136690647482
2020,ZIP19125,19,0.5789473684210527,0.15789473684210525,0.5263157894736842,0.21052631578947367,0.13082044934417691,0.21052631578947367
2020,ZIP19126,85,0.8352941176470589,5.447058823529412,0.3764705882352941,0.27058823529411763,0.04341908553300396,0.10588235294117647
2020,ZIP19127,10,0.5,2.8,0.4,0.2,0.02358339419154224,0.1
2020,ZIP19128,151,0.304635761589404,113.03311258278146,0.31788079470198677,0.17218543046357615,0.03266428911218171,0.039735099337748346
2020,ZIP19129,46,0.8043478260869565,0.8695652173913043,0.391304347826087,0.2608695652173913,0.06292618625823682,0.043478260869565216
2020,ZIP19130,54,0.5,3.759259259259259,0.25925925925925924,0.16666666666666666,0.03135834254711887,0.05555555555555555
2020,ZIP19131,257,0.6264591439688716,12.136186770428015,0.41245136186770426,0.17120622568093385,0.06699423858267156,0.07782101167315175
2020,ZIP19132,158,0.5886075949367089,1.3417721518987342,0.3037974683544304,0.31645569620253167,0.09272999070889777,0.14556962025316456
2020,ZIP19133,100,0.75,2.11,0.33,0.21,0.1957117775781067,0.07
2020,ZIP19134,227,0.3744493392070485,0.2555066079295154,0.3920704845814978,0.2687224669603524,0.08293926539294424,0.11894273127753303
2020,ZIP19135,119,0.5294117647058824,2.773109243697479,0.36134453781512604,0.3445378151260504,0.0681987343983502,0.13445378151260504
2020,ZIP19136,111,0.6126126126126126,1.1891891891891893,0.3963963963963964,0.2702702702702703,0.03485227570111536,0.16216216216216217
2020,ZIP19137,7,0.14285714285714285,0.0,0.2857142857142857,0.2857142857142857,0.013532991596281671,0.0
2020,ZIP19138,93,0.6774193548387096,1.7526881720430108,0.3118279569892473,0.3118279569892473,0.055772362686645816,0.15053763440860216
2020,ZIP19139,289,0.7093425605536332,2.152249134948097,0.3079584775086505,0.2560553633217993,0.061415607773301926,0.09688581314878893
2020,ZIP19140,158,0.6265822784810127,0.9240506329113924,0.31645569620253167,0.27848101265822783,0.05484304172262858,0.13291139240506328
2020,ZIP19141,226,0.8141592920353983,15.986725663716815,0.37168141592920356,0.22123893805309736,0.10221631971216676,0.08849557522123894
2020,ZIP19142,138,0.7246376811594203,0.34057971014492755,0.2898550724637681,0.30434782608695654,0.05959024166755759,0.09420289855072464
2020,ZIP19143,283,0.7491166077738516,0.9611307420494699,0.29328621908127206,0.24734982332155478,0.07095545171259991,0.08480565371024736
2020,ZIP19144,360,0.7527777777777778,9.102777777777778,0.375,0.2388888888888889,0.04970600029190749,0.08611111111111111
2020,ZIP19145,138,0.7463768115942029,2.3333333333333335,0.3333333333333333,0.2608695652173913,0.08671435394629376,0.057971014492753624
2020,ZIP19146,84,0.6785714285714286,1.0952380952380953,0.39285714285714285,0.35714285714285715,0.05567169326978001,0.14285714285714285
2020,ZIP19147,45,0.7777777777777778,7.622222222222222,0.26666666666666666,0.4222222222222222,0.15592182102388166,0.044444444444444446
2020,ZIP19148,39,0.5128205128205128,0.23076923076923078,0.4358974358974359,0.15384615384615385,0.12673533767558287,0.1794871794871795
2020,ZIP19149,186,0.553763440860215,1.064516129032258,0.40860215053763443,0.27419354838709675,0.050102741790194916,0.11827956989247312
2020,ZIP19150,62,0.6935483870967742,3.2096774193548385,0.3225806451612903,0.3064516129032258,0.04906646626906212,0.0967741935483871
2020,ZIP19151,99,0.6262626262626263,5.171717171717172,0.20202020202020202,0.26262626262626265,0.0814956386955284,0.06060606060606061
2020,ZIP19152,146,0.8013698630136986,14.232876712328768,0.4178082191780822,0.1506849315068493,0.04856895514168793,0.10273972602739725
2020,ZIP19153,37,0.918918918918919,18.027027027027028,0.3783783783783784,0.24324324324324326,0.14408303271112238,0.05405405405405406
2020,ZIP19154,216,0.9583333333333334,17.055555555555557,0.5231481481481481,0.16666666666666666,0.04320925583866605,0.06018518518518518
2021,ZIP-3409,2,1.0,2.0,0.0,0.5,,0.5
2021,ZIP10120,1,0.0,0.0,1.0,0.0,1.0,0.0
2021,ZIP19102,35,0.6571428571428571,4.8,0.4,0.11428571428571428,0.06694877349108401,0.34285714285714286
2021,ZIP19103,41,0.43902439024390244,1.7073170731707317,0.2682926829268293,0.21951219512195122,0.1700012865288793,0.0975609756097561
2021,ZIP19104,210,0.638095238095238,0.7428571428571429,0.3523809523809524,0.2619047619047619,0.18667691942719464,0.21428571428571427
2021,ZIP19106,28,0.6428571428571429,1.8928571428571428,0.5714285714285714,0.17857142857142858,0.011312848817991697,0.42857142857142855
2021,ZIP19107,49,0.6326530612244898,2.7142857142857144,0.4897959183673469,0.30612244897959184,0.1552757414280839,0.30612244897959184
2021,ZIP19111,209,0.69377990430622,3.3636363636363638,0.3827751196172249,0.2966507177033493,0.14262081294684123,0.27751196172248804
2021,ZIP19112,1,0.0,1.0,0.0,0.0,,0.0
2021,ZIP19114,129,0.8372093023255814,9.65891472868217,0.3875968992248062,0.32558139534883723,0.11101572825780413,0.23255813953488372
2021,ZIP19115,41,0.926829268292683,0.7804878048780488,0.34146341463414637,0.34146341463414637,0.11006375047037349,0.3170731707317073
2021,ZIP19116,40,0.825,1.475,0.325,0.225,0.022917011597537316,0.325
2021,ZIP19118,9,0.3333333333333333,3.0,0.3333333333333333,0.1111111111111111,0.009589889358660534,0.1111111111111111
2021,ZIP19119,96,0.78125,2.21875,0.4375,0.23958333333333334,0.06659953314081545,0.2708333333333333
2021,ZIP19120,218,0.6926605504587156,11.674311926605505,0.3761467889908257,0.3486238532110092,0.13538420019046013,0.26146788990825687
2021,ZIP19121,255,0.5294117647058824,0.6470588235294118,0.3686274509803922,0.30196078431372547,0.18269663167464734,0.23921568627450981
2021,ZIP19122,89,0.6853932584269663,1.0898876404494382,0.34831460674157305,0.30337078651685395,0.12600933332345388,0.25842696629213485
2021,ZIP19123,51,0.43137254901960786,0.1568627450980392,0.27450980392156865,0.3137254901960784,0.26233743401831244,0.17647058823529413
2021,ZIP19124,313,0.7220447284345048,0.7507987220447284,0.41214057507987223,0.33226837060702874,0.1448860395871416,0.30670926517571884
2021,ZIP19125,35,0.6,0.5142857142857142,0.45714285714285713,0.2571428571428571,0.29734057246606665,0.3142857142857143
2021,ZIP19126,83,0.891566265060241,2.4578313253012047,0.39759036144578314,0.37349397590361444,0.05467279099911949,0.2289156626506024
2021,ZIP19127,3,0.6666666666666666,0.0,0.6666666666666666,0.3333333333333333,0.014819708783925894,0.6666666666666666
2021,ZIP19128,139,0.6402877697841727,13.661870503597122,0.38848920863309355,0.2302158273381295,0.1356752665832579,0.28776978417266186
2021,ZIP19129,22,0.5454545454545454,0.3181818181818182,0.4090909090909091,0.3181818181818182,0.009841311313908804,0.13636363636363635
2021,ZIP19130,59,0.3389830508474576,2.305084745762712,0.3389830508474576,0.23728813559322035,0.09063369993717861,0.1694915254237288
2021,ZIP19131,224,0.6696428571428571,4.955357142857143,0.41517857142857145,0.30357142857142855,0.085484038983507,0.24553571428571427
2021,ZIP19132,174,0.5344827586206896,0.4367816091954023,0.47126436781609193,0.3045977011494253,0.2011220186010377,0.2988505747126437
2021,ZIP19133,68,0.6029411764705882,0.23529411764705882,0.39705882352941174,0.3235294117647059,0.1391916299873263,0.27941176470588236
2021,ZIP19134,281,0.46619217081850534,0.4128113879003559,0.42704626334519574,0.2918149466192171,0.1653927250963925,0.26334519572953735
2021,ZIP19135,146,0.5547945205479452,0.3904109589041096,0.410958904109589,0.3767123287671233,0.0790372972922024,0.3287671232876712
2021,ZIP19136,116,0.5086206896551724,0.4396551724137931,0.46551724137931033,0.31896551724137934,0.20357230803640203,0.39655172413793105
2021,ZIP19137,9,0.5555555555555556,0.1111111111111111,0.3333333333333333,0.2222222222222222,0.2999683201967006,0.4444444444444444
2021,ZIP19138,119,0.6302521008403361,0.8739495798319328,0.453781512605042,0.31932773109243695,0.1405050894526702,0.29411764705882354
2021,ZIP19139,303,0.7821782178217822,0.5379537953795379,0.34983498349834985,0.3795379537953795,0.06475543674046894,0.27722772277227725
2021,ZIP19140,204,0.6813725490196079,0.38235294117647056,0.39215686274509803,0.38235294117647056,0.09607627910949422,0.3284313725490196
2021,ZIP19141,234,0.8547008547008547,5.730769230769231,0.4188034188034188,0.32051282051282054,0.08887528061105049,0.2777777777777778
2021,ZIP19142,148,0.6418918918918919,0.11486486486486487,0.3783783783783784,0.40540540540540543,0.18576797841691006,0.3716216216216216
2021,ZIP19143,289,0.7647058823529411,0.41522491349480967,0.3737024221453287,0.370242214532872,0.09079878472705245,0.2664359861591695
2021,ZIP19144,287,0.7456445993031359,2.3240418118466897,0.37630662020905925,0.289198606271777,0.07423040648359353,0.24738675958188153
2021,ZIP19145,126,0.5714285714285714,0.6428571428571429,0.29365079365079366,0.36507936507936506,0.13081081885964393,0.2222222222222222
2021,ZIP19146,103,0.6699029126213593,0.5436893203883495,0.36893203883495146,0.27184466019417475,0.24102509742096145,0.24271844660194175
2021,ZIP19147,73,0.6027397260273972,1.5890410958904109,0.4520547945205479,0.3150684931506849,0.16261591040149034,0.3835616438356164
2021,ZIP19148,59,0.4915254237288136,0.05084745762711865,0.4406779661016949,0.4067796610169492,0.19379847229997318,0.3389830508474576
2021,ZIP19149,198,0.5606060606060606,0.30808080808080807,0.4444444444444444,0.36363636363636365,0.09960463324652236,0.30808080808080807
2021,ZIP19150,52,0.8076923076923077,0.6923076923076923,0.3269230769230769,0.34615384615384615,0.02156236456651613,0.23076923076923078
2021,ZIP19151,93,0.7419354838709677,0.946236559139785,0.25806451612903225,0.41935483870967744,0.07858863634558041,0.17204301075268819
2021,ZIP19152,130,0.8384615384615385,3.876923076923077,0.4461538461538462,0.23846153846153847,0.15088694238380584,0.2230769230769231
2021,ZIP19153,59,0.8813559322033898,4.186440677966102,0.3220338983050847,0.22033898305084745,0.06136794774932373,0.2033898305084746
2021,ZIP19154,84,0.5119047619047619,6.773809523809524,0.5119047619047619,0.25,0.06788195138612571,0.23809523809523808
2021,ZIP29144,1,1.0,0.0,1.0,0.0,0.026973137635004155,1.0
2022,ZIP-1024,1,1.0,0.0,1.0,0.0,0.5142555438225976,0.0
2022,ZIP-1632,1,1.0,0.0,0.0,0.0,,0.0
2022,ZIP-2011,2,1.0,0.5,0.5,0.0,0.33057166528583265,0.0
2022,ZIP-2017,2,1.0,0.0,0.0,1.0,0.0433241179981159,0.0
2022,ZIP-2539,1,1.0,0.0,1.0,0.0,0.012906118719331405,1.0
2022,ZIP-2809,1,1.0,0.0,1.0,1.0,0.05037145889460364,0.0
2022,ZIP-3409,6,1.0,4.166666666666667,0.3333333333333333,0.3333333333333333,0.037070960065639987,0.16666666666666666
2022,ZIP-3801,10,1.0,4.5,0.2,0.5,0.03943767176089141,0.0
2022,ZIP-5024,1,1.0,0.0,1.0,0.0,0.1255111670336584,1.0
2022,ZIP18111,1,0.0,0.0,0.0,1.0,0.0,0.0
2022,ZIP18124,1,1.0,0.0,0.0,1.0,0.0,0.0
2022,ZIP19014,1,0.0,0.0,0.0,0.0,,0.0
2022,ZIP19055,1,0.0,0.0,0.0,0.0,0.0,1.0
2022,ZIP19102,49,0.9591836734693877,5.816326530612245,0.5102040816326531,0.16326530612244897,0.02037705695347421,0.2857142857142857
2022,ZIP19103,98,0.8367346938775511,2.010204081632653,0.5306122448979592,0.19387755102040816,0.023507106437041837,0.23469387755102042
2022,ZIP19104,470,0.8489361702127659,0.8851063829787233,0.40638297872340423,0.3829787234042553,0.036111297919953024,0.2851063829787234
2022,ZIP19106,71,0.9154929577464789,1.971830985915493,0.4507042253521127,0.352112676056338,0.02464322346011436,0.2535211267605634
2022,ZIP19107,105,0.9809523809523809,5.123809523809523,0.4,0.21904761904761905,0.025783454470055856,0.2761904761904762
2022,ZIP19110,1,1.0,0.0,1.0,0.0,0.02073134391894768,0.0
2022,ZIP19111,361,0.7479224376731302,4.3185595567867034,0.39335180055401664,0.41274238227146814,0.04154179851710644,0.2853185595567867
2022,ZIP19114,241,0.8547717842323651,12.452282157676349,0.4896265560165975,0.35684647302904565,0.02074367786744426,0.3360995850622407
2022,ZIP19115,130,0.9076923076923077,2.1846153846153844,0.43846153846153846,0.25384615384615383,0.05895537555989331,0.23846153846153847
2022,ZIP19116,106,0.8301886792452831,4.226415094339623,0.4716981132075472,0.3490566037735849,0.03882817818458353,0.2641509433962264
2022,ZIP19118,79,0.9746835443037974,7.291139240506329,0.3670886075949367,0.379746835443038,0.03313151020961978,0.31645569620253167
2022,ZIP19119,244,0.8401639344262295,2.8565573770491803,0.3975409836065574,0.4385245901639344,0.027267336889283192,0.29508196721311475
2022,ZIP19120,479,0.755741127348643,43.937369519832984,0.48643006263048016,0.38204592901878914,0.03623249539042614,0.2860125260960334
2022,ZIP19121,630,0.7666666666666667,0.9936507936507937,0.3047619047619048,0.3634920634920635,0.08164146552553588,0.2396825396825397
2022,ZIP19122,218,0.7431192660550459,4.0,0.3669724770642202,0.27522935779816515,0.033020183661360586,0.23394495412844038
2022,ZIP19123,181,0.8950276243093923,4.9779005524861875,0.40331491712707185,0.2265193370165746,0.02001913803038551,0.32044198895027626
2022,ZIP19124,569,0.7170474516695958,2.2003514938488578,0.44639718804920914,0.43936731107205623,0.03505886125127002,0.37258347978910367
2022,ZIP19125,78,0.7948717948717948,1.6153846153846154,0.5769230769230769,0.3333333333333333,0.031564443991955814,0.4358974358974359
2022,ZIP19126,166,0.8975903614457831,5.373493975903615,0.4397590361445783,0.4036144578313253,0.027363315649196356,0.2891566265060241
2022,ZIP19127,27,0.2962962962962963,5.111111111111111,0.4074074074074074,0.25925925925925924,0.014137179691590644,0.18518518518518517
2022,ZIP19128,345,0.744927536231884,21.768115942028984,0.37681159420289856,0.3855072463768116,0.020187502008838124,0.32753623188405795
2022,ZIP19129,60,0.8666666666666667,1.1166666666666667,0.3333333333333333,0.4,0.01944526005999781,0.25
2022,ZIP19130,184,0.8097826086956522,2.3532608695652173,0.42391304347826086,0.266304347826087,0.06336128707886791,0.2391304347826087
2022,ZIP19131,613,0.8401305057096248,5.574225122349103,0.399673735725938,0.3817292006525285,0.03444897271570811,0.29853181076672103
2022,ZIP19132,449,0.7126948775055679,1.755011135857461,0.3986636971046771,0.42761692650334077,0.04171764630640282,0.34521158129175944
2022,ZIP19133,146,0.6917808219178082,0.273972602739726,0.3835616438356164,0.4726027397260274,0.02889711647499148,0.3424657534246575
2022,ZIP19134,551,0.5535390199637024,0.8366606170598911,0.4319419237749546,0.4101633393829401,0.05353090697760025,0.30490018148820325
2022,ZIP19135,259,0.6447876447876448,2.5444015444015444,0.38996138996138996,0.5096525096525096,0.023932954995047294,0.36293436293436293
2022,ZIP19136,202,0.6138613861386139,1.1287128712871286,0.45544554455445546,0.46534653465346537,0.03436553021572811,0.38613861386138615
2022,ZIP19137,14,0.35714285714285715,0.07142857142857142,0.35714285714285715,0.42857142857142855,0.0186329974894635,0.5
2022,ZIP19138,196,0.6581632653061225,1.2704081632653061,0.33163265306122447,0.41836734693877553,0.03048534739254925,0.29081632653061223
2022,ZIP19139,677,0.7385524372230429,1.206794682422452,0.30280649926144754,0.5036927621861153,0.038763523467902,0.30428360413589367
2022,ZIP19140,423,0.6761229314420804,0.6052009456264775,0.408983451536643,0.524822695035461,0.042822373318133065,0.3546099290780142
2022,ZIP19141,415,0.8048192771084337,7.942168674698795,0.39518072289156625,0.44819277108433736,0.023580451010682707,0.3301204819277108
2022,ZIP19142,266,0.6466165413533834,0.16541353383458646,0.3684210526315789,0.4699248120300752,0.03563678808197522,0.2744360902255639
2022,ZIP19143,682,0.7536656891495601,0.6041055718475073,0.30791788856304986,0.49853372434017595,0.033043250371434074,0.28885630498533726
2022,ZIP19144,1044,0.8869731800766284,16.362068965517242,0.41762452107279696,0.3975095785440613,0.028271952061786662,0.3438697318007663
2022,ZIP19145,263,0.8136882129277566,1.3307984790874525,0.376425855513308,0.34980988593155893,0.11604574719496749,0.2585551330798479
2022,ZIP19146,188,0.7393617021276596,1.2553191489361701,0.43617021276595747,0.3670212765957447,0.03776189748844152,0.2872340425531915
2022,ZIP19147,119,0.7647058823529411,3.697478991596639,0.4117647058823529,0.4117647058823529,0.044573697054101635,0.31932773109243695
2022,ZIP19148,79,0.35443037974683544,0.0759493670886076,0.46835443037974683,0.4430379746835443,0.05543743617908021,0.3670886075949367
2022,ZIP19149,309,0.5728155339805825,0.48220064724919093,0.44336569579288027,0.4045307443365696,0.03209880749701165,0.35275080906148865
2022,ZIP19150,111,0.7477477477477478,2.2432432432432434,0.3963963963963964,0.4864864864864865,0.03742140474853072,0.32432432432432434
2022,ZIP19151,230,0.8043478260869565,4.278260869565218,0.4043478260869565,0.4826086956521739,0.031393314497705806,0.2782608695652174
2022,ZIP19152,182,0.7692307692307693,3.681318681318681,0.45604395604395603,0.34615384615384615,0.0339635429353497,0.3241758241758242
2022,ZIP19153,56,0.9464285714285714,5.446428571428571,0.4642857142857143,0.35714285714285715,0.018710735949200714,0.32142857142857145
2022,ZIP19154,350,0.9514285714285714,16.588571428571427,0.39714285714285713,0.3314285714285714,0.030110210563129083,0.24285714285714285
2022,ZIP19401,1,0.0,0.0,1.0,0.0,0.019798514139017464,0.0


==> tables/analysis_geo_year_module_correlations.csv <==
row,top10_attorney_share,mean_churn,default_rate,jba_rate,fee_share,served_writ_rate
top10_attorney_share,1.0,0.11672790011927732,-0.004119875553560463,0.028707730052954062,-0.008521307723756864,0.12354371599251837
mean_churn,0.11672790011927732,1.0,0.09680948146416744,-0.07654813681363742,-0.08425568763606121,0.01564898475097412
default_rate,-0.004119875553560463,0.09680948146416744,1.0,-0.4369571797281179,-0.07783956238071212,0.10346805396539864
jba_rate,0.028707730052954062,-0.07654813681363742,-0.4369571797281179,1.0,-0.01667700990952874,0.20512596539859138
fee_share,-0.008521307723756864,-0.08425568763606121,-0.07783956238071212,-0.01667700990952874,1.0,-0.013360311346833935
served_writ_rate,0.12354371599251837,0.01564898475097412,0.10346805396539864,0.20512596539859138,-0.013360311346833935,1.0


==> tables/analysis_jba_pc1_regression.csv <==
term,coef,se,p_value
dm_strictness_pc1,0.002724881347503486,0.000811186808309807,0.0007818848422132102


==> tables/analysis_jba_strictness_validity.csv <==
n_jba_text_rows,corr_additive_vs_pc1,pc1_explained_variance_ratio
220622,0.7222867690668217,0.30601752939844445


==> tables/analysis_linkage_adjusted_top10_attorney_models.csv <==
outcome,term,coef,se,p_value
repeat_address_case,top10_attorney_case,0.12524506806019087,0.001953058877132834,0.0
is_default,top10_attorney_case,0.009152333651206743,0.0018718184536621462,1.0107121234891759e-06
jba_01,top10_attorney_case,0.012302928373866666,0.0018120645064953807,1.1255881464153727e-11
served_writ_01,top10_attorney_case,0.00391062973048108,0.0014183932112736865,0.005831930459376208
fee_share,top10_attorney_case,-0.0015291835717538298,0.00045710014504175107,0.0008216349773489375


==> tables/analysis_linkage_raw_top10_attorney_vs_other.csv <==
metric,top10_attorney_cases,other_attorney_cases,difference_top10_minus_other
repeat_address_share,0.5864764565247312,0.4627979379104327,0.12367851861429852
default_rate,0.48688630721469756,0.47966270466491046,0.0072236025497871
jba_rate,0.32046092909685014,0.3186911529299066,0.0017697761669435708
served_writ_rate_mature,0.16514586912305207,0.17747078916520664,-0.012324920042154575
mean_fee_share,0.041663866325557554,0.0425666603336934,-0.0009027940081358446


==> tables/appendix_jba_handcode_validation_sample.csv <==
text,strictness_score,strictness_pc1,move_out,payment_plan,deadline,time_is_essence,lockout_trigger,waiver,n_dates,n_dollars
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1773.40|date filed: 02/19/2002 
  
  
  
 apt 3-b-6 , 6620 sprague st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 450.00|date filed: 02/08/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1200.00|date filed: 10/05/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1200.00|date filed: 10/05/1994 
  
  
  
 3rd fl frt , 339 n 40th st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2002.55|date filed: 01/05/1999|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2002.55|date filed: 01/05/1999 
  
  
  
 prop at , 382 dupont st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,303.92|possession from: 08/26/2003|comment: see transcript 
  
  
  
 3137 custer st, phila, pa 19134",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $645.00 plus costs $83.00 for a total of $728.00|judgment for possession as of 05/05/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 1. parties agree that defendants petition is granted and the default of 04/04/2014 is vacated; 2. defendant has paid $750.00 in open court and same has already been reduced from judgment amount; 3. defendant to pay regular monthly rent pursuant to lease terms starting on 06/01/2014 and by the 1st of each month thereafter; 4. defendant to pay $100.00 toward arrears on 06/01/2014 and on the 1st of each month therafter until all arrears and court costs are paid in full. 
  
  
 342 north gross street, philadelphia, pa 19139",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.00|date filed: 02/11/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 520.00|date filed: 09/19/1983 
  
  
  
 prop at , 00515wwyoming av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2728.50|date filed: 12/05/1994 
  
  
  
 apt 2-b , 807 n 41st st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1693.50|date filed: 05/29/1997 
  
  
  
 #206 regency house , 6301 n 10th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $650.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $650.00, plus interest from n/a.|all parties appeared. 
  
  
  
 5520 devon st., philadelphia, pa 19138",0.0,-0.8365003607133157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 855.00|date filed: 08/18/1998 
  
  
  
 apt d-7 , 4416 osage ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 10/02/2019.|and|disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/02/2019|disposition entered by trial commissioner: carmen rivera 
 tenant to vacate removing all personal property and leaving premises in broom swept condition on or before 11/04/2019. landlord waives all prior monetary claims. no lockout to occur before 11/05/2019. security deposit will be disposed by law. tyann brown is binding tierra brown to this agreement. 
  
  
 2137 w indiana ave, philadelphia, pa 19132",3.4,1.166031824152621,1.0,0.0,0.0,0.0,1.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 420.50|date filed: 12/29/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,470.16|possession from: 07/15/2002 
  
  
  
 2818 w wishart st, phila, pa 19132",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3065.00 plus costs $105.00 for a total of $3170.00|judgment for possession as of 03/19/2012 
 parties agree to modif complaint to include termination of term so long as defendant vacates premises no later than 04/19/2012 by 5:00 p.m. and returns keys to landlord no later than 04/19/2012 at 5:00 p.m. and removes all personal property, trash and debris then the judgment amount will be reduced to $2000.00 if defendant does not comply with the above terms then the judgment amount will stay unchanged 
  
  
 5148 ludlow street, philadelphia, pa 19139",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 721.00|date filed: 06/08/2000 
  
  
  
 prop at , 1000 s 4th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1556.84 plus costs $0.00 for a total of $1556.84|judgment for possession as of 09/18/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/09/2015 
 tenant will pay the judgment amount by paying $975 by 9/21/15 and the balance of $581.84 by 10/9/15. tenant will pay october's rent in full on or before 10/5/15 
  
  
 229 w upsal st, #201, philadelphia, pa 19119",1.0,1.5301600853220458,0.0,0.0,1.0,0.0,0.0,0.0,5.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1006.00 plus costs $83.00 for a total of $1089.00|judgment for possession as of 09/27/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/7/2010 
 agreement done by jenel r. marraccini, id 93457, attorney for plaintiff 
  
  
 3901 conshohocken avenue, #7408, philadelphia, pa 19131",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5712.50 plus costs $116.75 for a total of $5829.25.|judgment for possession as of 06/21/2022. 
 1. tenant applied and has been approved for phase 4 funding in the amount of $6,345. this amount has been sent to the payment vendor and is due for payment by the 1st week of july 2022. 2. the amount of $6,345 will satisfy the money judgment and court costs leaving a balance of $515.75 which the landlord will give to the tenant. 3. tenant agrees to vacate the property no later than 7/31/2022. she will remove all personal property, trash and debris and return the keys back to landlord. july 2022 rent is covered by tenant's last month rent deposit. 4. security deposit will be handled as per the law. tenant will provide landlord                                                                           (continued...) 
  
  
 5239 beaumont street, philadelphia, pa 19143",2.7,1.200041635528964,1.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,815.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,869.00, plus interest from n/a. judgment for possession from 07/28/2005. possession granted on the basis of non-payment of rent. jba as to all defts. see scanned exhibit. 
  
  
  
 1913 mt vernon st, apt a, phila, pa 19130",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2048.00|date filed: 11/15/1999 
  
  
  
 1st fl , 1625 n 56th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 840.50|date filed: 09/05/2000 
  
  
  
 prop at , 2021 s norwood st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2243.00|date filed: 07/06/1994 
  
  
  
 prop at , 60a-74b collom st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3475.00 plus costs $117.00 for a total of $3592.00|judgment for possession as of 12/19/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1.     defendant to pay january rent by 1/1/18 (not applied to judgment) 2.     $3592.00 by 1/19/18 prepared by t.b. 
  
  
 807 n corinthian ave # 3rd fl, phila, pa 19130",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,058.96 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $4,140.96, plus interest from n/a. judgment for possession from 11/13/2006. possession granted on the basis of non-payment of rent. see scanned jba done by t/c - m.b. 
  
  
  
 7700 a stenton ave, #210, philadelphia, pa 19118",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,074.00|possession from: 01/14/2003 
  
  
  
 4715 walnut st, apt 314, phila, pa 19139",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1233.50|date filed: 01/17/1992 
  
  
  
 apt c-1 , 557 e church la , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 92.00|date filed: 04/10/2002 
  
  
  
 arch homes , 5503 cherry st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 485.00|date filed: 11/13/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1250.00|date filed: 03/08/1994 
  
  
  
 apt 315 , 241 s 49th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2450.00 plus costs $78.00 for a total of $2528.00.|judgment for possession as of 07/06/2012. 
 alias writ stayed until 8/2/12 per below conditions: parties have agreed to the following: parties have agreed to the amount of the above money judgment. parties acknowledge that plaintiff retains $1600 ($800 as last month's rent and $800 as security deposit). defendant agrees to pay at least $800 towards money judgment on or before 7/13/12. defendant agrees to move out on or before 8/2/12. defendant agrees to pay off the money judgment in full (via cash or money order) on or before the moveout meeting on 8/2/12. parties agree to meet at the property on 8/2/12 to exchange keys, conduct a walk-through of the premises, and discuss any damage concerns. if defendant moves out earlier, she agrees to contact                                                                                         ( more ) 
  
  
 707 n 63rd st, apt 1a, phila, pa 19151",3.1,2.4407522374175974,1.0,0.0,1.0,0.0,0.0,0.0,6.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 856.56|date filed: 02/04/1993|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 856.56|date filed: 02/04/1993 
  
  
  
 prop at , 2829 e mercer st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 433.50|date filed: 08/16/1993 
  
  
  
 #709 , 5100 lebanon ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1528.50|date filed: 03/06/1996 
  
  
  
 prop at , 45 e pastorius st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1540.00 plus costs $83.00 for a total of $1623.00|judgment for possession as of 11/10/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 12/10/2010 
 defendant agrees to pay all outstanding rent on or before december 10, 2010 
  
  
 4721-23 walnut st # 109, enter 4723 walnut, phila, pa 19139",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,285.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $59.00 costs for a total amount due of $2,344.00, plus interest from n/a. judgment for possession from 11/23/2004. possession granted on the basis of non-payment of rent. 
  
  
  
 6301 n.10th st, #206, phila, pa 19141",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1175.00 plus costs $100.50 for a total of $1275.50|judgment for possession as of 07/22/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/12/2016|disposition entered by trial commissioner: kasey m jones 
 laura murphy has the authority to sign for and bind harry berry 
  
  
 4818 comly st ent @, 4818-20 comly st, #c-3, philadelphia, pa 19119",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1967.00|date filed: 07/06/1989|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1967.00|date filed: 07/06/1989 
  
  
  
 prop at , 1611 w louden st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $644.16 plus costs $100.50 for a total of $744.66|judgment for possession as of 11/10/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith. tenants may remain in the premises and judgement shall be satisfied if and only if: 1)tenants pay ongoing monthly rent in full and on time beginning december-2015, 2)tenants pay $200 toward this judgement on the 20th of each consecutive month beginning december 20, 2015 and continuing until this judgement is paid in full, 3) all utility bills are paid or made current when due or when presented by the landlord, 4) landlord is allowed access with 24 hours' notice. 
  
  
 2225 dickinson street, philadelphia, pa 19146",0.1,-0.10011412481873364,0.0,1.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $525.00 plus costs $95.00 for a total of $620.00|judgment for possession as of 07/02/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/03/2015 
 defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay your balance in full by the above mentioned due date. defendant further understands that time is of the essence which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not paid in full by the above mentioned august 3, 2015 due date. 
  
  
 5403 harley terrace, 03b, 031- bartram village, philadelphia, pa 19143",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5144.39|date filed: 09/09/1996 
  
  
  
 prop at , 1951 s bonsall st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1269.33 plus costs $83.00 for a total of $1352.33|judgment for possession as of 05/17/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. $1269.33 by 6/1/11 2. tenant to have until 6/15/11 to pay june rent 3. ongoing rent to be paid by the 5th day of each month beginning 7/5/11 prepared by t.b. 
  
  
 1412 n 23rd st a/k/a 1416 n 22nd st units a thru e, ent @ 1416 n 22nd st, apt. a, phila, pa 19121",0.9,1.1327652730197817,0.0,0.0,1.0,0.0,0.0,0.0,4.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1183.50|date filed: 07/10/1995 
  
  
  
 b112 , 238 w walnut la , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 446.83|date filed: 09/11/1991 
  
  
  
 apt 602 , 1101 n 63rd st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1550.00 plus costs $117.00 for a total of $1667.00|judgment for possession as of 04/10/2015 
 defendant agrees that the security deposit in the amount of $1550.00 may be retained by the landlord and defendant will pay one additional month's rent in the amount of $1550.00 and court costs listed above. the parties agree that defendant has vacated the premises and landlord may immeadiatly change the locks on the apartment. the parties agree to terminate the lease . 
  
  
 205 s. 12th street ent on:, 221 south 12th street, unit 608n, philadelphia, pa 19107",0.1,-0.6716846466246672,0.0,0.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $89.00 plus costs $99.75 for a total of $188.75|judgment for possession as of 02/28/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: aaron c palmer 
 i, alicia mack, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $89.00 plus court costs of $99.75 for a total of $188.75 as soon as possible but no later than close of business on monday, april 1, 2019. tenant further agrees to pay ongoing rent in the amount of $50.00 by the 15th of the month and understands that only the amounts received in excess of the monthly rent of $50.00 will be applied to judgment amount. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met    the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that the defendant will be held responsible for any additional writ/eviction fees that are (continued...) 
  
  
 6114 lovatt terrace, oxford village, philadelphia, pa 19111",3.1,6.7000117207936984,0.0,1.0,1.0,1.0,1.0,1.0,1.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/11/2021|judgment for possession to be satisfied if (see other conditions)|disposition entered by trial commissioner: ken snyder 
 tenant agrees that she will have aaron j. tucker change his address on his photo id within 30 days. tenant shall provide proof of same within 30 days of this agreement. if unable to provide proof, pha will confirm that his address has been changed. further, tenant agrees that aaron j. tucker is barred from visiting the rental property. tenant agrees to notify pha management or pha police if he attempts to enter the property. the parties agree to waive the 180 day rule. tenant agrees that failure to comply with all terms of this agreement will constitute a breach and will result in pha moving for eviction. 
  
  
 2323 emerald street, fairhill square, philadelphia, pa 19125",1.6,1.6510232050481428,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 477.00|date filed: 01/10/1990 
  
  
  
 apt 9c , 715 n 46th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $379.00|possession from: 11/29/2005|comment: see scanned exhibit 
  
  
  
 5321 wayne ave., apt. 108, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  contested: tapeid: 4b start position: 2:52pm end position: 2:56pm|judgment by agreement for money and/or possession. judgment in the amount of $3,809.42 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,896.42, plus interest from n/a. judgment for possession from 10/03/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba.|parties appearing: sheldon nerenberg, antoine pinkney, joseph cohn. 
  
 5.0 
  
 1314 south newkirk street, phila, pa 19146",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1212.75|date filed: 10/22/1991|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1212.75|date filed: 10/22/1991 
  
  
  
 prop at , 2144 e cambria st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 394.50|date filed: 09/12/2001 
  
  
  
 norris apts , 1910 n 10th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.79|date filed: 10/15/1979|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.79|date filed: 10/15/1979 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1375.88 plus costs $90.00 for a total of $1465.88.|judgment for possession as of 11/17/2017.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenant marlesa croxton has given landlord $225.00 today (11/17/17) towards a back water bill, which originally totaled $1,600.88. the remaining amount of the back water bill is $1375.88, which tenant agrees to pay to the landlord in addition to $90.00 court costs. the tenant will pay $75.00 on or before the 5th of each consecutive month beginning in december 2017 towards this money judgment, until the judgment is paid in full. this will be given to the landlord who will then apply it to the back water bill. the landlord will retain the $90.00 in court costs. order to satisfy has been explained. 
  
  
 2536 s. massey st, philadelphia, pa 19142",0.2,0.7624388839107616,0.0,1.0,0.0,0.0,0.0,0.0,2.0,9.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $223.00 plus costs $0.00 for a total of $223.00|judgment for possession as of 06/05/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/07/2014 
 defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. defendant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you do not pay in full by the above mentioned due date. 
  
  
 1516 judson way, 1604, 050- blumberg apartments, philadelphia, pa 19121",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,100.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,100.00, plus interest from n/a. judgment for possession from 03/04/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by t/c - g.m.|parties appearing: sheldon nerenberg, natiya lockett & all occupants. 
  
  
  
 827 north 41st street, apt#2 / 2nd floor, phila, pa 19104",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 605.00|date filed: 10/27/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3565.00 plus costs $105.00 for a total of $3670.00.|judgment for possession as of 11/01/2013.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 william cook is authorized to bind tiffany masino to this agreement. defendant agrees to pay plaintiff $800.00 no later than 11/7/13 then he will pay $250.00 on the 18th of each month, starting 11/18/13 and ending when the entire money judgment has been paid in full. defendant agrees all future rents will be paid according to the lease terms. the order to satisfy was explained and given to plaintiff. 
  
  
 514 morris, philadelphia, pa 19148",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2028.00 plus costs $83.00 for a total of $2111.00|judgment for possession as of 12/06/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $1,000 by 12-17-13 defendant to pay $1,111 by 12-30-13 
  
  
 8500 lindbergh blvd., apt. 2004, philadelphia, pa 19153",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1710.00 plus costs $117.00 for a total of $1827.00|judgment for possession as of 07/21/2016|money judgment to be satisfied if defendant vacates by see below|disposition entered by trial commissioner: carmen rivera 
 tenant to have until 8/31/16 to vacate, remove all property and return keys to a vacant, undamaged unit. so long as tenant vacates as above, all rent/charges are waived. landlord will keep any security deposit and/or prepaid rent. 
  
  
 4822 darrah st. # 1st fl, phila, pa 19124",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,392.28 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,454.28, plus interest from n/a. judgment for possession from 01/23/2007. possession granted on the basis of non-payment of rent. 
  
  
  
 adams run apts, 155 e godfrey ave, #a-406, phila, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 11/07/1984 
  
  
  
 abbottsford homes , 03213gmcmichael st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 590.00|date filed: 09/28/1983|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 590.00|date filed: 09/28/1983 
  
  
  
 1st flr , 08104, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1605.00|date filed: 11/14/1996 
  
  
  
 #1f , 4404 pine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - mediated judgment by agreement.  judgment amount: $1,754.00|possession from: 12/13/2002 
  
  
  
 1622 w. ruscomb st., 1st fl, phila, pa 19141",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 266.00|date filed: 10/06/1978|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 266.00|date filed: 10/06/1978 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 231.00|date filed: 12/01/1978 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 651.00|date filed: 03/02/1994 
  
  
  
 passyunk homes , 2412 packer terr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1778.63|date filed: 01/08/1993 
  
  
  
 apt a505 , 155 e godfrey ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4103.50|date filed: 09/02/1993 
  
  
  
 bldg 2c , 5101-13 wissahickon , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 622.00|date filed: 08/05/1998 
  
  
  
 scattered sites , 3015 euclid st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4550.50|date filed: 06/09/2000 
  
  
  
 prop at , 1923 s pierce st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,834.43 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,834.43, plus interest from n/a. judgment for possession from 05/04/2005. possession granted on the basis of non-payment of rent and breach of a condition.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,834.43 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,834.43, plus interest from n/a. judgment for possession from 05/04/2005. possession granted on the basis of non-payment of rent and breach of a condition.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,834.43 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,834.43, plus interest from n/a. judgment for possession from 05/04/2005. possession granted on the basis of non-payment of rent and breach of a condition.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,834.43 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,834.43, plus interest from n/a. judgment for possession from 05/04/2005. possession granted on the basis of non-payment of rent and breach of a condition. 
  
  
  
 unknown",0.4,2.38113257599105,0.0,0.0,0.0,0.0,0.0,0.0,4.0,24.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2550.00 plus costs $83.00 for a total of $2633.00|judgment for possession as of 11/21/2011 
 1.  defendant to have until 12/31/11 to vacate. 2.  lease terminated by agreement. 3.  landlord to keep security deposit and/or prepaid rent 4.  money judgment to be reduced to $1,000.00 so long as defendant vacates     and removes all personal property by 12/31/11 5. defendant waives any right to bring any personal injury claim against     plaintiff for any incidents that may have occurred prior to this date. prepared by t.b. 
  
  
 4100 longshore ave, apt f2, philadelphia, pa 19135",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $400.00 plus costs $64.50 for a total of $464.50.|judgment for possession as of 04/09/2009.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 ms. mccliman has agreed to pay may rent ($700.00) and all future rents on time first of the month. she will pay $225.00 on 04/15/09 and balance with may rent. order to satisfy explained. 
  
  
 2011 e. sergeant st., philadelphia, pa 19125",0.7,1.3747043666484182,0.0,1.0,1.0,0.0,0.0,0.0,2.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3347.50 plus costs $105.00 for a total of $3452.50|judgment for possession as of 03/13/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/03/2014 
  
  
  
 45 e cliveden st ent @, 49 e cliveden street #402, philadelphia, pa 19119",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,950.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,012.00, plus interest from n/a. judgment for possession from 05/01/2008. possession granted on the basis of non-payment of rent, termination of the term and breach of a condition. see agreement scanned by mediation|all parties appeared. 
  
  
  
 1228 w. venango st, 2nd fl, philadelphia, pa 19140",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5000.00|date filed: 02/24/1992 
  
  
  
 prop at , 2882 comly rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $6,715.00|possession from: 06/09/2006|comment: see scanned jba done by clm in mediation. 
  
  
  
 6949 kindred st., phila., pa 19149",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3400.00 plus costs $105.00 for a total of $3505.00|judgment for possession as of 12/28/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith but under no circumstances may lockout occur before 2/1/13. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) tenant pays at least $500 toward this judgment by the 15th of each consecutive month starting 1/15/13 until this judgment is paid in full, 2) regular rent starting with january 2013 and all future rent is paid when due until this judgment is paid in full, 3) all new utility bills in the landlord's name are paid when due, 4) landlord is allowed access with 48 hours notice. all parties agree to waive the 180 day rule. 
  
  
 4750 n. broad street, 3rd floor apt. 6, philadelphia, pa 19141",1.8,2.6783919278662864,0.0,0.0,0.0,0.0,1.0,1.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $1,050.00|possession from: 05/24/2004|comment: tenant & all occupants will vacate by 06/24/04 - remove all possessions & return keys. alias writ stayed until on or after 06/25/04. check agreement 
  
  
  
 5703 charles st, 2nd floor, phila, pa 19135",2.8,0.8996991531903815,1.0,0.0,1.0,0.0,0.0,0.0,3.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3000.00 plus costs $0.00 for a total of $3000.00|judgment for possession as of 04/19/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: laura krause 
 defendant will pay $2,400.00 by 04/22/2022. the may rent by 05/05/2022. the $600.00 by 05/31/2022. this settles all claims between the parties through april 30, 2022. 
  
  
 1013 n. marshall street, commercial, phila, pa 19123",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 776.70|date filed: 07/25/2000|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 776.70|date filed: 07/25/2000 
  
  
  
 2nd fl rear , 4324 walnut st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 650.00|date filed: 09/21/1983 
  
  
  
 paschall apts , 02204, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 02/27/2004|comment: pltf. & all occ will vacate by 3/28/04 & remove all possessions & return keys. alias writ stayed until on or after 3/19/04 
  
  
  
 2115 e cumberland st, phila, pa 19125",2.8,0.7834096040835736,1.0,0.0,1.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 318.00|date filed: 04/23/1986 
  
  
  
 passyunk homes , 03405, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/18/2016|disposition entered by trial commissioner: kasey m jones 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord to a clean and undamaged unit by 10/31/16. (2) landlord shall retain any prepaid rent, including tenants' last month    rent, which shall be applied to october 2016 so long as tenants vacate    the property by 10/31/16. (3) security deposit to be handled according to law, and as long as    tenants vacate the property by 10/31/16 as described above, and as    long as there are no damages, then tenants will receive their deposit    back. (4) lease terminated by agreement. (5) marc blumenthal and alexander benvenuto are authorized to bind  (continued...) 
  
  
 641 north 16th street # unit 3, philadelphia, pa 19130",2.9,1.06451486727903,1.0,0.0,1.0,0.0,0.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2878.22|date filed: 04/27/1995 
  
  
  
 apt c-32 , 5427 wayne ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2971.00 plus costs $121.00 for a total of $3092.00|judgment for possession as of 10/04/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kimberly flood 
 karen brooks has the authority to bind pamela brooks and tyrell brooks. tenants will pay $1400 towards the judgment by 10/7/16. tenants will pay $300 towards the judgment by 10/21/16. tenants will pay $100 towards the judgment by 11/4/16, 11/11/16 and 11/18/16. tenants will pay $364 towards the judgment by 12/23/16 and 1/23/17. tenants will be paid in full by 2/23/17. additionally, during the duration of the agreement, beginning in november and all future months, tenants will pay ongoing rent on time in full as due. 
  
  
 708 s. 49th street, philadelphia, pa 19143",1.4,3.5750203072302282,0.0,1.0,1.0,0.0,0.0,0.0,9.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/20/2017|disposition entered by trial commissioner: carmen rivera 
 1.  defendant and all occupants to have until 7/21/17 to vacate 2.  landlord to keep security deposit and/or prepaid rent 3.  plaintiff's claim for money is withdrawn without prejudice and shall    be waived so long as defendant and all occupants vacate and remove all    personal property by 7/21/17 and leave premises in a broom clean    condition. 4. counsel for plaintiff shall provide counsel for defendant with a    signed order to vacate to be filed with the court do long as defendant    and all occupants vacate and remove all personal property by 7/21/17    and leave premises in a broom clean condition.   (continued...) 
  
  
 105 n 58th st. # 2nd fl #2, phila, pa 19139",2.9,1.06451486727903,1.0,0.0,1.0,0.0,0.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3914.50|date filed: 10/29/1997 
  
  
  
 b-24w , 1101 e sydney st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2000.00 plus costs $83.00 for a total of $2083.00|judgment for possession as of 08/04/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall pay ongoing monthly rent by the 15th of each month    beginning 8/15/14. (not to be applied to the judgment.) (2) tenants shall pay an additional $600 by the 30th of each month    beginning 8/30/14 until the judgment is paid in full. (3) kimberly duff is authorized to bind james duff to this agreement. prepared by cb 
  
  
 4401 ashburner st., apt b, philadelphia, pa 19136",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3600.00 plus costs $117.00 for a total of $3717.00|judgment for possession as of 07/26/2017|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord to a clean and vacant unit by 9/9/17. so long    as tenant complies with all of the above, then the money judgment    shall be reduced to $2717.00. (2) landlord shall also retain any security deposit and prepaid rent. prepared by cb 
  
  
 146 n 61st st, phila, pa 19139",2.7,0.9674625373153485,1.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1680.00 plus costs $78.00 for a total of $1758.00|judgment for possession as of 01/14/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) tenant pays at least $400 toward this judgment by the 15th of each consecutive month starting 2/15/13 until this judgment is paid in full, 2) regular rent starting with february 2013 and all future rent is paid when due until this judgment is paid in full, 3) all new utility bills are paid when due, 4) landlord is allowed access with 24 hours notice. both parties agree that any missed payment under this agreement will constitute a breach of the lease and terminate the term of the lease. 
  
  
 347 e. somerset st, philadelphia, pa 19134",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,131.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $3,185.50, plus interest from n/a. judgment for possession from 03/17/2005. possession granted on the basis of non-payment of rent. 
  
  
  
 33 e roumfort rd, canterbury apts- m-1, phila, pa 19119",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,768.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $3,822.00, plus interest from n/a. judgment for possession from 12/16/2005. possession granted on the basis of non-payment of rent. see scanned exhibit. 
  
  
  
 artist village apts, 700-34 s 17th st, #503-s, phila, pa 19146",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 802.00|date filed: 04/12/1989 
  
  
  
 prop at liddonfield , 8815b cottage st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2800.00 plus costs $112.00 for a total of $2912.00.|judgment for possession as of 11/25/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to pay plaintiff $50 on 11/26/14 and $50 on 11/28/14 towards outstanding balance. defendant will pay plaintiff additional $50 on 1st of each month starting 12/1/14 and ending when the entire money judgment has been paid in full. defendant will make monthly rent payment on 1st of each month. the order to satisy was explained. 
  
  
 1516 arrott st, apt. 1r, philadelphia, pa 19124",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 220.00|date filed: 11/29/1983 
  
  
  
 1st fl , 01715n29th st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $138.00 plus costs $83.00 for a total of $221.00|judgment for possession as of 11/14/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 12/16/2013 
 defendant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if she misses the due date. defendant further understands that ""time is of the essence"" which means that by signing this agreement, you may waive the right to ""pay and stay"" to avoid eviction if your balance is not paid in full by the above mentioned date. 
  
  
 119 north allison street, 018- arch homes, philadelphia, pa 19139",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1900.00 plus costs $0.00 for a total of $1900.00.|judgment for possession as of 02/05/2018.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 ms. kelley will make payments of $500 towards the back balance and current rent on the 15th and 30th of each month, starting 2/15/18 & 2/28/18. ($800 for current rent and $200 towards the money judgment). feb 2018 rent is not included in the balance. once ms. kelley receives her tax refund she will pay the money judgment in full. order to satisfy has been explained. 
  
  
 627 brill street, philadelphia, pa 19120",0.30000000000000004,0.006815428873053169,0.0,0.0,0.0,0.0,0.0,0.0,3.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,207.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,261.50, plus interest from n/a. judgment for possession from 07/28/2005. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 08/08/2005. 
  
  
  
 5008 bingham st , 1st floor, phila, pa 19120",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,640.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,702.00, plus interest from n/a. judgment for possession from 11/20/2008. possession granted on the basis of non-payment of rent. see scanned agreement. jba scanned by mediation.|parties appearing: daniel banks, marilyn grier. 
  
  
  
 6610 n. 8th street, apt. b-305, phila, pa 19126",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2430.00|date filed: 11/29/2000|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2430.00|date filed: 11/29/2000 
  
  
  
 apt 9-j hilltower apts , 7600 stenton ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $732.53 plus costs $83.00 for a total of $815.53|judgment for possession as of 10/04/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant has paid $200 today, which has been credited above. tenant to pay as follows: ongoing monthly water/sewer bill, not to be applied to back balance; additional $100 every month, by the 10th, beginning 11/10/13 until paid in full. 
  
  
 4822 griscom st, phila, pa 19124",0.2,0.2972806874835305,0.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 881.00|date filed: 01/04/1984 
  
  
  
 2nd fnt , 04808, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 365.50|date filed: 01/12/1993 
  
  
  
 2nd front , 4010 girard ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 416.00|date filed: 06/18/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $606.00|possession from: 12/10/2003|comment: see transcript 
  
  
  
 2401 a edgley st, r.rosen, phila, pa 19121",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1142.27|date filed: 05/10/1995 
  
  
  
 #16c mill creek apts , 4505 fairmount ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. see scanned exhibit,scanned by t.c.g.m. 
  
  
  
 1810 rittenhouse square, rittenhouse savoy #203, phila, pa 19103",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 02/15/1984 
  
  
  
 2nd flr apt , 06027, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,004.00|possession from: 01/13/2003 
  
  
  
 123a wilder st, phila, pa 19147",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3099.32 plus costs $105 for a total of $3204.32|judgment for possession as of 12/22/2010 
 tenant to have until 1/22/11 to vacate. 
  
  
 155 n. peach st., philadelphia, pa 19139",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7640.00 plus costs $105.00 for a total of $7745.00|judgment for possession as of 02/24/2012 
  
  
  
 5116 jackson street, philadelphia, pa 19124",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - mediated judgment by agreement.  judgment amount: $435.00|possession from: 04/24/2003 
  
  
  
 unknown",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 511.00|date filed: 11/20/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $464.50 plus costs $78.00 for a total of $542.50.|judgment for possession as of 09/16/2011.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 parties have agreed to the following: parties have agreed to the amount of the above money judgment as the current balance. plaintiff received $155.50 in a check at the mediation. once the check clears, plaintiff will reduce the money judgment accordingly. plaintiff agrees to let defendant remain in possession of the premises provided the following payment is made as scheduled. defendant agrees to pay off the money judgment in full on or before 9/19/11 (payment must be postmarked by 9/19/11). defendant also understands that failure to pay ongoing rent (not included in the above money judgment) by the 10th of each month is grounds for eviction. order to satisfy has been explained to the parties. 
  
  
 4229 baltimore ave, apt. 2f, phila, pa 19104",1.8,2.0306006458628043,0.0,0.0,1.0,0.0,1.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1435.00|date filed: 09/22/1987 
  
  
  
 apt 308 , 05101n12th st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1113.50|date filed: 03/13/1996 
  
  
  
 apt e-1 , 900 n 63rd st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 10/24/1983 
  
  
  
 3rd floor , 02307, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $689.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $751.50, plus interest from n/a. judgment for possession from 09/17/2008. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 10/17/2008.|all parties appeared. 
  
  
  
 1531 bucknell way, blumberg apts., philadelphia, pa 19121",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5766.75 plus costs $0.00 for a total of $5766.75.|judgment for possession as of 03/19/2018.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1. ms. boynton will pay an additional amount of $1000.00 per month beginning on 4/1/2018 and continuing until the money judgment is satisfied in full. 2. rent will continue to be due between the 1st and 5th of the month. 3. order to satisfy has been explained. 
  
  
 147 n 58th st, philadelphia, pa 19139",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2200.00 plus costs $69.50 for a total of $2269.50|judgment for possession as of 10/26/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/16/2009 
 judgment of possession to be satisfied if defendants pay $2269.50 by 11/16/2009. 
  
  
 2047 granite street, phila, pa 19124",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4324.85 plus costs $117.00 for a total of $4441.85|judgment for possession as of 05/28/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 tenant will pay ongoing rent on time and in full by the 5th of each month commencing june 2015 and continuing for the duration of this agreement. tenant will pay the judgment amount by paying $300 per month by the 15th of each month commencing june 2015 and continuing until paid in full. landlord may proceed with the eviction if any payment is not made on time or in full, including the ongoing rent payments. all parties agree to extend the 180 day rule. 
  
  
 2509 s robinson st, philadelphia, pa 19142",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1019.50 plus costs $83 for a total of $1102.50|judgment for possession as of 07/21/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/11/2010 
 defendant agrees to the above. 
  
  
 2702 winton ter, wilson park, philadelphia, pa 19145",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $535.00|possession from: 06/25/2003|comment: see transcript 
  
  
  
 1515 hemerger way, apt 1005, phila, pa 19121",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1600.00 plus costs $62.00 for a total of $1662.00.|judgment for possession as of 11/21/2008.|money judgment to be satisfied if defendant vacates by 12/06/2008. 
 defendant will vacate by december 6, 2008. if defendant vacates as above plaintiff will waive judgment and december, 2008 rent. order to satisfy was explained. plaintiff will mail order to satisfy to: 214 s. 45st, phila pa 19104 
  
  
 823 n. 49th st., philadelphia, pa 19139",3.2,2.576387949376911,1.0,0.0,1.0,0.0,0.0,1.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1200.00 plus costs $64.50 for a total of $1264.50.|judgment for possession as of 08/03/2009.|money judgment to be satisfied if defendant vacates by see below. 
 the defendant agrees to vacate the premises no later than 09/01/09. the plaintiff agrees that if the defendant vacates by 09/01/09, the total money judgment will be waived. order to satisfy explained. 
  
  
 2932 b street, philadelphia, pa 19134",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 653.86|date filed: 05/24/1995 
  
  
  
 richard allen , 832b percy pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 660.64|date filed: 10/27/1987 
  
  
  
 prop at , 01306wwishart st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1856.84 plus costs $128.00 for a total of $1984.84|judgment for possession as of 03/17/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay                  $600 by 3/18/15. (2) tenant shall pay                  ongoing monthly rent by the 1st of each month    beginning 4/1/15.                  (not to be applied to the judgment.) (3) tenant shall pay                  an additional $1384.84 by 4/17/15. prepared by cb 
  
  
 7334 rockwell ave, philadelphia, pa 19111",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 431.00|date filed: 11/23/1977 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession as of 02/03/2023|disposition entered by trial commissioner: laura krause 
 1. tenant and all other occupants will vacate the property by march 20, 2023. 2. tenant will leave the property in broom swept condition. 3. landlord withdraws without prejudice their claim for money damages but reserves the right to pursue them later in a separate action. 4. tenant will comply with the terms of the lease while they remain at the property. 5. both parties agree the lease terminates on march 20, 2023.   (continued...) 
  
  
 7810 algon ave aka 7810-20 algon ave # a201, philadelphia, pa 19111",2.1,-0.8562246014722267,1.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3000.00 plus costs $115.50 for a total of $3115.50|judgment for possession as of 08/11/2011|money judgment to be satisfied if defendant vacates by 10/03/2011 
 landlord not to harrass tenant. landlord to leave water on. tenant to leave premises clean. tenant to leave all appliances including stove. 
  
  
 7104 frankford avenue, apartment a, philadelphia, pa 19135",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2215.50|date filed: 10/06/2000 
  
  
  
 apt a-305 , 6451 oxford ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $756.00 plus costs $0.00 for a total of $756.00|disposition entered by trial commissioner: kimberly flood 
 execution stayed pending payment on or before 6/15/17.                                                   no further payments will by made by pha as tenant has vacated. 
  
  
 155 e godfrey ave, #n-301, philadelphia, pa 19120",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2178.50|date filed: 07/03/1997 
  
  
  
 1st flr , 3333 n park ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $4541.45 plus costs $105.00 for a total of $4646.45 
 1.  defendant has vacated the premises and removed all personal property 2.  landlord to keep security deposit and/or prepaid rent 3.  execution of money judgment stayed so long as defendant pays $50.00     per month by the 15th day of each month beginning 5/15/12 and     continuing until judgment is paid in full. prepared by t.b. 
  
  
 342 n. horton st., philadelphia, pa 19139",0.1,-0.787974195731475,0.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7205.00 plus costs $121.75 for a total of $7326.75|judgment for possession as of 10/26/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: karen quick 
 1. november rent to be paid by 11/5/2022 (not applied to judgment) 2. $400.00 by 11/20/2022 3. december rent to be paid by 12/5/2022 (not applied to judgment) 4. $400.00 by 12/20/2022 5. january rent to be paid by 1/5/2023 (not applied to judgment) 6. $400.00 by 1/20/2023 7. february rent to be paid by 2/5/2023 (not applied to judgment) 8. $400.00 by 2/20/2023 9. march rent to be paid by 3/5/2023 (not applied to judgment) 10.$5726.75 by 3/20/2023   (continued...) 
  
  
 6007 n. 10th st aka 6013 n 10th st, ent @ 6013 north 10th street # c, philadelphia, pa 19141",1.6,3.565660311815207,0.0,0.0,1.0,0.0,0.0,0.0,11.0,8.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,533.50|possession from: 09/27/2002|comment: reviewed w/deft 
  
  
  
 6201 crittenden st, unit h-2 washington lane apts, phila, pa 19138",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $12791.78 plus costs $121.75 for a total of $12913.53|judgment for possession as of 06/28/2021|disposition entered by trial commissioner: carmen rivera 
 defendant will vacate, remove all personal property , return keys, leave the premises in good condition by july 31, 2021. plaintiff may file first writ forthwith. 
  
  
 3500 powelton avenue, #a002, philadelphia, pa 19104",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2728.78 plus costs $100.50 for a total of $2829.28|judgment for possession as of 06/16/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/07/2016 
  
  
  
 800 cottman ave, #155, philadelphia, pa 19111",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2750.94|date filed: 04/23/2002 
  
  
  
 apt rr2 , 3813 spring garden s, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,912.18 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $4,999.18, plus interest from n/a. judgment for possession from 12/13/2007. possession granted on the basis of non-payment of rent. see scanned jba.|parties appearing: leonard mancini, shawn grady.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,912.18 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $4,999.18, plus interest from n/a. judgment for possession from 12/13/2007. possession granted on the basis of non-payment of rent. see scanned jba.|parties appearing: leonard mancini. 
  
  
  
 1977 lardner street, phila, pa 19149",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2010.00|date filed: 12/02/1997 
  
  
  
 apt 1 d 6 , 454 e sharpnack st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1400.50|date filed: 09/20/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1400.50|date filed: 09/20/2001 
  
  
  
 apt b 2nd flr , 105 lockart plaza , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $666.50 plus costs $88.50 for a total of $755.00|judgment for possession as of 01/18/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 02/08/2011 
 judgment of possession to be satisfied if defendants pay $755.00 by 2/08/2011. lauren cook binding self & authorized to bind darnell palmer. 
  
  
 4000 higbee street apt#2, phila, pa 19135",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1564.27 plus costs $99.75 for a total of $1664.02|judgment for possession as of 12/13/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay ongoing rent on time and in full by the 10th of each month starting on january 10, 2019 and continuing for the duration of this agreement. tenant agrees to pay the judgment amount by paying $400.00 on or before the 10th of each month starting on january 10, 2019 and continuing until the judgment amount is paid in full. if any payment, including ongoing rent, is not made on time or in full landlord may proceed with eviction. tenant agrees to abide by the cleaning and de-cluttering contracts that she has signed and to otherwise keep her unit clean and sanitary. 
  
  
 2237 bryn mawr ave # 102, philadelphia, pa 19131",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $465.65 plus costs $64.50 for a total of $530.15.|judgment for possession as of 11/30/2009.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 - tenant paid $1200 in cash today (nov. 30, 2009) to pay rent for october and november, the above listed amount is now the current balance. - landlord agrees to repair the stairs to the front entrance, including the hole leading to the basement by december 10, 2009. - tenant agrees to repair all the remaining damages listed on the l&i report (see scanned report) to be completed by 12/31/09. - if landlord makes the required repairs to the stairs, tenant agrees to pay the balance of the money judgment (listed above) by december 10, 2009. - order to satisfy has been explained to both parties. landlord understands that upon                                                                                         ( more ) 
  
  
 4547 north bouvier street, phila, pa 19140",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1775.03|date filed: 10/07/1999 
  
  
  
 #23-d sherwood crossing ap, 3400 red lion rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1711.00 plus costs $0.00 for a total of $1711.00|judgment for possession as of 08/20/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendants to pay sept. 09 rent of $750.00 by 09/05/09, then $285.19 by 09/15/2009, then oct. 2009 rent of $750.00 by 10/05/2009 then $285.19 towards the judgment by 10/15/09, then nov., 2009 rent of $750.00 by 11/05/2009, then $285.19 towards the judgment by 11/15/2009, then dec., 09 rent of $750.00 by 12/05/2009 then $285.19 towards the judgment by 12/15/2009, then jan., 2010 rent of $750.00 by 01/05/2010, then $285.19 towards the judgment by 01/15/2010, then feb., 2010 rent of $750.00 by 02/05/2010, then $285.16 towards the judgment by 02/15/2010, ongoing rent to begin 03/01/2010 180 day rule is waived. 
 26.0 
 disposition - judgment for defendant.  tapeid: 4f start position: 1:45 end position: 2:10|judgment for defendant.|parties appearing: leonard mancini, lauf frazier & all occupants.|and|disposition - judgment for defendant.  tapeid: 4f start position: 1:45 end position: 2:10|judgment for defendant.|parties appearing: leonard mancini, elise frazier. 
 1552 n. allison street, phila, pa 19131",1.9000000000000001,5.22300294514923,0.0,0.0,1.0,0.0,0.0,0.0,14.0,15.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7247.85 plus costs $105.00 for a total of $7352.85|judgment for possession as of 06/03/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 judgment of possession to be satisfied if defendant pays as follows: defendant will pay $1200.00 to be postmarked by 6/09/2010 & $1200.00 to be postmarked by 6/30/2010 & $4952.85 to be postmarked by 7/15/2010. (all payments by money orders must be postmarked by due dates and sent by over-nite delivery)  and defendant will pay july 2010 rent pursuant to lease terms & all utilities by due dates. 
  
  
 3401 disston street, phila, pa 19149",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5644.50 plus costs $110.00 for a total of $5754.50|judgment for possession as of 02/19/2015 
 complaint is amended to include termination of the term. tenant will vacate and return keys, leaving property in a clean, broomswept condition by march 12, 2015. 
  
  
 4211 parrish street, philadelphia, pa 19104",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4914.00 plus costs $116.75 for a total of $5030.75.|judgment for possession as of 08/07/2019.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1. tenant agrees to vacate the property no later than 8/31/19, she will remove all personal property, trash and debris and return the keys back to the landlord. 2. tenant agrees to pay between $200-$300 towards the money judgment, no later than the 15th of each month, starting 9/15/19 and continuing until paid in full. 3. payments will be made by check or money order and sent to landlord. order to satisfy has been explained. 
  
  
 8113 frankford ave, unit 3, philadelphia, pa 19136",2.8,1.3648573496176126,1.0,0.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 774.22|date filed: 08/10/1983 
  
  
  
 prop at , 03400, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 08/16/2013 
 1.    defendant to have until 9/16/13 to vacate 2.    landlord to keep security deposit and/or prepaid rent 3.    lease terminated by agreement 4.    plaintiff's claim for money is withdrawn without prejudice and shall      be waived so long as defendant and all occupants vacate the premises      and remove all personal property by 9/20/13 and leave premises in a      broom clean condition. prepared by t.b. 
  
  
 2235 s. 7th st., 2nd fl., phila, pa 19148",2.8,0.7834096040835736,1.0,0.0,1.0,0.0,0.0,0.0,3.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1916.09 plus costs $99.75 for a total of $2015.84|judgment for possession as of 06/21/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 tenant will pay the judgment amount, ongoing rent, late fee (if applicable) and ongoing water charges as follows: tenant will pay $1000 by 7/6/18, $1000 by 7/20/18 and then $500 every two weeks thereafter commencing friday august 3, 2018 and continuing every other friday until her account is completely paid in full including all ongoing rents, late fees (if applicable) and water bills. if any payment is not made on time or in full as set forth herein, landlord may proceed with the eviction. 
  
  
 2433 s millick st, philadelphia, pa 19142",1.8,2.9510398149891612,0.0,1.0,1.0,0.0,1.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $972.00 plus costs $105.00 for a total of $1077.00|judgment for possession as of 08/31/2010 
 tenant to have until 9/30/10 to vacate, unless a paymeent agreement is reached in writing and signed by all parties. 
  
  
 601 w. montgomery ave., apt. b, phila, pa 19122",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,828.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,882.00, plus interest from n/a. judgment for possession from 12/16/2004. possession granted on the basis of non-payment of rent. 
  
  
  
 152 w ruscomb st, phila, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 700.00|date filed: 06/19/1986 
  
  
  
 1st floor , 02731wcolumbia av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 528.50|date filed: 07/11/1994 
  
  
  
 2nd fl frt , 4837 baltimore ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 237.00|date filed: 05/16/1990 
  
  
  
 richard allen homes , 905a ogden place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2060.00|date filed: 09/17/1998 
  
  
  
 apt#b , 445 w clapier st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1645.50|date filed: 01/29/2002 
  
  
  
 1st fl front , 743 s 23rd st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 422.00|date filed: 03/08/1995 
  
  
  
 richard allen , 1112b olive pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2287.00 plus costs $117.00 for a total of $2404.00.|judgment for possession as of 01/29/2016.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 ms. witherspoon will pay $800 today to go towards the judgment. feb 2016 rent and all rents owed during thr duration of this agreement will be paid on time as per the lease agreement. she will pay $250 in 2 weeks, and two weeks after that first payment she will pay $800. this payments pattern will continue until the judgdment is paid in full. order to satisfy has been explained. 
  
  
 5321 wayne avenue, apt 406, philadelphia, pa 19144",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $67.00 costs for a total amount due of $1,467.00, plus interest from n/a. judgment for possession from 04/02/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $67.00 costs for a total amount due of $1,467.00, plus interest from n/a. judgment for possession from 04/02/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation. 
  
  
  
 3306 gransback street, phila, pa 19134",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 05/18/2017|disposition entered by trial commissioner: morgan krouse 
 landlord will keep $1395.00 of tenant's pre-paid rent/security deposit to cover back balance. tenant agrees to vacate the premises and return keys to landlord on or before 6/30/17. writs may issue in due course. eviction is stayed until 7/1/2017. 
  
  
 2728 west montgomery avenue, philadelphia, pa 19121",3.3,1.0012161100639727,1.0,0.0,0.0,0.0,1.0,0.0,3.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,234.00|possession from: 08/12/2004|comment: alias writ stayed until 9/12/2004. 
  
  
  
 921 belmont ave, 1st flr, phila, pa 19104",0.2,-0.855737579856442,0.0,0.0,0.0,0.0,0.0,0.0,2.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1641.25|date filed: 08/29/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1641.25|date filed: 08/29/1997 
  
  
  
 apt 1st fl frt , 5222 greene st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2350.00 plus costs $94.75 for a total of $2444.75.|judgment for possession as of 12/12/2018. 
 parties agree to the following: 1) ms. ramos agrees to vacate the property, including all personal belongings and possessions, and return the keys to ms. detres on or before january 31, 2019. 2) ms. ramos agrees to pay to ms. detres the amount of $100 toward money judgment and costs on or before the last day of the month, each month, beginning in january 2019 and continuing through the end of this agreement. 3) order to satisfy has been explained. 
  
  
 3311 n howard street, philadelphia, pa 19140",2.1,-0.3910664050449955,1.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $675.00 plus costs $90.00 for a total of $765.00.|judgment for possession as of 06/01/2015.|money judgment to be satisfied if defendant vacates by 06/22/2015. 
 mr. jones will vacate no later than 6/22/15. if he vacates on time and leaves the property in a broom swept condiiton, the money judgment will be satisfied. order to satisfy has been explained. 
  
  
 2408 w allegheny ave, 2nd bedroom from the end, philadelphia, pa 19148",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 548.87|date filed: 11/08/1989 
  
  
  
 apt e2 , 6930 n broad st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 600.50|date filed: 06/07/1995 
  
  
  
 richard allen , 812b alder pl. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 01/12/1982|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 01/12/1982 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2292.50|date filed: 04/04/1988 
  
  
  
 prop at , 6959 fowler st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1983.47 plus costs $110.50 for a total of $2093.97|judgment for possession as of 09/17/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/08/2012 
  
  
  
 7400 haverford ave #w-417, philadelphia, pa 19151",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1159.50|date filed: 03/23/1987|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1159.50|date filed: 03/23/1987 
  
  
  
 prop at , 02903bchatham st, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 98.00|date filed: 02/13/1976 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,804.00, plus interest from n/a. judgment for possession from 06/07/2005. possession granted on the basis of non-payment of rent. stay alias writ of execution until 06/29/2005. possession judgment to be vacated if defendant and all other occupants pays by 06/28/2005.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,804.00, plus interest from n/a. judgment for possession from 06/07/2005. possession granted on the basis of non-payment of rent. stay alias writ of execution until 06/29/2005. possession judgment to be vacated if defendant and all other occupants pays by 06/28/2005. 
  
  
  
 7232 algard st, phila, pa 19135",1.1,2.6252921922651566,0.0,0.0,1.0,0.0,0.0,0.0,6.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3991.75 plus costs $99.75 for a total of $4091.50|judgment for possession as of 08/01/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/14/2019|disposition entered by trial commissioner: carmen rivera 
 the plaintiff binds annie thomas to this agreement.                                                 the defendant agrees to make the payments as follows to get caught up: on august 1st. - $50.00 on august 9th. - $300.00 on august 16th. - $200.00 on august 18th. - $1800.00 on august 24th. - $75.00 on august 30th. - $400.00 on september 5th. - $900.00 on september 7th. - $75.00  (continued...) 
  
  
 2123 carver st.,, philadelphia, pa 19124",0.7,1.3845815903765235,0.0,0.0,1.0,0.0,0.0,0.0,2.0,11.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,303.73|possession from: 09/27/2002|comment: reviewed w/deft|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,303.73|possession from: 09/27/2002 
  
  
  
 1601-25 e mt airy ave, unit 306-b mt airy arms, phila, pa 19150",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2029.00 plus costs $117.00 for a total of $2146.00|judgment for possession as of 04/02/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/23/2015 
 agreement made by jonathan e. mayer, esq., id 316430. tenant to pay balance in full on or before april 23, 2015. 
  
  
 5600 ogontz ave, #e-32, philadelphia, pa 19141",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $83.00 for a total of $83.00|judgment for possession as of 05/23/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 06/24/2013 
 tenant agrees to the above terms. tenant understands that should she fail to satisfy the terms of the jba by june 24, 2013, tenant will be responsible for all writ and truck fees related to the eviction process. time is of the essence and entering into this jba may waive your right to pay your arrears and stay the eviction if you fail to make full payment by the due date. tenant agrees to avoid nuisance, disturbance, and terroristic threats on and off the property. tenant agrees to waive the 180 day rule. 
  
  
 617 north 17th street a, francisville, philadelphia, pa 19130",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $330.00 plus costs $0.00 for a total of $330.00 
 pha to pay $330 within 45 days. 
  
  
 2101 winchester ave, apt c-5s, philadelphia, pa 19115",0.0,-0.38121938801419003,0.0,1.0,0.0,0.0,0.0,0.0,0.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $9602.00 plus costs $0.00 for a total of $9602.00|judgment for possession as of 05/10/2021|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: joseph mcdermott 
 tenant shall be responsible for paying her monthly rent and utilities in a timely manner beginning june 5th 2021, and shall continue to pay her monthly rent and utilities to be due every subsequent month thereafter by the 5th throughout the life of this jba and afterwards pursuant to the terms of her lease. tenant has already applied for phase 4 rental relief tenant agrees to pay the above judgment amount in the following way; 1) tenant shall pay $100.00 a month towards the above judgment to be due by june 20th 2021, and shall continue to pay $100.00 a month every subsequent month thereafter to be due by (continued...) 
  
  
 5515 walnut street, a, philadelphia, pa 19139",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2394.50 plus costs $0.00 for a total of $2394.50|judgment for possession as of 12/01/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 lockout is stayed if the following is complied with: defendant shall make a payment for december 2014 rent in the amount of $875.00 on or before the 15th of december 2014. defandant shall make a payment towards arrears in the amount of $200.00 on or before december 30, 2014. thereafter defendant shall make a payment towards arrears by the 15th day of the month, starting with january 2015. regular rent shall be paid on or before the 5th day each month beginning january 2015. if defendant complies with the foregoing, lockout will be stayed. if defendant breaches the foregoing, plaintiff may proceed with lockout. 
  
  
 3000 woodhaven road, a/k/a 514 waterview lane, philadelphia, pa 19154",1.1,0.5072559894138116,0.0,0.0,0.0,0.0,1.0,0.0,1.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,229.00|possession from: 06/25/2004|comment: alias writ stayed until or or after 7/26/2004/this case i s based on non-payment of rent and termination of the term/see transcript|and|disposition - judgment by agreement for money and/or possession.  judgment amount: $1,229.00|possession from: 06/25/2004|comment: alias writ stayed until or or after 7/26/2004/this case i s based on non-payment of rent and termination of the term/see transcript 
  
  
  
 206 lockart lane 2nd floor, phila, pa 19116",0.4,-0.17723750435872157,0.0,0.0,0.0,0.0,0.0,0.0,4.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/01/2018|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to vacate rental premises on or before november 30, 2018. landlord keeps security deposit and prepaid rent. all writs can issue forthwith but no lockout until after above date. as long as tenant follows foregoing terms and conditions, landlord will execute an order to vacate which defendant may then file with the court. 
  
  
 3456 n hope st, philadelphia, pa 19140",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1398.00 plus costs $95.00 for a total of $1493.00|judgment for possession as of 10/03/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/24/2014 
 tenant paid $750.00 at court by money order.                                          said payment was deducted and the remaining balance is reflected above. 
  
  
 1100 w godfrey ave ent @, 1101 w spencer st #s-207, philadelphia, pa 19141",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 04/24/2018|disposition entered by trial commissioner: carmen rivera 
 1.  defendants and all occupants to have until 5/31/18 to vacate 2.  security deposit disposition to be handled according to law. 3.  plaintiff's claim for money is withdrawn without prejudice and shall    be waived so long as defendant and all occupants vacate and remove all    personal property by 5/31/18 and leave premises in a broom clean    condition. 4. counsel for plaintiff shall provide counsel for defendant with a signed   order to vacate judgment to be filed with the court do long as   defendant and all occupants vacate and remove all personal property by   5/31/18 and leave premises in a broom clean condition. 5. lease terminated by agreement  (continued...) 
  
  
 2531 e. clearfield street ent@, 2533 e. clearfield street apt 1, philadelphia, pa 19134",2.9,1.06451486727903,1.0,0.0,1.0,0.0,0.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 507.50|date filed: 01/26/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 790.00|date filed: 08/21/1996 
  
  
  
 raymond rosen , 2238 w edgley st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 218.50|date filed: 11/27/2001 
  
  
  
 apt #45 , 209 vine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1678.50|date filed: 07/24/1997 
  
  
  
 allegheny apt 202 , 1605 w allegheny ave, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1150.00 plus costs $56.00 for a total of $1206.00|judgment for possession as of 12/03/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenanat shall pay $100.00 each month begining december 2010 until balance is paid in full along with current rent. judgment amout reflects amount owed through november 2010. 
  
  
 6412 germantown ave, 2nd fl rear, phila, pa 19119",0.1,-0.10011412481873364,0.0,1.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 915.00|date filed: 11/17/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1045.50|date filed: 12/13/1999|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1045.50|date filed: 12/13/1999 
  
  
  
 apt a 2 , 4616 leiper st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1385.00 plus costs $90.00 for a total of $1475.00|judgment for possession as of 01/08/2016 
 judgment shall be deemed satisfied and all writs shall be stayed if: tenant pays $30 per month by the 20th of each month starting with 1/20/16. no lockout before 2/8/16. 
  
  
 1807 w montgomery ave, philadelphia, pa 19121",1.3,0.9531769666979166,0.0,0.0,0.0,0.0,1.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 998.50|date filed: 06/22/1998 
  
  
  
 prop at , 6030 n marvine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $746.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $60.00 costs for a total amount due of $806.00, plus interest from n/a. judgment for possession from 02/26/2008. possession granted on the basis of non-payment of rent. see scanned jba done by t/c - m.b.|parties appearing: glenn ross, allen young and all occs.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $746.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $60.00 costs for a total amount due of $806.00, plus interest from n/a. judgment for possession from 02/26/2008. possession granted on the basis of non-payment of rent. see scanned jba done by t/c - m.b.|parties appearing: glenn ross, allen young and all occs. 
  
  
  
 7402 algon ave, apt d, philadelphia, pa 19111",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2912.78|date filed: 05/01/1997 
  
  
  
 apt 207-b hoffman pl , 1100 s 58th st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 795.00|date filed: 03/24/1993 
  
  
  
 norris apts , 2037 n 11th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5770.00 plus costs $86.50 for a total of $5856.50|judgment for possession as of 04/03/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 defendant will pay $500.00 on or before 6/26/09 towards the judgment amount. tenant will pay a minimum of $500.00 per month towards the judgment amount thereafter commencing july 2009 and continuing until the judgment is paid in full. said payments must be received by the landlord on or before the 25th day of each month. all parties agree that the 180 day rule is waived.  tenant will pay ongoing rent starting july 2009 on the first day of the month in which it is due. during the pendancy of this agreement, if any payment towards the judgment and/or ongoing rent is not made on time or in full, landlord may proceed with the eviction. 
  
  
 1100 w godfrey ave, ent @, 1101 w spencer st, #s-410, phila, pa 19141",1.2,1.4762213235220092,0.0,1.0,0.0,0.0,1.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 985.00|date filed: 07/24/1991 
  
  
  
 tasker homes , 3105d fernon drive , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,396.50|possession from: 12/13/2002 
  
  
  
 4991 parkside ave, apt 1913-57, phila, pa 19131",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1850.00|date filed: 09/01/1987 
  
  
  
 prop at , 05740, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 250.00|date filed: 10/04/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 250.00|date filed: 10/04/1995 
  
  
  
 prop at , 1530 w oakdale st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6044.26 plus costs $0.00 for a total of $6044.26|judgment for possession as of 09/09/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenants will continue tenancy if and only if this payment schedule is followed timely: 1)tenant must pay 2000 dollars towards judgment by september 23, 2019. 2)tenant must pay ongoing rent by the 5th day of every month beginning october 5, 2019 and continuing for the duration of this agreement. ongoing rents will not be applied to judgment. 3)tenants must pay 500 dollars towards the judgment by the 5th day of every month beginning october 5, 2019 and continuing to pay 500 dollars by the 5th day of each month thereafter until total payments towards judgment in amount of 4,044.26 are made; if these payments are made as stated above landlord will forgive balalnce of judgment; if payments are not made as stated above landlord will proceed with eviction and full amount of judgment will stand less credit for payments actually received. 
  
  
 310 w albanus street, philadelphia, pa 19120",1.1,0.27467689120019595,0.0,0.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $834.57 plus costs $83.00 for a total of $917.57|judgment for possession as of 02/23/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/12/2012 
 tenant agrees to the above terms. 
  
  
 1216 north 10th street, harrison plaza, philadelphia, pa 19122",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,415.50|possession from: 09/04/2002 
  
  
  
 unknown",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2981.50|date filed: 08/04/1998 
  
  
  
 prop at , 2423 kimball st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,977.57|possession from: 01/10/2003|comment: alias writ stayed until after 02/15/2003 
  
  
  
 4350 josephine st, phila, pa 19124",0.2,-0.855737579856442,0.0,0.0,0.0,0.0,0.0,0.0,2.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 403.50|date filed: 04/02/1996 
  
  
  
 prop at , 4206 westminster ave, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 740.50|date filed: 08/10/2000 
  
  
  
 apt a , 4322 pilling st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1699.50 plus costs $83.00 for a total of $1782.50|judgment for possession as of 02/08/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/01/2013 
  
  
  
 6350 greene street #810, philadelphia, pa 19144",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 70.49|date filed: 08/12/1977|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 70.49|date filed: 08/12/1977|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 70.49|date filed: 08/12/1977 
  
  
  
 unknown",0.30000000000000004,-0.6909218657677936,0.0,0.0,0.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 360.00|date filed: 05/19/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 810.50|date filed: 06/08/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 28.50|date filed: 10/30/1998 
  
  
  
 2nd fl apt , 1609 s 60th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2275.00 plus costs $95.00 for a total of $2370.00|judgment for possession as of 08/18/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay $950 by 8/19/15. (2) tenant shall pay an additional $920 by 8/26/15. (3) tenant shall pay september rent of $580 by 9/3/15. (not to be applied    to the judgment.) (4) tenant shall pay an additional $100 by 9/3/15. (5) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 10/1/15. (not to be applied to the judgment.) (6) tenant shall pay an additional $100 by the 1st of each month beginning    10/1/15 until the judgment is paid in full. (7) municipal court 180 day rule waived.   (continued...) 
  
  
 4701 walnut st 4701-19 walnut street, ent @ ent @ 4715 walnut st., apt. 124, philadelphia, pa 19139",1.2000000000000002,3.1290993299461234,0.0,1.0,1.0,0.0,0.0,0.0,7.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/24/2013 
 defendant promises to move out by 7/24/13 and no lockout may occur before that date. both parties agree to amend the complaint to include termination of term. all writs may issue forthwith. plaintiff agrees that defendant was not damaging the premises and did not cause any damages at the rental premises. plaintiff agrees to withdraw the component of this action that suggests that defendant breached the lease by causing damages. defendant agrees that there was a landlord tenant relationship existing between the parties. 
  
  
 6213 grays ave., philadelphia, pa 19139",3.7,1.681244976926596,1.0,0.0,1.0,0.0,1.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 244.00|date filed: 12/17/1986 
  
  
  
 passyunk homes , 02413, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4250.00 plus costs $0.00 for a total of $4250.00|judgment for possession as of 08/09/2022|disposition entered by trial commissioner: laura krause 
 1. tenant agrees to vacate the property by 10/9/2022, leaving the property free of any personal belongings, in a broom swept condition free of any tenant-created damages and by returning the key to the landlord by that date. 2. tenant agrees that tenant owes $4250. 3. even if the above amount of $4250 is paid, tenant still must vacate by 10/9/2022. 4. all writs may file forthwith but no lockout until after 10/9/2022. 
  
  
 6649 walker st, phila, pa 19135",3.9,2.8249032488515478,1.0,0.0,1.0,0.0,1.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 428.50|date filed: 12/15/1998 
  
  
  
 apt a 3 , 4619 chester ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 513.00|date filed: 06/28/2000 
  
  
  
 #g tasker homes , 1703 patton dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3442.28|date filed: 10/19/1998 
  
  
  
 prop at , 234 e albanus st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2139.29|date filed: 02/10/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2139.29|date filed: 02/10/1997 
  
  
  
 apt c105-adams run , 155 e godfrey ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 472.00|date filed: 08/25/1999 
  
  
  
 passyunk homes , 2410 hartranft tr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6114.66 plus costs $105.00 for a total of $6219.66|judgment for possession as of 05/04/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant will pay $1300.00 by 5/21/2010 (all payments to be received by due dates- money orders) and therefater will pay $1300.00 per month (of which $650.00 to be applied to judgment due by the 5th day of each month continuing monthly from 6/05/2010 & $650.00 applied to on-going rents to be paid by the 21st day of each month continuing monthly from 6/21/2010) until judgment paid in full and current in all on-going rents. parties waive 180 day rule. defendant will pay all outstanding gas bills and provide proof to plaintiff by 6/15/2010 (note: judgment includes $3000.00 for gas. but def. must provide proof that all gas has been paid and is current).                                                                                         ( more ) 
  
  
 2511 manton street, phila, pa 19146",1.5,4.292103764723581,0.0,1.0,1.0,0.0,0.0,1.0,5.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3100 plus costs $91.50 for a total of $3191.50|judgment for possession as of 12/31/2009 
  
  
  
 4018 lancaster avenue, 3rd floor, philadelphia, pa 19104",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $7000.00 plus costs $0.00 for a total of $7000.00.|judgment for possession as of 10/15/2013. 
 tenant is to pay $2000.00 on or before october 29, 2013 with the balance to be paid at a rate of $500.00 every two weeks starting november 15, 2013. all payments to be mailed to the address listed on the complaint. payments may be made by check, if a check were to be returned as non-negotiable then the future payments (as well as the replacement payment plus fee) must be made with certfied funds. in addition tenant will vacate the property on or before october 31, 2013. landlord to retain any security deposit/pre-paid rent. 
  
  
 2243 winton street, phila, pa 19145",2.1,0.41308321497455364,1.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/14/2012|judgment for possession to be satisfied if (see other conditions) 
 defendant agrees to the above terms. defendant agrees to remove her son, dwayne singleton, from the lease by march 23, 2012. defendant also agrees to refrain from any and all nuisance and criminal activity as per the lease. defendant agrees to prevent household members and guests from creating a nuisance or engaging in criminal activity. defendant waives the 180-day rule. 
  
  
 3933 fairmount ave, 902 - mantua, philadelphia, pa 19104",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 646.00|date filed: 02/24/1988 
  
  
  
 tasker homes , 3102 d morris st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/18/2016|disposition entered by trial commissioner: kasey m jones 
 tenant may remain in possession so long as he is in compliance with all terms and conditions of lease agreement, rules and regulations and specifically maintains his unit in a clean and sanitary condition at all times and avoids any conditions presenting a fire hazard. tenant will agree to periodic inspections upon at lease 24 hours notice. 
  
  
 1717 w hunting park ave, unit 921, phila, pa 19140",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/04/2022|disposition entered by trial commissioner: karen quick 
 vilmarie garcia andino agrees that gabino rodriguez already moved out of premises. tenant agrees to vacate rental premises by june 1, 2022. landlord keeps security deposit and prepaid rents. all writs can issue forthwith but lockout will be after june 4, 2022. el inquilino acepta medarse de las instlaciones antes del 4 de junio de 2022. el arrendador se queda con el deposito de seguridad y los alquileres pagados por adelantado. 
  
  
 163 e lehigh ave, 3rd floor, phila, pa 19133",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $382.00 plus costs $78.00 for a total of $460.00.|judgment for possession as of 05/16/2012.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 all parties agree that the defendant khalia walthall owes the plaintiff barrington hylton $460.00. payment will be as follows: on june 1,2012,$460.00. all future rents will be paid on time starting on june 15,2012. order to satisfy has been explained. 
  
  
 8346 michener street, 1st floor, philadelphia, pa 19150",0.1,-0.6716846466246672,0.0,0.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4155.75 plus costs $117.00 for a total of $4272.75|judgment for possession as of 09/21/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/12/2017|disposition entered by trial commissioner: carmen rivera 
  
  
  
 155 e godfrey ave, #e-205, philadelphia, pa 19120",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1448.50|date filed: 03/04/1991 
  
  
  
 apt 6 , 6801 n 17th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/23/2012 
 1.  defendant to have until 12/15/12 to vacate 2.  rent claim withdrawn without prejudice and all rent shall be waived so    long as defendant vacates and removes all personal property by 12/15/12 3. landlord to keep security deposit and/or prepaid rent 4. lease terminated by agreement prepared by t.b. 
  
  
 4137 stirling st., 1st fl., phila, pa 19135",2.8,0.7834096040835736,1.0,0.0,1.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 431.00|date filed: 12/09/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6321.00 plus costs $121.75 for a total of $6442.75|judgment for possession as of 12/14/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 01/03/2019|disposition entered by trial commissioner: carmen rivera 
 landlord may file for the writ and the alias writ as soon as allowable by law but no lockout shall occur prior to february 1, 2019. 
  
  
 4101 edgley ave aka 4101 edgely road # 402, philadelphia, pa 19131",1.7,1.63320583356054,0.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $750.00|possession from: 06/02/2004|comment: deft pays $750 by 6/25/04, pays current rent due each month 
  
  
  
 5403 bartram village, 1b bartram village, phila, pa 19143",0.7,0.33797564841525335,0.0,0.0,1.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $100.00 plus costs $0.00 for a total of $100.00|judgment for possession as of 09/01/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kimberly flood 
 tenant agrees that above sum is due and owed to landlord. tenant will continue tenancy if and only if this payment plan is followed timely: 1)tenant must pay september 2017 rent by september 12, 2017 (will not be applied to judgment). 2)tenant must pay 50 dollars towards judgment by september 12, 2017. 3)tenant must pay october 2017 rent by october 5, 2017. (will not be applied to judgment). 4)tenant must pay 50 dollars towards the judgment by october 5, 2017. if tenant does not follow foregoing payment plan timely, landlord will proceed with eviction. 
  
  
 2008 n 20th st, 1st floor, philadelphia, pa 19121",1.1,0.9625369621129374,0.0,1.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 470.91|date filed: 01/12/1996 
  
  
  
 1st fl , 290 nandina st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,907.50|possession from: 10/09/2003 
  
  
  
 903 n 42nd st, apt a, phila, pa 19104",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 651.00|date filed: 07/07/1977 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 778.00|date filed: 05/06/1992 
  
  
  
 tasker homes , 1803b patton dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,895.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,895.00, plus interest from n/a. judgment for possession from 09/18/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 1760 tomlinson road, apartment b4b, philadelphia, pa 19116",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/12/2019|disposition entered by trial commissioner: carmen rivera 
 all parties agree that mamie wade may remain in possession so long as she is in full compliance with all terms/conditions, rules and regulations of her lease agreement. 
  
  
 8 s 22nd st aka 22 s 22nd st, ent @ 22 s 22nd st. #1115, philadelphia, pa 19103",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 489.00|date filed: 10/09/1987 
  
  
  
 mt airy arms#107b , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1070.59|date filed: 06/23/1992 
  
  
  
 2nd fl , 10782 heather st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3443.00 plus costs $117.00 for a total of $3560.00|judgment for possession as of 10/14/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant will continue tenancy if and only if the following payment plan is followed with time being of the essence: 1)tenant must 1500 dollars towards the judgment by 5pm today, 10/14/14. 2)tenant must pay 300 dollars towards the judgment by october 17, 2014. 3) tenant must pay regular and ongoing monthly rent by the third day of each and every month beginning november 3, 2014 and continuing for the duration of this agreement. payment of regular monthly rent is not applied towards judgment. 4) tenant must pay 350 dollars towards the judgment by the 20th day of each and every consecutive month, beginning november 20th and continuing to pay 350 dollars by the 20th day of each consecutive month until the judgment is paid in full. 5) both parties waive 180 day rule.  (continued...) 
  
  
 4913 n 12th st, apt #2, phila, pa 19141",0.7,1.7899165504382852,0.0,1.0,0.0,0.0,0.0,1.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4361.50|date filed: 09/08/1994 
  
  
  
 apt 407 , 4710 locust st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 735.00|date filed: 05/09/1984 
  
  
  
 prop at , 02819ngarnet st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 515.00|date filed: 08/09/1989 
  
  
  
 fairhill apt 1206 , 2443 n 11th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $14074.29 plus costs $149.25 for a total of $14223.54|judgment for possession as of 12/20/2022|money judgment to be satisfied if defendant vacates by see below|disposition entered by trial commissioner: karen quick 
 tenant to have until 2/28/23 to vacate, remove all property and return keys to landlord to a vacant, broom-clean,undamaged unit by 2/28/23. so long as tenant vacates as above, all rent/charges waived. landlord keeps any security deposit and/or prepaid rent. 
  
  
 2700 dudley st, philadelphia, pa 19145",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 608.00|date filed: 06/24/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1773.00 plus costs $121.75 for a total of $1894.75|judgment for possession as of 01/03/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 defendant to pay january rent of $750 plus $50 late fee by january 20, 2022. defendant will pay an additional $200 on january 20, 2022 towards arrears. thereafter, defendant to pay monthly rent on time and an additional $200 by the 15th of each month until the arrears are paid in full. 
  
  
 5545 wheeler street, philadelphia, pa 19143",0.1,0.2487545225016897,0.0,1.0,0.0,0.0,0.0,0.0,1.0,7.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,035.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,097.00, plus interest from n/a. judgment for possession from 12/06/2006. possession granted on the basis of non-payment of rent. scanned by t/c et 
  
  
  
 6301 old york rd., apt. 303, phila, pa 19141",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6791.00 plus costs $117.00 for a total of $6908.00|judgment for possession as of 11/09/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: kasey m jones 
 (1) tenant shall pay $700 by 11/18/16. (2) tenant shall pay an additional $300 by 11/25/16. (3) tenant shall pay ongoing monthly rent by the 5th of each month    beginning 12/5/16. (not to be applied to the judgment.) (4) tenant shall pay an additional $300 by the 15th of each month    beginning 12/15/16, and also an additional $300 by the last day of    each month beginning 12/31/16, until the judgment is paid in full.    (so beginning in december 2016, tenant will end up paying monthly rent    plus and extra $600 per month as described above). (5) municipal court 180 day rule waived.   (continued...) 
  
  
 639 w norris st aka 2047 n 7th st, ent @ 2047 n. 7th street, philadelphia, pa 19122",1.1,2.8479940667506667,0.0,1.0,1.0,0.0,0.0,0.0,6.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6000.00 plus costs $132.50 for a total of $6132.50|judgment for possession as of 02/17/2012 
 (1) defendants have already vacated the property, and defendants are to     remove all personal property and return keys to landlord by 3/17/12. (2) defendants shall pay $100 each month by the 15th of each month     beginning 4/15/12 until the judgment is paid in full. (3) municipal court 180 day rule is waived. (4) keith billie is authorized to bind yolanda billie to this agreement. prepared by cb 
  
  
 5857 belmar st, phila, pa 19143",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 708.00|date filed: 03/04/1998 
  
  
  
 scattered sites i , 3837 reno st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2190.50|date filed: 04/09/2001 
  
  
  
 apt 10 , 6 s 43rd st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 11/30/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $0.00 for a total of $0.00|judgment for possession as of 09/29/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant to pay 700 on oct 15 2014. landlord to retain any security depo and lastmonth rent if paid. writ of possesion and alias writ of possesion may be filed forthwith. no lockout on or before dec 1 2014.keys and oct 15 payment shall be submitted to david denenberg at 1315 walnut st 12 floor phila pa 19107. 
  
  
 1652 e. hunting avenue, philadelphia, pa 19124",1.1,0.27467689120019595,0.0,0.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1200.00|date filed: 12/28/1984 
  
  
  
 richard allen homes , 00904, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks.|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. 
  
  
  
 1925 jessup st., phila, pa 19148",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 02/13/1996 
  
  
  
 apt 410 , 4815 locust st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2040.96 plus costs $95.00 for a total of $2135.96|judgment for possession as of 04/25/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 tenant will pay the judgment amount by paying $1900.00 by 4/29/16, and then pay the balance of the judgment of 235.96 along with may's rent, may's late fee and may's utility charge by 5/30/16. 
  
  
 6301 n 10th st, #107, philadelphia, pa 19141",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1923.50|date filed: 01/10/1992 
  
  
  
 apt 11 grd flr , 7320 algon ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,495.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,549.00, plus interest from n/a. judgment for possession from 06/09/2005. possession granted on the basis of non-payment of rent and termination of the term. see scanned exhibit. 
  
  
  
 2355 s american st, phila, pa 19148",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 915.00|date filed: 06/12/1978|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 915.00|date filed: 06/12/1978 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1386.47 plus costs $83.00 for a total of $1469.47|judgment for possession as of 09/28/2010 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 10/27/10. prepared by cb 
  
  
 4015 devereaux st., apt. 203, phila, pa 19135",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1200.00 plus costs $83.00 for a total of $1283.00|judgment for possession as of 04/28/2011|money judgment to be satisfied if defendant vacates by see below 
 1. tenant to have until may 31, 2011 to vacate. 2. money judgment to be satisfied so long as defendant vacates premises    and removes all personal property by 5/31/11. 3. lease terminated by agreement. prepared by t.b. 
  
  
 1807 rhawn st. ent @, 1811 rhawn st. apt 304, philadelphia, pa 19111",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,551.13 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $2,633.13, plus interest from n/a. judgment for possession from 10/25/2007. possession granted on the basis of non-payment of rent. see scanned jba done by hj in mediation.|parties appearing: arthur panza, johanna b young & occupants. 
  
  
  
 571 e cheltenham avenue, philadelphia, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 452.80|date filed: 07/31/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 452.80|date filed: 07/31/2001 
  
  
  
 c-307 prk chsr apts , 8114 verree rd , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 617.67|date filed: 05/15/1991 
  
  
  
 blumberg apts , 2245 bolton way , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1070.25 plus costs $99.75 for a total of $1170.00|judgment for possession as of 01/21/2020|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay ongoing rent on time and in full by the 5th of each month, commencing in february 2020 and continuing throughout duration of the agreement. tenant agrees to pay full judgment amount by paying $100.00 on or before the 20th of each month, commencing in february 2020 and continuing until the judgment is paid in full. if any payment, including ongoing rent is not paid on time or in full, landlord may proceed with the eviction. all parties agree to waive the 180 day rule. 
  
  
 4628 leiper street # a15a, philadelphia, pa 19124",1.6,2.116181401475374,0.0,0.0,0.0,0.0,1.0,1.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $800.00 plus costs $78.00 for a total of $878.00.|judgment for possession as of 08/11/2011.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 all parties agree that the defendant nateshia noble owes the plaintiff fikru bekele $878.00.  the money judgment will be paid as follows: on august 12,2011 $100.00; then on the 16th of each month, $100.00, starting in september 2011, until it is fully paid. all future rents will be paid on time.order to satisfy has been explained. 
  
  
 453 s 60th street, 2nd floor, philadelphia, pa 19143",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3300.00 plus costs $86.50 for a total of $3386.50.|judgment for possession as of 11/30/2009.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant will pay $1000.00 on 12/1/09. defendant will then pay the rest of the money judgment on or by 12/20/09. order to satisfy was given and explained. 
  
  
 4813 darrah st., phila, pa 19124",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,895.80|possession from: 05/06/2003|comment: writ of possession and alias writ of possession may issue on going rent to begin 6/01/2003. see remarks. 
  
  
  
 168 w wyoming ave, phila, pa 19131",0.2,-0.855737579856442,0.0,0.0,0.0,0.0,0.0,0.0,2.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 884.50|date filed: 07/22/1993 
  
  
  
 apt a , 978 n leithgow st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2943.50|date filed: 12/20/1995 
  
  
  
 1st fl , 1453 n 54th st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 06/19/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 06/19/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 06/19/2001 
  
  
  
 front , 3206 baring st , phila. , pa 19100",0.30000000000000004,-0.6909218657677936,0.0,0.0,0.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,400.00, plus interest from n/a. judgment for possession from 04/28/2006. possession granted on the basis of non-payment of rent and termination of the term. jba scanned in med 
  
  
  
 2328 south percy street, phila, pa 19148",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4814.00 plus costs $121.75 for a total of $4935.75|judgment for possession as of 03/08/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 defendant agrees to the entry of judgment and that writ of possession may be filed on 3-19-18 
  
  
 319 w. chelten place, apt. 204, philadelphia, pa 19144",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 722.00|date filed: 11/22/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2051.59 plus costs $117.00 for a total of $2168.59|judgment for possession as of 06/28/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay                  ongoing monthly rent by the 1st of each month    beginning 7/1/17.                  (not to be applied to the judgment.) (2) tenant shall pay                  an additional $723 by 7/15/17. (3) tenant shall pay                  an additional $723 by 8/15/17. (4) tenant shall pay                  an additional $722.59 by 8/31/17. prepared by cb 
  
  
 7801 algon ave. # 11, phila, pa 19111",1.0,2.334309705341595,0.0,1.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1520.00|date filed: 07/30/1986 
  
  
  
 2nd floor , 06151, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $466.00 plus costs $95.00 for a total of $561.00|judgment for possession as of 08/03/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/18/2017|disposition entered by trial commissioner: colleen mcgrath 
 i, saderia gass, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $466.00 plus court costs of $95 for a total of $561.00 as soon as possible but no later than close of business on monday, september 18, 2017. tenant further agrees to pay september?s rent in the amount of $466.00. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 1885 north 27th street i, johnson homes, philadelphia, pa 19121",3.2,6.176967363969605,0.0,0.0,1.0,1.0,1.0,1.0,2.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1000.00|date filed: 05/11/1983 
  
  
  
 liddonfield apts , 08818atorresdale dr, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5514.38 plus costs $122.50 for a total of $5636.88|judgment for possession as of 02/10/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall pay $500 by 2/20/15. (2) tenants shall pay ongoing monthly rent by the 1st of each month    beginning 3/1/15. (not to be applied to the judgment.) (3) tenants shall pay an additional $500 by 3/15/15. (4) tenants shall pay an additional $500 by 4/15/15. (5) tenants shall pay an additional $4136.88 by 5/15/15. (6) if tenants fail to make any of the above payments on time, that shall    constitute a breach of this agreement, and tenants shall have no right    to cure said breach. prepared by cb 
  
  
 253 w. albanus st., philadelphia, pa 19120",1.1,2.731704517643859,0.0,1.0,1.0,0.0,0.0,0.0,6.0,7.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3085.02 plus costs $86.50 for a total of $3171.52.|judgment for possession as of 01/11/2010.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to pay $840.00 on 1/29/10. tenant will pay $400.00 on the 19th of each month starting 2/19/10 and ending when the entire money judgment has been paid in full. as of february 2010, tenant agrees to pay rent of $725.00 on time, when due, the 1st of each month. order to satisfy explained and given to plaintiff. 
  
  
 9497 woodbridge rd, 2nd fl, phila, pa 19144",0.8,1.7720991789506821,0.0,1.0,1.0,0.0,0.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4705.00 plus costs $105.00 for a total of $4810.00|judgment for possession as of 04/07/2014|money judgment to be satisfied if defendant vacates by 4-30-14 
 defendant agrees to entry of judgment and that writ of possession may be filed on 4-18-14 defendant must turn in keys and vacate by 4-30-14 in order to have money judgment vacated 
  
  
 7901 roosevelt blvd., apt. 63, philadelphia, pa 19152",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1884.59|date filed: 09/22/2000 
  
  
  
 2nd flr , 9406 fairgreen lane , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 02/09/2009 
 defendant may remain on premises until 3/23/09 plaintiff agees to furnish defendant ahmed bey access to basement. 
  
  
 1502 west louden street, philadelphia, pa 19141",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1310.00|date filed: 12/21/2001 
  
  
  
 apt 3r/3rd fl rear , 2105 springgrdn st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1395.00|date filed: 03/16/1987 
  
  
  
 prop at , 02718wyork st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1911.34 plus costs $121.75 for a total of $2033.09|judgment for possession as of 12/21/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: laura krause 
 1. tenant will make a $400 payment toward the judgment on or before 12/23/2022. 2. the tenant will pay ongoing rent and utilities under the lease terms commencing january 2023. 3. the tenant will pay an additional $350 toward the judgment on or before the 28th of each month commencing january 2023. 4. all parties agree to waive the 180-day rule. 5. if any payment is not made on time and in full, the landlord may proceed with the eviction. 
  
  
 1605 w allegheny ave # 305, philadelphia, pa 19132",1.7,2.513576213777638,0.0,0.0,0.0,0.0,1.0,1.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 775.50|date filed: 03/07/2002|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 775.50|date filed: 03/07/2002 
  
  
  
 f6b , 1761 foster st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,078.49 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,140.49, plus interest from n/a. judgment for possession from 01/09/2008. possession granted on the basis of non-payment of rent.|all parties appeared. 
  
  
  
 3872 frankford ave., phila, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2025.24|date filed: 07/01/1997 
  
  
  
 apt c-25 , 4935 spruce st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 510.00|date filed: 02/25/1987 
  
  
  
 cambridge plz , 00914, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,885.00|possession from: 01/05/2004|comment: check comments in agreement 
  
  
  
 600 w harvey st, apt b-103, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 03/14/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 03/14/1996 
  
  
  
 prop at , 10943-1 helmer dr , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1676 plus costs $64.50 for a total of $1740.50|judgment for possession as of 02/18/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/20/2009 
 tenant agrees to pay arrearage on or before 3/20/09 
  
  
 1516 judson way 402, blumberg apts., philadelphia, pa 19121",0.8,0.7353704607175175,0.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1393.50|date filed: 04/16/1998 
  
  
  
 #42 grant grdns apt , 2128 grant ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 994.00|date filed: 07/11/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 649.81|date filed: 10/22/1998|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 649.81|date filed: 10/22/1998 
  
  
  
 prop at , 6512 regent st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $582.00 plus costs $110.00 for a total of $692.00|judgment for possession as of 04/20/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant to pay 100 a month beginning may 16 2016 until paid                                                       in full. payment due on the 16th of each month 
  
  
 3134 n. custer street, philadelphia, pa 19134",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1425.00 plus costs $95.00 for a total of $1520.00|judgment for possession as of 09/14/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1. $200.00 by 9/15/17 2. defendant to pay ongoing rent by the 5th day of each month beginning   10/5/17 plus an additional $200.00 per month by the 20th day of each   month beginning 10/20/17 and continuing until judgment is paid in   full. only those payments made in addition to monthly rent will be   applied to the judgment. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 1638 s conestoga st., phila, pa 19143",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3116.00 plus costs $117.00 for a total of $3233.00|judgment for possession as of 09/07/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/23/2017|disposition entered by trial commissioner: aaron c palmer 
 i, kedar high, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $3116.00 plus court costs of $117 for a total of $3223.00 as soon as possible but no later than close of business on monday, october 23, 2017. tenant agrees to pay ongoing rent in the amount $769 by the october 15th. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 230 appian way, haddington homes, philadelphia, pa 19139",3.2,6.176967363969605,0.0,0.0,1.0,1.0,1.0,1.0,2.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2545.00|date filed: 07/11/1990|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2545.00|date filed: 07/11/1990 
  
  
  
 prop at , 7900 lindbergh blv , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4821.76 plus costs $121.75 for a total of $4943.51|judgment for possession as of 01/03/2023|disposition entered by trial commissioner: laura krause 
 defendant will vacate, remove all personal property, return all keys and return the premises in good and clean condition by 1/31/23. the security deposit of $970.00 will retained by the landlord. plaintiff may file first and second writs forthwith. defendant will pay $1045.00 by 1/20/23 by cashiers check or money order. 
  
  
 8119 germantown ave 2f, aka 8121 germantown ave., philadelphia, pa 19118",2.8,2.052717420530354,1.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1131.00 plus costs $83.00 for a total of $1214.00|judgment for possession as of 03/07/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.    $300.00 by 3/25/13 2.    $300.00 by 4/15/13 3.    $300.00 by 5/15/13 4.    $314.00 by 6/15/13 5.    in the event that defendant is required to make a monthly rent      payment, said amount must be paid when due. prepared by t.b. 
  
  
 2804 n woodstock st a/k/a 2804-18 n woodstock st & 2819-29 n lambert st, ent @ 2804 c n woodstock st, phila, pa 19132",1.0,2.4505992544484028,0.0,1.0,1.0,0.0,0.0,0.0,5.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3546.00 plus costs $0.00 for a total of $3546.00|judgment for possession as of 12/17/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant will pay $300.00 towards the judgment by 12/28/2015, then starting jan 2016 defendant will pay his monthly rent of $650.00 by the 5th of each month and $300.00 towards the judgment by the 20th of each month for 10 months then $246.00 on the 11th month. 180 day rule is waived. christian cortes can bind iesha maxwell. 
  
  
 4827 n. 6th street, apt. 105, aka 4827-35 n. 6th street, apt. 105, phila, pa 19120",0.7,1.6072834648620338,0.0,1.0,1.0,0.0,0.0,0.0,2.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 08/28/2017|disposition entered by trial commissioner: morgan krouse 
 belinda cooper has the right to sign for and bind kareem mclaughlin. no lockout before 10/1/17 tenant waives claim to prepaid rent and security deposit. 
  
  
 3318 n 18th street, philadelphia, pa 19140",1.2,0.2069135070752288,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $372.00 plus costs $99.75 for a total of $471.75|judgment for possession as of 05/16/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: colleen mcgrath 
 i, marcella bagwell, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $372.00 plus court costs of $99.75 for a total of $471.75 as soon as possible but no later than close of business on friday, june 21, 2019. tenant further agrees to pay ongoing rent in the amount of $88.00 by the 15th of the month. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that the defendant will be held responsible for any additional writ/eviction fees that are incurred if this agreement is breached. 
  
  
 2620 glenwood drive q, johnson homes, philadelphia, pa 19121",3.1,5.895862100774149,0.0,0.0,1.0,1.0,1.0,1.0,1.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2071.83|date filed: 05/27/1998 
  
  
  
 prop at , 1912 w wilt st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1515.00 plus costs $88.50 for a total of $1603.50|judgment for possession as of 03/21/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants are to pay ongoing monthly rent by the 1st of each month    beginning 4/1/14. (not to be applied to the judgment.) (2) tenants are to pay an additional $1603.50 by 4/20/14. (3) claudiu neatu is authorized to bind mihaela neatu to this agreement. prepared by cb 
  
  
 9181 academy rd., apt. a-4, phila, pa 19114",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1428.50|date filed: 02/11/1991|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1428.50|date filed: 02/11/1991 
  
  
  
 prop at , 2426 s 2nd st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $7352.74 plus costs $105.50 for a total of $7458.24.|judgment for possession as of 05/16/2011.|money judgment to be satisfied if defendant vacates by see below. 
 jessica coles binds her daughter april coles to this agreement. defendants will vacate the premises 5/31/11 leaving same broom clean, free of debris and personal property and return of keys. defendants agree, with proper notice, to allow the property to be shown to prospective tenants. starting 6/20/11 and continuing by the 20th of each month thereafter they will pay a minimum of $100 until the total of $3500 has been paid, after which they will be given an order to satisfy vacating the balance of the judgment. failure to abide by this agreement will lead to eviction and/or the full judgment remaining on record. 
  
  
 234 e. phil-ellena st., philadelphia, pa 19119",3.3,1.4663743064912038,1.0,0.0,0.0,0.0,1.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4425.60 plus costs $121.75 for a total of $4547.35|judgment for possession as of 01/04/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 1. defendant to pay $600 on 01/15/2019 and every two weeks thereafter until 02/26/2019 with the first $875 being applied to monthly rent and the balance being applied to arrears; 2. defendant to pay $875.00 on 03/12/2019 and every other tuesday thereafter until all arrears are paid in full and all regular rent is current with the first $875 of each monthly payment being applied to rent and balance being applied to arrears; 3. this judgment amount includes a water bill of $1650.60; 4. all water bills will be presented to defendants on a monthly basis and defendants will pay the water bill to the management company with the next payment made thereafter. 
  
  
 6151 algard street, philadelphia, pa 19135",0.9,2.285783540359754,0.0,1.0,1.0,0.0,0.0,0.0,4.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3240.40 plus costs $83.00 for a total of $3323.40|judgment for possession as of 10/03/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/24/2011 
 agreement done by jenel r. marraccini, id 93457, attorney for plaintiff 
  
  
 7949 ridge ave, #b-08, philadelphia, pa 19128",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $4,348.11|possession from: 10/08/2002 
  
  
  
 658 n frazier st, phila, pa 19131",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $771.90 plus costs $99.75 for a total of $871.65|judgment for possession as of 03/02/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: morgan krouse 
 (1) tenant shall pay                  $427 by         3/5/18. (2) tenant shall pay                  ongoing         monthly rent by the 5th of each month    beginning 4/5/18.                  (not to         be applied to the judgment.) (3) tenant shall pay                  $444.65         by 4/5/18. prepared by cb 
  
  
 600 n 54th st aka 5437 wyalusing ave, ent @ 5437 wyalusing avenue # f-b4, philadelphia, pa 19131",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 635.00|date filed: 08/28/1985 
  
  
  
 apt p b , 00900n63rd st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 495.00|date filed: 05/04/1984 
  
  
  
 apt 34-c , 07950, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1411.00|date filed: 06/17/1999 
  
  
  
 prop at , 3919 n 9th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1621.00|date filed: 03/05/1999 
  
  
  
 apt 4a4 , 7033 n 15th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4091.81 plus costs $110.00 for a total of $4201.81|judgment for possession as of 02/19/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant will pay $500 today, 2/19, $750 on 3/5, and $400 on 3/19. tenant will then pay at least $750 and then $400, alternatively, every 2 weeks, thereafter, until paid in full and ongoing rent is current. because this agreement contemplates payments of greater than 6 months, the 180 day rule regarding evictions is hereby waived. 
  
  
 7100-7110 oxford avenue, apt. 36, philadelphia, pa 19111",0.1,0.3650440716084974,0.0,1.0,0.0,0.0,0.0,0.0,1.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1100.00 plus costs $0.00 for a total of $1100.00|judgment for possession as of 03/12/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 parties and counsel all agree that felicitia ortiz is removed as defendant and lizmary espinoza is entered as defendant. tenants will provide all information for new tenant lizmary espinoza to apply for residence and if approved enter a new lease in her name and remove felicitia ortiz from said lease. all new tenant information to be provided by 3/15/19. if tenant fails to meet application requirements, plaintiff may terminate landlord/tenant relationship. landlord agrees to waive all late fees accrued thus far as well as $250.00 back balance from 2018.   (continued...) 
  
  
 1854 e russell, philadelphia, pa 19134",1.2,2.2957697077972394,0.0,0.0,1.0,0.0,0.0,1.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3627.00 plus costs $86.50 for a total of $3713.50|judgment for possession as of 10/22/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows: 
 (1) tenant is to pay ongoing monthly rent of $469 by the 1st of each month     beginning 11/1/09. (these amounts are not to be credited towards the     balance.) (2) tenant is to pay $1856.75 by 11/15/09. (3) tenant is to pay $1856.75 by 12/15/09. prepared by cb 
  
  
 1708 ridge ave, aka 1800 vineyard st., ent @ 1708 edwin walk, phila, pa 19130",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 10/27/2015.|and|disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $9775.00 plus costs $128.00 for a total of $9903.00.|judgment for possession as of 10/27/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenants have agreed to pay the judgment in full no later than november 6, 2015. provided the money judgment is paid, the third defendant in this matter, christie lynn pepe, will also be allowed to remain in the unit. 
  
  
 4601 flat rock rd., apt. 009, philadelphia, pa 19127",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,070.50|possession from: 10/08/2002 
  
  
  
 5638 walnut st, 2nd fl, phila, pa 19139",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,342.73|possession from: 09/05/2003 
  
  
  
 9309 ashton rd , c4, phila, pa 19114",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 241.00|date filed: 04/09/1986 
  
  
  
 haddington homes , 05456, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 04/25/2014 
 parties terminate this tenancy. no lockout before 6/15/14. if tenant vacates as agreed on or before 6/15/15, this judgment shall be vacated. 
  
  
 264 w walnut lane, apt. 1r, philadelphia, pa 19144",1.3,0.48801877027068524,0.0,0.0,0.0,0.0,1.0,0.0,3.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1202.00 plus costs $95.00 for a total of $1297.00|judgment for possession as of 08/03/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay $1202 by today, 8/3/15. (2) tenant shall pay an additional $95 by 8/31/15. (3) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 9/1/15, plus all ongoing water and gas bills when due. (not    to be applied to the judgment.) prepared by cb 
  
  
 5418 girard ave, philadelphia, pa 19131",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,057.10|possession from: 11/05/2003|comment: see transcript 
  
  
  
 2222 edgley dt. b, r.rosen, phila, pa 19121",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $812.00 plus costs $95.00 for a total of $907.00|judgment for possession as of 08/18/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/19/2016|disposition entered by trial commissioner: aaron c palmer 
 defendant agrees to the above terms and understands that you will be held responsible for additional rent/eviction fees that are incurred if you do not pay by the due date. defendant further understands that time is of the essence which means by signing this agreement you may waive the right to pay and stay the eviction if you have not paid in full by the above mentioned september 19, 2016. 
  
  
 2411 north 11th street, 1707, 055- fairhill apartments, philadelphia, pa 19133",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2281.58 plus costs $105.00 for a total of $2386.58|judgment for possession as of 07/14/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant is to pay $2386.58 by 7/15/11. (2) tenant is to pay ongoing monthly rent of $775 by the 1st of each month     beginning 8/1/11. (not to be applied to the judgment.) prepared by cb 
  
  
 1504 n. 61st street, philadelphia, pa 19151",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $369.70 plus costs $0.00 for a total of $369.70|judgment for possession as of 06/28/2016|disposition entered by trial commissioner: debra benjamin 
 tenant may remain in the property until 9/30/16                                           provided tenant pays ongoing rent in the amount of $800 by the 5th of each month for the months                                           of july august and september and tenant will pay the judgment amount in full by 7/19/16. tenant                                            will review ledger/payments with landlord and will receive a credit for any payments received                                           which have not been deducted. 
  
  
 4508 leiper st, philadelphia, pa 19124",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1200.00 plus costs $95.00 for a total of $1295.00|judgment for possession as of 08/06/2015 
 all writs may issue forthwith. parties waive the 180 day rule. landlord shall inspect leasehold within two weeks of this judgment and shall replace smoke detectors where they are missing. tenant may remain in leasehold and judgment shall be deemed satisfied (plus judgment shall be vacated upon defendant's petition to vacate judgment) if and only if: 1) tenant pays at least $100 toward this judgment on the 20thth of each consecutive month starting 9/20/15 until this judgment is paid in full, 2) regular rent starting with september-2015 is paid by the fifth of each consecutive month until this judgment is paid in full, 3) all utility bills due and owing are paid and made current when due or when presented by the landlord, 4) landlord is allowed access with 24 hours? notice. 5) tenant shall pay $475 toward this judgment by 5:00pm 8/10/15 
  
  
 4111 w girard ave, 3rd floor front, philadelphia, pa 19104",2.8,2.7005087025338366,1.0,1.0,0.0,0.0,0.0,1.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4480.00 plus costs $122.50 for a total of $4602.50|judgment for possession as of 06/14/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/05/2017|disposition entered by trial commissioner: carmen rivera 
 youtee gurley has the authority to sign for and bind immanuel slewion 
  
  
 2830 saxton rd, 1st floor, philadelphia, pa 19114",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1830.00 plus costs $95.00 for a total of $1925.00|judgment for possession as of 05/18/2015 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not take place prior to 6/30/15. upon vacating, landlord will finalize tenant's account and tenant agrees to pay $100.00 per month until her final balance is paid in full. said payments will commence july 2015. 
  
  
 4101 edgely road, #109, philadelphia, pa 19131",3.2,1.756839565101681,1.0,1.0,0.0,0.0,1.0,0.0,2.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1575.00 plus costs $0.00 for a total of $1575.00.|judgment for possession as of 04/01/2010.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 the defendant has until april 20, 2010 to pay the money judgment. so long as that payment is made in full, the judgment will be satisfied. the parties agree to sign a new lease on april 20, 2010 if the defendant complies with the above. ongoing rent is to be paid as it becomes due starting april 2010. 
  
  
 132 e rittenhouse st, aka 132-34 rittenhouse, philadelphia, pa 19144",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2700.00 plus costs $100.00 for a total of $2800.00.|judgment for possession as of 01/13/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to pay plaintiff $50.00 on the 3rd of each month, starting 2/3/14 and ending when the entire money judgment has been paid in full. defendant agrees to pay january's rent on 1/31/14, then come feburary, all rents will be paid on the 19th of each month. the order to satisfy was explained and given to plaintiff. 
  
  
 1249 n 60th st, second floor front apt., philadelphia, pa 19151",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3000.00 plus costs $0.00 for a total of $3000.00|judgment for possession as of 06/13/2012|money judgment to be satisfied if defendant vacates by 7-13-2012 
 tenant to vacate on or before july 13 2012. writ of possession and alias writ of possession may be filed forthwith. property to be left in a broom swept clean condition. any security deposit or last month rent to remain with landlord .keys returned to attorney at address below. 
  
  
 5744 w. oxford st., phila, pa 19131",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 619.00|date filed: 07/17/1987 
  
  
  
 apt 209 , 05850n13th st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1621.00|date filed: 10/25/1995 
  
  
  
 abottsford homes , 3203b authority terr, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $939.00|possession from: 06/26/2003|comment: see transcript|and|disposition - judgment by agreement for money and/or possession.  judgment amount: $939.00|possession from: 06/26/2003|comment: see transcript 
  
  
  
 unknown",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1800.00 plus costs $78.00 for a total of $1878.00|judgment for possession as of 08/30/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if 1) at least $600 is paid to the landlord by the 16th of each consecutive month until this judgment is paid in full starting with 9/16/12. and 2)regular rent starting with september-2012, is paid when due until this judgment is paid in full. tenant has avered that $360 was paid in june of 2012 toward june-2012 rent and when landlord confirms this payment and confirms it was for june-2012 rent, the 9/16/12 payment toward the judgment shall be only $240. 
  
  
 834 e. russell street, phila, pa 19134",0.30000000000000004,0.006815428873053169,0.0,0.0,0.0,0.0,0.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2100.00 plus costs $117.00 for a total of $2217.00|judgment for possession as of 08/16/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay $775 by 8/25/17. (2) tenant shall pay ongoing monthly rent by the 10th of each month    beginning 9/10/17, throughout the term of this agreement. (not to be    applied to the judgment.) (3) tenant shall pay an additional $250 by the 25th of each month    beginning 9/25/17 until the judgment is paid in full. (4) municipal court 180 day rule waived. prepared by cb 
  
  
 1740 s conestoga st, phila, pa 19143",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3245.00 plus costs $0.00 for a total of $3245.00|judgment for possession as of 07/31/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/10/2012 
 landlord agrees not to schedule an eviction prior to 08/31/2012. writ of possession and alias writ of possession may issue. ongoing rent to begin 08/01/2012 
  
  
 1723 bridge street, phila, pa 19124",1.9,2.1954163599514525,0.0,0.0,1.0,0.0,1.0,0.0,4.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3285.00 plus costs $117.00 for a total of $3402.00|judgment for possession as of 10/15/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord by 11/14/15. prepared by cb 
  
  
 6200 wayne ave # a103, philadelphia, pa 19144",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1595.00 plus costs $105.25 for a total of $1700.25|judgment for possession as of 11/29/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: morgan krouse 
 all writs may issue forthwith. parties waive the 180 day rule, tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) tenant pays at least $150 toward this judgment by the twentieth of each consecutive month starting 12/20/18 until this judgment is paid in full, 2) regular rent starting with december-2018 and all future rent is paid by the fifth of each consecutive month until this judgment is paid in full, 3) all new utility bills are paid when due, 4) landlord is allowed access with 24 hours notice. 
  
  
 1132 w venango street, 2nd floor apt., philadelphia, pa 19140",0.7,1.2183460286323515,0.0,0.0,0.0,0.0,0.0,1.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0 plus costs $83.00 for a total of $83.00|judgment for possession as of 10/22/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/12/2010 
 defendant agrees with above agreement. ms. davis agrees to pay off $83.00 in court costs by november 12, 2010. 
  
  
 raymond rosen, 2014 n. 23rd street, philadelphia, pa 19121",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3380.00 plus costs $105.00 for a total of $3485.00|judgment for possession as of 05/20/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 06/15/2013 
  
  
  
 6317 ""a"" carnation st, philadelphia, pa 19144",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 04/02/2018. 
 ms. pratt and all occupants will vacate the property no later than 4/28/18. they will remove all personal property, trash and debris. the property will be left in a broom swept and clean condition. order to satisfy has been explained. 
  
  
 2087 brill st, philadelphia, pa 19124",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3000.00 plus costs $127.25 for a total of $3127.25|judgment for possession as of 01/15/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant to pay as follows: $400 by 1/21/19; $400 by 1/28/19; ongoing monthly rent by the 5th of every month beginning 2/5/19, not to be applied to back balance; additional $350 2/12/19, 2/19/19. 2/26/19; 3/13/19. alejandro is authorized to bind maria to this agreement. 
  
  
 6025 e. roosevelt blvd aka 6063 roosevelt blvd, ent @ 6063 e. roosevelt boulevard # 209, philadelphia, pa 19149",1.3,3.177625494927964,0.0,1.0,1.0,0.0,0.0,0.0,8.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2067.11 plus costs $76 for a total of $2143.11|judgment for possession as of 03/07/2011 
 complaint is amended to include termination of term. tenants have atated that they paid $300 by money order on 3/4. if received, that amount will be deducted from the amount owed. tenants will vacate by 4/7. after they vacate, they will contact glenn m ross 215-643-7200 to arrange to repay the debt. 
  
  
 8410 bustleton ave, apt a-10, phila, pa 19152",2.1,-0.3910664050449955,1.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1840.50|date filed: 04/11/2000 
  
  
  
 1st fl , 1506 w diamond st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 352.52|date filed: 10/26/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $359.00|possession from: 11/16/2005|comment: see scanned agreement 
  
  
  
 5755 addison st., 2nd floor, phila., pa 19143",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 08/31/2011 
 all writs may issue as soon as allowable by law. security deposit shall be applied in accordance with applicable sections of the pa landlord tenant act 250.512. judgment shall be vacated as soon as leasehold is free of all tenant's personal possessions, vacated, keys returned. 
  
  
 1829 68th ave, apt #2, philadelphia, pa 19126",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,052.99 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $4,134.99, plus interest from n/a. judgment for possession from 01/04/2008. possession granted on the basis of non-payment of rent and breach of a condition.|all parties appeared. 
  
  
  
 1745 scattergood street, philadelphia, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/02/2015|judgment for possession to be satisfied if (see other conditions) 
 defendant may remain in possession so long as defendant pays $50.00 by 12/5/15, and defendant, defendant's family, guests, and/or other invitees do not disturb, harrass, or threaten any other residents or management staff. in addition, defendant, defendant's family, guests, and/or other invitees shall abide by the terms and conditions of the lease agreement and/or any house rules. in addition, defendant shll permit management to access the premises upon 24 hours written notice. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 2601 n. broad street # 412, philadelphia, pa 19132",0.7,0.2216860993084456,0.0,0.0,1.0,0.0,0.0,0.0,2.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/11/2016 
 parties terminate this tenancy. tenant waives claim to prepaid rent and security deposit. no lockout before 4/11/16. 
  
  
 3208 cecil b moore ave, third floor apt., phila., pa 19121",1.2,0.2069135070752288,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1928 plus costs $83 for a total of $2011.00|judgment for possession as of 12/14/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $700 by 12-17-2010, defendant to pay $700 by 12-31-2010, and $611 by 1-14-2011 
  
  
 8400 lindbergh blvd., apt. 115, philadelphia, pa 19153",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3188.19 plus costs $121.75 for a total of $3309.94|judgment for possession as of 01/11/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 2/1/18. (not to be applied to the judgment.) (2) tenant shall pay an additional $3309.94 by 2/28/18. prepared by cb 
  
  
 601 w. cliveden street # a204, phladelphia, pa 19119",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $2200.00 plus costs $0.00 for a total of $2200.00|disposition entered by trial commissioner: morgan krouse 
 tenant has vacated the premises and will remove any remaining personal property, through management, by 3/31/22 by providing 24 hours advanced notice. tenant to pay $2200.00 by money order by 3/8/22. landlord will also keep any security deposit and/or prepaid rent. 
  
  
 1401-57 n. 10th street, aka 1417 n. 10th st., apt 87, philadelphia, pa 19122",0.7,1.2584148175416103,0.0,1.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 150.00|date filed: 12/05/1983 
  
  
  
 prop at , 01451n30th st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2949.00 plus costs $83.00 for a total of $3032.00|judgment for possession as of 04/08/2014 
 defendant has agreed to apply remainder of security deposit to the balance after she leaves. defendant agrees to leave by april 18, 2014. last month's rent will be credited to the amount owed. balance is $1777.25. 
  
  
 1615 porter street, 1st floor, philadelphia, pa 19145",0.1,-0.787974195731475,0.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,359.11|possession from: 07/23/2002 
  
  
  
 5246 marlowe st, phila, pa 19124",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $14,670.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $102.00 costs for a total amount due of $14,772.00, plus interest from n/a. judgment for possession from 06/26/2008. possession granted on the basis of non-payment of rent.|parties appearing: kenneth baritz, tamala sherrill. 
  
  
  
 3206 potter st, philadelphia, pa 19134",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/29/2019|disposition entered by trial commissioner: carmen rivera 
 tenants agree to vacate rental premises on or before may 7, 2019. landlord keeps security deposit and prepaid rents. all writs can issue forthwith but no lockout until after may 7, 2019. 
  
  
 2923 s dewey street, phila, pa 19142",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2346.04 plus costs $83.00 for a total of $2429.04|judgment for possession as of 12/21/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.   january rent to be paid by 1/1/13 (not applied to judgment) 2.   $800.00 by 1/15/13 3.   february rent to be paid by 2/1/13 (not applied to judgment) 4.   $800.00 by 2/15/13 5.   march rent to be paid by 3/1/13 (not applied to judgment) 6.   $746.04 by 3/15/13 prepared by t.b. 
  
  
 5100 lebanon ave apt 803, phila, pa 19131",1.2000000000000002,2.2086601608197665,0.0,0.0,1.0,0.0,0.0,0.0,7.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 166.00|date filed: 11/05/1986 
  
  
  
 wilson park , 02111, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $297.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $359.00, plus interest from n/a. judgment for possession from 10/29/2008. possession granted on the basis of non-payment of rent. scanned by mediation.|all parties appeared. 
  
  
  
 2032 n. 23rd street, raymond rosen, philadelphia, pa 19121",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5800.00 plus costs $97.00 for a total of $5897.00|judgment for possession as of 01/14/2010 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 2/28/10. (2) tenant maria gonzalez is authorized to bind tenant angel rodriguez to     this agreement. prepared by cb 
  
  
 3439 n. lee st., philadelphia, pa 19134",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,344.48 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,398.48, plus interest from n/a. judgment for possession from 05/26/2005. possession granted on the basis of non-payment of rent. see order remarks 
  
  
  
 1101 n 63rd st, apt 801, phila, pa 19151",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1420.00|date filed: 04/29/1987 
  
  
  
 2nd fl front , 01423werie av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1678.00|date filed: 10/12/2000 
  
  
  
 prop at , 1922 mcclellan st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 01/18/2017|disposition entered by trial commissioner: carmen rivera 
 landlord will keep all deposit/pre-paid monies. tenant agrees to vacate and return keys to landlord on or before 3/15/2017. writs may issue in due course. eviction is stayed until 3/16/2017. 
  
  
 5728 north marshall street, 2nd floor, philadelphia, pa 19120",3.3,0.8849265609571648,1.0,0.0,0.0,0.0,1.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1763.50|date filed: 07/17/1991 
  
  
  
 apt c2 , 5516 haverford ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $737.00|possession from: 03/10/2003|comment: see transcript 
  
  
  
 231 s. 51st st, 4d, pihla, pa 19139",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6518.12 plus costs $0.00 for a total of $6518.12|judgment for possession as of 08/16/2022|money judgment to be satisfied if defendant vacates by see below|disposition entered by trial commissioner: karen quick 
 1. defendant waives return of all deposits and prepaid rent being held by landlord; 2. judgment to be satisfied so long as defendant vacate premises by 09/16/2022 by 5:00 p.m. and returns keys to landlord by 09/16/2022 by 5:00 p.m. and returns premises in broom clean condition, free of all personal property, trash and debris both inside and outside of the premises, and free of all damages beyond normal wear-and-tear. 
  
  
 3126 windish street, philadelphia, pa 19152",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7475.00 plus costs $121.75 for a total of $7596.75|judgment for possession as of 12/01/2021|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: nathaniel woodard 
 tenant will pay ongoing rent and water on time and in full by the 5th of each month starting january 2022 and continuing for the duration of this agreement. tenant will pay the judgment amount by paying $1375.00 by 12/15/21 and then $400 per month by the 5th of each month starting january 2022 and continuing until her balance is paid in full. if any payment is not made on time or in full, landlord may proceed with the eviction. all parties agree to extend the 180 day rule. 
  
  
 6553 n uber street, philadelphia, pa 19138",1.7,1.8657849317741555,0.0,0.0,1.0,0.0,1.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 481.60|date filed: 04/06/2000 
  
  
  
 3rd fl , 234 s 46th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $644.43 plus costs $83.00 for a total of $727.43|judgment for possession as of 12/03/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 12/24/2010 
 ms. williams agrees to pay off the back balance of $644.43 and $83.00 in court fees by december 24, 2010. docket number 52. 
  
  
 921 w.flora street, harrison plaza, philadelphia, pa 19122",0.7,0.6868442957356768,0.0,0.0,1.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 7435.50|date filed: 10/09/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 7435.50|date filed: 10/09/1997 
  
  
  
 prop at , 6817-19 germantown , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 646.00|date filed: 05/24/1988 
  
  
  
 a104g , swc 13th & lindley a, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1320.68|date filed: 02/19/1999 
  
  
  
 apt a-31 , 420-24 s 48th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1003.00|date filed: 11/21/1990 
  
  
  
 scattered sites , 2247 n franklin st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1746.50|date filed: 08/26/1999 
  
  
  
 andover apts unit d8 , 1133-49 e mt airy av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.00|date filed: 02/04/1981|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.00|date filed: 02/04/1981 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 07/16/2003 
  
  
  
 1901 hartranft st, apt 106, phila, pa 19145",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 651.10|date filed: 07/10/1996 
  
  
  
 tasker homes , 1717d patton dr. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1050.00 plus costs $62.00 for a total of $1112.00.|judgment for possession as of 08/26/2008.|money judgment to be satisfied if defendant vacates by 09/03/2008. 
 ms. bynum agrees to vacate on or before 9/3/08. mr. james agrees to waive the money judgment, if ms. bynum vacates as agreed. order to satisfy was explained and given to the plaintiff. 
  
  
 5851 florence avenue, 2nd floor, phila, pa 19143",3.3,2.8574932125723675,1.0,0.0,1.0,0.0,0.0,1.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1250.00 plus costs $0.00 for a total of $1250.00|judgment for possession as of 06/06/2011 
 defendant agrees to vacate the premises on or before 06/30/2011. defendant also agrees to pay $625.00 towards the judgment on or before 06/17/2011, and again another $625 on or before 07/01/2011. defendant will pay off the judgment on or before 07/01/2011. 
  
  
 5834 mascher st., 1st fl., philadelphia, pa 19120",2.5,1.537504267756379,1.0,1.0,0.0,0.0,0.0,0.0,5.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4355.50|date filed: 12/18/2001 
  
  
  
 prop at , 2129 s 58th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $442.00|possession from: 09/26/2003 
  
  
  
 701 wallace st, phila, pa 19123",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $576.00 plus costs $99.75 for a total of $675.75|judgment for possession as of 04/04/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: john dunn 
 i, alisia valentin, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $576.00 plus court costs of $99.75 for a total of $675.75 as soon as possible but no later than close of business on tuesday, april 30, 2019. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that the defendant will be held responsible for any additional writ/eviction fees that are incurred if this agreement is breached. 
  
  
 2414 n fairhill street, fairhill square, philadelphia, pa 19133",3.1,5.779572551667341,0.0,0.0,1.0,1.0,1.0,1.0,1.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $496.00 plus costs $78.00 for a total of $574.00.|judgment for possession as of 05/06/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 judgment amount represents an outstanding water bill.                                                 parties agree that water bill at the defendants property will be put into plaintiffs name.                                                 defendant will then pay plaintiff, $60.00 towards past due water bill on the 1st of each month                                                  with the first payment due 6/1/14, in addition to paying current water bills as they become                                                 due. order to satisfy explained. 
  
  
 3644 frankford ave, philadelphia, pa 19134",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,099.00|possession from: 06/24/2003|comment: see transcript 
  
  
  
 179 east st., 1st fl, phila, pa 19127",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $996.00 plus costs $95.00 for a total of $1091.00|judgment for possession as of 04/17/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 05/08/2015 
  
  
  
 6610 n 8th street, #a-407, philadelphia, pa 19126",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2550.00 plus costs $83.50 for a total of $2633.50.|judgment for possession as of 09/08/2011.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenants have agreed to pay oct rent ($675.00) and all future rents on time the first of the month. they will pay $250.00 on the 18th of each month starting 10/18/11. order to satisfy explained. mr. banks binds wife jacquelyn. 
  
  
 2217 n. 51st st., apt. c-5, phila, pa 19131",0.2,0.2972806874835305,0.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,309.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $3,391.00, plus interest from n/a. judgment for possession from 04/03/2008. possession granted on the basis of non-payment of rent.|all parties appeared. 
  
  
  
 3138 princeton avenue, phila, pa 19149",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 473.00|date filed: 04/24/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/25/2013 
 writs may issue according to law. no lockout prior to 11/18/13. landlord waives any claim for rent. tenant waives any prepaid rent and security deposit. 
  
  
 112 east pastorious street, phila, pa 19144",1.2,0.2069135070752288,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $865.00 plus costs $116.75 for a total of $981.75|judgment for possession as of 05/02/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: joseph mcdermott 
 1- tenant will pay the money judgment in full by having his bank send out a check to landlord and the check will be received by may 9, 2019. 2- all parties agree that june rent will be $730.00 and the rent for july, 2019 will by $780.00 if the tenant stays in the property. 3- order to satisfy explained 
  
  
 6647 haverford ave, first floor, philadelphia, pa 19151",0.1,-0.6716846466246672,0.0,0.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 924.00|date filed: 05/14/1984 
  
  
  
 b303 3rd flr , 04801, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 04/08/2004|comment: defendant has paid plaintiff 1500.00 this date. parties hereby release each other regarding all claims regarding the lease and this action. plntf will 
  
  
  
 3525 frankford ave, 2nd floor, phila, pa 19134",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 217.40|date filed: 07/30/1990 
  
  
  
 apt 2b , 4700 wayne ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3074.50|date filed: 03/01/1999 
  
  
  
 2nd fl , 6205 haverford ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 761.00|date filed: 09/29/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2776.36 plus costs $105.00 for a total of $2881.36|judgment for possession as of 04/19/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant agrees to pay all future rent on time. tenant agrees to pay $960.45 by may 15, 2012.  tenant agrees to pay $960.45 by june 15, 2012. tenant agrees to pay $960.45 by july 15, 2012.  tenant may remain in the premises so long as he complies with this agreement. landlord may pursue all available writs. 
  
  
 800 s. 49th st., apt. a2, philadelphia, pa 19143",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $92.46 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $146.46, plus interest from n/a. judgment for possession from 02/25/2005. possession granted on the basis of non-payment of rent. 
  
  
  
 3336 mutter st, phila, pa 19134",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 522.00|date filed: 10/27/1988 
  
  
  
 2nd flr front , 1540 n 19th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1192.00 plus costs $83.00 for a total of $1275.00|judgment for possession as of 08/03/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant is to pay $556 by 8/6/11. (2) tenant is to pay ongoing monthly rent of $556 by the 1st of each month     beginning 9/1/11. (not to be applied to the judgment.) (3) tenant is to pay an additional $719 by 9/3/11. prepared by cb 
  
  
 3609-b n. 21st st, phila, pa 19140",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 494.26|date filed: 12/12/1980|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 494.26|date filed: 12/12/1980 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3235.02|date filed: 12/06/1994 
  
  
  
 #15 brkshr ln 1st fl , 14040 dana st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,390.65 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,444.65, plus interest from n/a. judgment for possession from 03/27/2006. possession granted on the basis of non-payment of rent and termination of the term. se escanned exhibit,scanned by t.c.s.h. 
  
  
  
 1555 east pastorious street, phila, pa 19138",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,635.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,635.00, plus interest from 01/30/2006. judgment for possession from 01/30/2006. possession granted on the basis of non-payment of rent and termination of the term. the original judgment was entered incorrectly. there was no counter claim on this matter 
  
  
 disposition - judgment for plaintiff as defendant on counterclaim by default.  judgment for plaintiff as defendant on counterclaim by default. judgment in the amount of $1,635.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,635.00, plus interest from n/a. judgment for possession from 01/30/2006. possession granted on the basis of non-payment of rent and termination of the term. jba/mediated scanned 
 4459 paul street, apartment 2, philadelphia, pa 19125",0.30000000000000004,0.7045527235139,0.0,0.0,0.0,0.0,0.0,0.0,3.0,12.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $783.70 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $783.70, plus interest from n/a. judgment for possession from 11/02/2005. possession granted on the basis of non-payment of rent and termination of the term. jba/ see exhibit 
  
  
  
 2035 wilmot st, phila, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3030.00 plus costs $75.00 for a total of $3105.00|judgment for possession as of 02/09/2010|money judgment to be satisfied if defendant vacates by 3/9/10 
 (1) tenants are              to vacate the property, remove all personal property, and     return keys              to landlord by 3/9/10. so long as tenants do all of the     above, then              the money judgment shall be satisfied. (2) landlord is              to retain any security deposit and/or prepaid rent. prepared by cb 
  
  
 729 jackson st., 1st flr, philadelphia, pa 19148",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2763.50 plus costs $0.00 for a total of $2763.50|judgment for possession as of 12/08/2011|money judgment to be satisfied if defendant vacates by see below 
 all writs may be issued forthwith. defendant agrees to vacate by january 15, 2012. parties agree to terminate term of lease. defendant agrees to pay $495.00 on or before december 16, 2011, and $495.00 by january 2, 2012. full money judgment shall be satisfied and alias writ shall be stayed until 1/16/12 if the above conditions are met. 
  
  
 2948 w. westmont st., philadelphia, pa 19121",2.2,0.6941884781700101,1.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2341.99|date filed: 11/19/1996 
  
  
  
 apt b , 1541 n redfield st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4790.50 plus costs $112.00 for a total of $4902.50.|judgment for possession as of 01/04/2016. 
 writs may be filed as available but no lockout prior to 3/12/16 per below. plaintiff guan bihong stated that he binds plaintiff zhu cheng hiu. parties(p/d) acknowledge that plaintiffs(p) retain $950 as security deposit(sd) and $950 as last month?s rent(lmr). upon moveout/breach, p will apply lmr & any unused sd towards defendants?(d) debt owed as of moveout. d acknowledge that they changed locks & agree to install original or provide p with new key by 1/8/16. p agree not to enter w/o 24hr advanced written notice & not to charge d for locks. p/d agree to amount of money judgment(mj). d agree to pay as follows until mj is satisfied: -$100 to mj on or before(o/b) 1/8/16; -$997.50 for rent(r) (not included in(nii) mj) o/b 1/22/16(late fee waived if paid by 1/18); -$950 for r (nii mj) o/b 2/18/16; -new portion of utilities(u) as they come due (start 1/4/16);  (continued...) 
  
  
 1779 bridge st, philadelphia, pa 19124",4.2,4.01708768575834,1.0,0.0,1.0,0.0,1.0,0.0,7.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $911.62 plus costs $100.50 for a total of $1012.12|judgment for possession as of 08/03/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenants will continue tenancy if and only if the following payment plan is followed with time being of the essence: 1)tenants must pay 700 dollars towards judgment by august 8, 2015. 2)tenants must pay regular monthly rent by the 5th day of each month beginning september 5,2015 and continuing to pay regular monthly rent by the 5th day of each consecutive month thereafter for the duration of this agreement. 3)tenants must pay 300 dollars towards the judgment by the 22nd day of each month beginning august 22, 2015 and continuing to pay 300 dollars towards the judgment by the 22nd day of each month thereafter until judgment paid in full. 4)only those payments made in addition to regular rent will be applied towards judgment. if tenants do not follow the above plan, landlord will proceed with eviction. 
  
  
 608 pallas street, philadelphia, pa 19104",1.1,0.9625369621129374,0.0,1.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $11500.00 plus costs $112.00 for a total of $11612.00|judgment for possession as of 12/24/2014 
 both defendants are to make monthly payments of $50.00/month, starting on january 24, 2015, until paid in full. no lockout can occur until january 24, 2015. upon full payment and vacating the premises, plaintiff shall satisfy the judgment. 
  
  
 622 moyer street, phila, pa 19125",3.1,1.4757343019062246,1.0,1.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $584.00 plus costs $0.00 for a total of $584.00|judgment for possession as of 07/06/2017|disposition entered by trial commissioner: carmen rivera 
 1. defendant has paid $1400.00 in open court to counsel for plaintiff and same has been credited against judgment amount; 2. defendant may remain in premises until 09/30/2017 at 5:00 p.m. so long as the following conditions are satisfied: (a) defendant to pay $284.00 toward arrears on 07/14/2017 by 5:00 p.m.; (b) defendant to pay $300.00 toward arrears on 07/21/2017 by 5:00 p.m.; (c) defendant to pay rent for july no later than 07/31/2017 by 5:00 p.m.; (d) defendant to pay rent for aug no later than 08/31/2017 by 5:00 p.m. and (e)defendant to pay rent for sep no later than 09/30/2017 by 5:00 p.m. (f) all payments are to be mailed to 1143 surrey road, philadelphia, pa 19115 and must be postmarked on or before the dues dates 
  
  
 4024 markland street, philadelphia, pa 19124",1.2000000000000002,2.8965202317325076,0.0,1.0,1.0,0.0,0.0,0.0,7.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,499.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $67.00 costs for a total amount due of $1,566.00, plus interest from n/a. judgment for possession from 08/29/2008. possession granted on the basis of non-payment of rent. jba scanned by mediation.|parties appearing: jeffrey lindy, glennie a. deloatch, sinclair c. boyles.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,499.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $67.00 costs for a total amount due of $1,566.00, plus interest from n/a. judgment for possession from 08/29/2008. possession granted on the basis of non-payment of rent. jba scanned by mediation.|parties appearing: jeffrey lindy, glennie a. deloatch, sinclair c. boyles. 
  
  
  
 630 w. fisher ave., #107, philadelphia, pa 19120",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 6028.50|date filed: 05/03/1993|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 6028.50|date filed: 05/03/1993 
  
  
  
 prop at , 4568 g st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/24/2010 
 defendants to vacate the premises on or before 07/25/2010 and leave premises in a broom clean swept condititon. defendant waives all security held by landlord. landlord waives all rent owed by tenant. writ of possession and alias writ of possession may issue. complaint is amended to include ""b"" termination of term. 
  
  
 2046 aikens st, phila, pa 19142",2.2,-0.5751193382767703,1.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $22500.00 plus costs $139.00 for a total of $22639.00|judgment for possession as of 07/28/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 all writs may issue forthwith. parties waive the 180 day rule. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) tenant pays at least $1000 toward this judgment on the 15th   of each consecutive month starting 8/15/15 until this judgment is paid in full, 2) regular rent starting with august-2015 is paid by the fifteenth of each consecutive month until this judgment is paid in full, 3) all utility bills due and owing are paid and made current when due or when presented by the landlord, 4) landlord is allowed access with 24 hours? notice. 5) $4000 has been paid already today (for which payment this judgment was reduced from 26,500 to 22,500) 6) $3,000 shall be paid toward this judgment by 5:00pm 7/31/15. 
  
  
 4501 stenton avenue, philadelphia, pa 19144",0.8,1.7320303900414231,0.0,0.0,0.0,0.0,0.0,1.0,3.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,375.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $2,457.00, plus interest from n/a. judgment for possession from 12/22/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 4515 enfield ave, ent at, 4531 enfield ave, #1, phila, pa 19136",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2462.00 plus costs $121.75 for a total of $2583.75|judgment for possession as of 08/16/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: aaron c palmer 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $2,462.00 plus court costs of $121.75 by september 21, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on september 21, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 7228 saybrook avenue, paschall village i, phildelphia, pa 19142",3.1,5.663283002560534,0.0,0.0,1.0,1.0,1.0,1.0,1.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $683.00|possession from: 02/05/2003 
  
  
  
 827 n 10th st, phila, pa 19123",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1100.00 plus costs $0.00 for a total of $1100.00|judgment for possession as of 06/09/2015 
 tenant to have until 6/30/15 to vacate.                                      tenant to pay $1100 by 6/16/15. landlord will keep any security deposit and/or prepaid rent. 
  
  
 5425 sharswood st., philadelphia, pa 19131",2.8,1.9364278714235463,1.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3895.00 plus costs $105.00 for a total of $4000.00|judgment for possession as of 04/08/2010 
 writ of possession to issue after april 20, 2010. alias writ of possession to issue after april 30, 2010. defendant(s)and occupants must vacate premises by april 30, 2010, leave premises broomclean and return all keys to the plaintiff. defendant and occupants must also remove all property from premises by april 30, 2010. so long as defendant and occupants comply with the above terms and there are no damages beyond ordinary wear and tear, plaintiff will keep security deposit, any monies already paid to plaintiff and satisfy judgment. finally, so long as there are no damages to premises beyond ordianary wear and tear, the parties mutually release one another from any and all further claims at law, equity or otherwise. 
  
  
 4420 sheffield avenue, philadelphia, pa 19136",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1756.63|date filed: 10/13/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1756.63|date filed: 10/13/1994 
  
  
  
 apt 18-a hilltower apts , 7600 stenton ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 269.00|date filed: 09/01/1993 
  
  
  
 liddonfield homes , 8817c cottage st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2727.00 plus costs $117.00 for a total of $2844.00|judgment for possession as of 01/27/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: kimberly flood 
 1. defendant to pay ongoing rent by the 5th day of each month beginning   2/5/17 plus an additional $300.00 per month by the 20th day of each   month beginning 2/28/17 and continuing until judgment is paid in   full. only those payments made in addition to monthly rent will be   applied to the judgment. municipal court 180 day rule is waived. 2. cecily bravo is authorized to bind alma cantres prepared by t.b. 
  
  
 161 w allegheyn ave aka 3219 n hancock st., ent @ 3219 n hancock st # e, philadelphia, pa 19140",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6800.00 plus costs $0.00 for a total of $6800.00|judgment for possession as of 01/24/2014 
 the tenant will be given a credit of $3400 towards the judgment amount provided he vacates on or before 2/7/14. landlord will retain all deposit monies in addition to the aforementioned balance. 
  
  
 155 e godfrey ave, #g-205, philadelphia, pa 19120",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2158.32|date filed: 04/14/1999 
  
  
  
 ss 908 , 2811 w huntingdon st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3615.00 plus costs $121.75 for a total of $3736.75|judgment for possession as of 10/04/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/25/2018|disposition entered by trial commissioner: carmen rivera 
 agreement by ali demedeiros. tenant shall pay the full remaining balance on or before october 25, 2018. 
  
  
 1320 somerville ave # 801, philadelphia, pa 19141",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1550.00|date filed: 07/21/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1550.00|date filed: 07/21/1994 
  
  
  
 apt i-2 , 6201 crittenden st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4320.00 plus costs $121.75 for a total of $4441.75|judgment for possession as of 12/18/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 1. defendant must have removed all additional people living in the premises no later than 01/15/2020 by 5:00 p.m.; 2. defendant to pay regular monthly rent pursuant to lease terms starting on 01/07/2020 and again on or before the 7th day of each month thereafter; 2. defendant to pay $200.00 toward arrears on 01/07/2020 and again on the 7th of each month thereafter; 3. defendant to pay $250.00 toward arrears on 01/20/2020 by 5:00 p.m. and again on the 20th of each month thereafter until all arrears and court costs are paid in full. 
  
  
 2300 east lehigh avenue, unit 1b, philadelphia, pa 19125",1.0,2.218020156234787,0.0,1.0,1.0,0.0,0.0,0.0,5.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2275.00|date filed: 05/26/1993 
  
  
  
 prop at , 4922 n 16th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1460.00 plus costs $62.00 for a total of $1522.00.|judgment for possession as of 11/20/2008.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to pay december rent and all future rent on time, when due the first of each month in the amount of $500.00. defendant agrees to pay the full money judgment on or before 12/20/08. order to satisfy explained and given to plaintiff. 
  
  
 3208 cecil b. moore ave., 1st floor, philadelphia, pa 19121",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,923.36 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $5,005.36, plus interest from n/a. judgment for possession from 08/13/2008. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 08/23/2008. jba scanned by mediation|parties appearing: robert willwerth, daniel g easley & all other occ. 
  
  
  
 7400 haverford ave, #e-110, phila, pa 19151",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1708.20|date filed: 11/07/1995 
  
  
  
 unit 112a mt airy apts , 1601-51 e mt airy av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 12/06/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  possession from: 05/18/2004|comment: tenant to have until 6/13/2004 to vacate. this case is based on non-payment of rent and termination of the term. 
  
  
  
 2560 carroll st, 2nd fl, phila, pa 19142",2.2,-0.5751193382767703,1.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1146.92|date filed: 02/16/1999 
  
  
  
 prop at , 701-17 w somerset st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3554.00 plus costs $112.00 for a total of $3666.00.|judgment for possession as of 09/10/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenants agree to pay october rent ($800.00) and all future rent on time for the duration of this agreement. they will pay $100.00 on the 15th of the month to go towards the judgment amount starting 10/15/15. order to satisfy has been explained. 
  
  
 1433 s. allison street, phila., pa 19143",0.2,0.2972806874835305,0.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,289.86 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,351.86, plus interest from n/a. judgment for possession from 12/13/2007. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 12/22/2007. scanned by mediation|parties appearing: robert willwerth, pamela jenkins & all other occ. 
  
  
  
 ridge carlton apts, 7373 ridge ave, #427, phila, pa 19128",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 10/20/1998 
  
  
  
 prop at , 2633 n 7th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2900.00 plus costs $0.00 for a total of $2900.00|judgment for possession as of 01/19/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $1,450.00 plus feb rent of $650.00 by 02/05/2011, once paid plaintiff will then do following repairs,by 02/20/2011 repair leaking roof, repair kitchen floor, repair oven, & repair heater. once repairs are completed defendant will have 10 days to pay the balance of the judgment of $1,450.00. defendant will continue to pay his ongoing rent of $650.00 starting 02/05/2011 
  
  
 2649 n. napa street, phila, pa 19132",0.9,2.1694939912529465,0.0,1.0,1.0,0.0,0.0,0.0,4.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5495.00 plus costs $128.00 for a total of $5623.00|judgment for possession as of 03/10/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall pay $300 by 3/10/15. (2) tenants shall pay an additional $400 by 3/13/15. (3) tenants shall pay an additional $300 by 3/17/15. (4) tenants shall pay ongoing monthly rent by the 1st of each month    beginning 4/1/15. (not to be applied to the judgment.) (5) tenants shall pay an additional $800 by the 15th of each month    beginning 4/15/15 until the judgment is paid in full. (6) municipal court 180 day rule waived. (7) if tenants fails to make any of the above payments on time, that shall    constitute a breach of this agreement, and tenants shall have no right    to cure said breach.  (continued...) 
  
  
 4150 kensington ave, rear garage door, philadelphia, pa 19124",1.1,2.731704517643859,0.0,1.0,1.0,0.0,0.0,0.0,6.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1650.00 plus costs $0.00 for a total of $1650.00|judgment for possession as of 08/20/2012|money judgment to be satisfied if defendant vacates by see below 
 parties agree to terminate this lease. all writs may issue forthwith. no lockout before 10/2/12. judgement shall be deemed satisfied if and only if: 1) tenant vacates by 10/1/12 and leaves the leasehold in clean broom swept condition free of all personal belongings with no tenant caused damage. 2) tenant waives right to prepaid rent and security deposit 
  
  
 9442 kirkwood road, 1st floor, philadelphia, pa 19114",1.8,1.9143110967559964,0.0,0.0,1.0,0.0,1.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3573.91 plus costs $122.50 for a total of $3696.41|judgment for possession as of 11/28/2017|disposition entered by trial commissioner: carmen rivera 
 1.     defendants and all occupants to have until 12/15/17 to vacate 2.     samiha amira faroukh is authorized to bind anthony ortiz rivera prepared by t.b. 
  
  
 3020 hale street, philadelphia, pa 19149",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1462.00 plus costs $105.25 for a total of $1567.25|judgment for possession as of 09/18/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/09/2019|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay the full judgment amount on or before october 9, 2019. if tenant does not pay the full judgment amount on or before october 9, 2019, landlord may proceed with the eviction, however no lockout shall occur until after october 18, 2019. landlord may file the writ and alias writ as soon as allowable by law but no lockout shall occur until after october 18, 2019. 
  
  
 1309 w rockland st ent @ 1309-11 w rockland st # 4b, philadelphia, pa 19141",1.7,1.63320583356054,0.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $524.00 plus costs $83.00 for a total of $607.00|judgment for possession as of 01/13/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 01/20/2012 
 tenant agrees to the above terms 
  
  
 613 north franklin place, spring garden apartments, philadelphia, pa 19123",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 761.00|date filed: 02/15/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3631.47 plus costs $117.00 for a total of $3748.47|judgment for possession as of 03/02/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/23/2017|disposition entered by trial commissioner: carmen rivera 
  
  
  
 7701 lindbergh blvd, #1926, philadelphia, pa 19153",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2454.95|date filed: 03/21/2002|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2454.95|date filed: 03/21/2002 
  
  
  
 prop at , 2059 kennedy st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/07/2019|judgment for possession to be satisfied if (see other conditions)|disposition entered by trial commissioner: nathaniel woodard 
 landlord and tenant agree the lease is terminated and tenant will vacate no later than nov. 7, 2019 . tenant will return the property in broom sweep condition. all writs may be filed prior to lockout but no lockout prior to nov 7, 2019 
  
  
 740 vernon road, apt. 412, philadelphia, pa 19119",3.6,1.4001397137311398,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $5,168.51 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $5,255.51, plus interest from n/a. judgment for possession from 08/10/2007. possession granted on the basis of non-payment of rent. see scanned jba done by hj in mediation.|parties appearing: kenneth baritz, michelle duffield.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $5,168.51 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $5,255.51, plus interest from n/a. judgment for possession from 08/10/2007. possession granted on the basis of non-payment of rent. see scanned jba done by hj in mediation.|parties appearing: kenneth baritz, michelle duffield. 
  
  
  
 2148 longshore ave., phila, pa 19149",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1428.50|date filed: 05/12/1997 
  
  
  
 apt b , 9477 woodbridge rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5593.50 plus costs $0.00 for a total of $5593.50|judgment for possession as of 12/06/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: morgan krouse 
 defendant will pay $3,000.00 towards the judgment by 12/31/2019, then starting jan 2020 defendant will pay her monthly rent of $675.00 plus $125.00 towards the judgment for a total payment of $800.00 by the 5th of each month for 20 months and rent plus $93.50 on the 21st month. 180 day rule is waived. as long as above amounts are paid timely plaintiff will not oppose defendant's petition to vacate the judgment once judgment is paid in full. 
  
  
 6114 germantown ave, 2nd floor, phila, pa 19144",2.7,2.1204808046553207,1.0,1.0,1.0,0.0,0.0,0.0,2.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5115.00 plus costs $100.00 for a total of $5215.00|judgment for possession as of 11/06/2012 
 parties amend complaint to include termination of term (b)- 11/06/2012. defendant and all occupants will vacate by 11/27/2012, remove all personal possessions & return keys. writs may issue according to law. no lockout may occur until on or after 11/28/2012. 
  
  
 5634 belmar street, philadelphia, pa 19143",3.9,2.592324150637932,1.0,0.0,1.0,0.0,1.0,0.0,4.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $83.00 plus costs $0.00 for a total of $83.00|judgment for possession as of 03/15/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant may stay in her unit provided that she complies with the following terms for purposes of this case only: defendant agrees to refrain from criminal activity. defendant agrees to abide by section 8(h) and section 8(i) of the lease and to prevent her household members and guests from violating the sections. any criminal or nuisance activity under those sections will be grounds for immediate eviction proceedings. defendant agrees to waive the 180 day rule. defendant agrees to pay court fee by march 22, 2012. 
  
  
 3222 mcmichael street, c, 030, philadelphia, pa 19129",1.6,1.9998918523685663,0.0,0.0,0.0,0.0,1.0,1.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $12682.78 plus costs $0.00 for a total of $12682.78|judgment for possession as of 12/13/2021|disposition entered by trial commissioner: nathaniel woodard 
 (1) tenants shall january rent by 1/5/22. (not to be applied to the    judgment.) (2) so long as tenants pay january rent by 1/5/22, then tenants shall have    until 1/31/22 to vacate the property, remove all personal property,    and return keys to landlord. prepared by cb 
  
  
 1311 mc ferran street, philadelphia, pa 19140",2.9,1.4133835145994533,1.0,0.0,1.0,0.0,0.0,0.0,4.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4358.13 plus costs $121.75 for a total of $4479.88|judgment for possession as of 10/25/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: karen quick 
 1. $700.00 by 10/29/2022 2. defendant to pay ongoing rent by the 5th day of each month beginning 11/5/2022 plus an additional $400.00 per month by the 20th day of each month beginning 11/20/2022 and continuing until judgment is paid in full. only those payments made in addition to ongoing monthly rent will be applied to the judgment. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 325 west annsbury street, philadelphia, pa 19140",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1814.88 plus costs $88.50 for a total of $1903.38|judgment for possession as of 08/22/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/12/2014 
 sharnae clements has the authority to sign for and bind regina sparks. tenant paid $300 at court in cash. said payment was deducted and the remaining balance is reflected above. 
  
  
 6301 n 10th st #102, philadelphia, pa 19141",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 718.69|date filed: 02/21/1978 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1650.00 plus costs $62.00 for a total of $1712.00.|judgment for possession as of 08/15/2008. 
 ms. allen agrees to vacate on or before 9/5/08 and pay $50.00 per month to pay off the money judgment. payments will begin 9/30/08 and continue every 30th day of each month thereafter. if ms. allen vacates as agreed and leaves the property in good condition, mr. cunningham will apply the security deposit of $600.00 to the money judgment. order to satisfy was explained and given to plaintiff. 
  
  
 1218 n. taylor st., phila, pa 19121",2.3,0.9752937413654663,1.0,1.0,0.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1635 plus costs $105 for a total of $1740.00|judgment for possession as of 04/27/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendants to pay $500 on 5-5-10, $500 on 5-19-10, $500 on 6-2-10 and $240 on 6-16-10 defendants are to write to landlord re; application of security deposit if they have 2 months security landlord to credit one month towards rent 
  
  
 10825 e. keswick rd., apt. 131, philadelphia, pa 19154",0.1,0.2487545225016897,0.0,1.0,0.0,0.0,0.0,0.0,1.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/20/2016 
 parties terminate this tenancy, tenant waives claim to prepaid rent and security deposit. tenant may remain in leasehold until 8/15/16 if tenant gives access to leasehold with 24 hours notice. 
  
  
 4714 rorer st, philadelphia, pa 19120",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3600.00 plus costs $110.50 for a total of $3710.50|judgment for possession as of 11/16/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant must stay current with future rent of $450. per month which is due on the first day of every month. tenant shall pay $150 per week towards the balance owed. if tenant pays as scheduled, judgment amount will be paid off may 31, 2012. david brown is signing this agreement on behalf of laurie green. 
  
  
 7116 rising sun avenue, 2nd floor, philadelphia, pa 19111",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $11250.00 plus costs $113.50 for a total of $11363.50|judgment for possession as of 11/24/2009 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 12/15/09. prepared by cb 
  
  
 2118 s. 63rd st., philadelphia, pa 19142",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1748.50|date filed: 01/21/1998 
  
  
  
 #wa-05 hillside grdn , 6060 crescentville , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1153.50|date filed: 10/22/1997 
  
  
  
 3rd flr rear apt , 2026 race st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 07/23/2015 
 defendant to vacate the premise on or before 08/23/2015 and leave premises in a broom clean swept condition. writ of possession and alias writ of possession may issue however no lockout will occur prior to august 24th, 2015. complaint is amended to include ""b"" termination of term. 
  
  
 1518 lardner street, phila, pa 19149",3.2,0.6038212977617083,1.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1588.50|date filed: 12/12/2000|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1588.50|date filed: 12/12/2000 
  
  
  
 prop at , 1232 s warnock st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4000.00 plus costs $0.00 for a total of $4000.00.|judgment for possession as of 05/28/2015. 
 tenant has agreed to vacate the property on or before june 13, 2015. provided they leave as agreed landlord will waive the rent owed for june 2015. in addition landlord holds a security deposit/pre-paid rent total of $2000.00. $1000.00 of which will be applied to the judgment after the tenant has vacated the property, leaving the same in a generally broom swept cleaned condition free of all personal belongings, returning the keys no later than june 13, 2015. the remainder will be applied after inspection of the property, in accordance with security deposit statute. provided that no damages are above regular wear and tear the full security deposit will be applied to the judgment resulting in a balance of $2000.00 owed.  (continued...) 
  
  
 349 emily street, philadelphia, pa 19148",3.1,2.6441513335018776,1.0,0.0,1.0,0.0,0.0,1.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1133.33|date filed: 08/20/1993|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1133.33|date filed: 08/20/1993 
  
  
  
 1st flr , 9839 wistaria st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,035.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,097.00, plus interest from n/a. judgment for possession from 03/15/2007. possession granted on the basis of non-payment of rent and termination of the term. 
  
  
  
 8712 frankford ave, 14a, phila, pa 19136",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1325.08|date filed: 05/16/1994 
  
  
  
 apt m 204 , 155 e godfrey ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $62.00, plus interest from n/a. judgment for possession from 06/13/2007. possession granted on the basis of breach of a condition.|parties appearing: roger ciafre, tameka hill. 
  
  
  
 1806 n.22nd street apt.a, strawberry mansion, philadelphia, pa 19121",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - mediated judgment by agreement.  possession from: 05/12/2003|comment: see remarks. 
  
  
  
 3119 w. clifford st., phila, pa 19121",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 890.00|date filed: 01/04/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 801.20|date filed: 07/19/2000 
  
  
  
 #b tasker homes , 3011 pierce dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,970.97|possession from: 08/26/2003 
  
  
  
 4012 markland st, phila, pa 19124",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 970.50|date filed: 11/22/1996 
  
  
  
 apt 510 adelphia hse , 1229 chestnut st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 920.37|date filed: 03/27/1996 
  
  
  
 1505 westpark apts , 400 n busti st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2248.50|date filed: 12/21/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2248.50|date filed: 12/21/1994 
  
  
  
 grnbr clb apt 3303 , 3901 conshohocken av, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 921.50|date filed: 06/28/2001 
  
  
  
 apt#a 1st fl apt , 1310 n 61st st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 274.50|date filed: 06/26/1996 
  
  
  
 abbottsford homes , 3110l berkeley dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5133.50|date filed: 04/06/1998 
  
  
  
 lincoln green apts , 4000-1006 presidenti, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $55000.00 plus costs $0.00 for a total of $55000.00|judgment for possession as of 06/30/2014 
 money judgment is to be satisfied if defendant vacates by 6/30/14 and meets all of the below conditions. payment of 10,000.00 to be made this date, december 6, 2013. defendant will then make a subsequent payment of $30,000.00 on or before january 15, 2014 and another payment of $15,000.00 on or before february 15, 2014. rent in the amount of $9,666.00 will be paid on or before the fifth day of every month from january 1, 2014 through june 1, 2014. additionally, defendant agrees to convey the liquor license associated with defendant's resturant for the sum of $1.00 either at the time this agreement is breached or on june 30, 2014. defendant will sign all necessary documents to ensure the transfer of the same to plaintiff by june 30,2014. defendant also agrees to pay all fees associated with the transfer of said liquor license, excluding legal fees. defendant hereby forfeits any security deposit that may be held by plaintiff. defendant understands that if they breach any one of these conditions, (continued...) 
  
  
 1001-13 north second street, unit g, philadelphia, pa 19123",0.7,0.9194233939492924,0.0,0.0,1.0,0.0,0.0,0.0,2.0,7.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 12/30/2008. possession granted on the basis of termination of the term. stay alias writ of execution until 01/11/2009. see agreement scanned by defendants attorney|parties appearing: . 
  
  
  
 1540 ritner st., philadelphia, pa 19145",0.2,-0.2742898343224031,0.0,0.0,0.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 04/14/2003 
  
  
  
 243 w. rittenhouse st, 2b, phila, pa 19144",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1723.04|date filed: 06/16/1999 
  
  
  
 prop at , 671b franklin plaza , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1597.00|date filed: 02/13/1990 
  
  
  
 2nd fl rear , 6122 n broad st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5549.40 plus costs $0.00 for a total of $5549.40|judgment for possession as of 04/30/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 1. defendant to pay $500.00 toward arrears on 05/03/2019; 2. defendant to pay regular monthly rent pursuant to lease terms starting on 05/15/2019 and again on the 15th of each month thereafter; 3. defendant to pay $500.00 toward arrears on 06/01/2019 and again on the 1st of each month thereafter until all arrears and court costs are paid in full. 
  
  
 7202 walker street, philadelphia, pa 19135",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 340.44|date filed: 04/15/1988|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 340.44|date filed: 04/15/1988 
  
  
  
 prop at , 4929 baynton st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1000.00|date filed: 01/07/1983|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1000.00|date filed: 01/07/1983 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 50.00|date filed: 12/01/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2910.00 plus costs $111.50 for a total of $3021.50|judgment for possession as of 01/23/2012 
 francine white can bind her daughters, yakima smith and denise white. 
  
  
 4915 paschall ave, phila, pa 19143",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/02/2009 
 defendant and all occupants have vacated property. plaintiff may have immediate possession, change locks & dispose of anything remaining. plaintiff to keep all security deposit & prepaid rents. plaintiff waives all rent claims-defendant waives any counterclaims. 
  
  
 4051 north reese street, phila, pa 19140",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2262.00|date filed: 05/26/1989 
  
  
  
 apt d3 , 1321 spruce st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $8 plus costs $83 for a total of $91.00|judgment for possession as of 07/18/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/08/2011 
 defendant agrees to the above. 
  
  
 1815 s corlies street, philadelphia, pa 19145",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2090.85|date filed: 04/30/1998 
  
  
  
 prop at , 658 n frazier st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 01/27/2023|disposition entered by trial commissioner: laura krause 
 1. no lockout shall take place until after february 27, 2023; 2. writ of possession shall issue forthwith; 3. if tenant vacates as agreed the landlord shall not oppose a petition to vacate the judgment of possession. 
  
  
 6319 n. beechwood street, philadelphia, pa 19138",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 313.00|date filed: 09/03/1986 
  
  
  
 prop at , 00638nfranklin st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,355.62|possession from: 06/04/2004|comment: this case is based on non-payment of rent./see transcript 
  
  
  
 1730 w girard ave, 3rd floor, phila, pa 19130",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $62.00, plus interest from n/a. judgment for possession from 01/15/2008. possession granted on the basis of termination of the term. money judgment of $62.00 to be satisfied if defendant and all other occupants vacates by 01/17/2008. scanned by mediation|all parties appeared. 
  
  
  
 2738 n. lawrence st., 2nd floor front, phila, pa 19133",0.7,0.9194233939492924,0.0,0.0,1.0,0.0,0.0,0.0,2.0,7.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $6,596.39 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $6,678.39, plus interest from n/a. judgment for possession from 10/02/2007. possession granted on the basis of non-payment of rent. see scanned agreement|all parties appeared. 
  
  
  
 2656 south 70th street, phila, pa 19142",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2917.00 plus costs $112.00 for a total of $3029.00|judgment for possession as of 10/02/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 1. ms. holly agrees to pay november rent($700.00) and future rents by the first of the month. (enforceable while following payment schedule is followed). 2. ms. holly will pay $300.00 on the 15th of each month to go toward the money judgment, starting november 15, 2015. 3. order to satisfy explained. 
  
  
 1640 s frazier st, philadelphia, pa 19143",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $674.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $736.00, plus interest from n/a. judgment for possession from 08/15/2007. possession granted on the basis of non-payment of rent. see scanned agreement scanned by mediation|all parties appeared. 
  
  
  
 2411 n. 11th street 1206, fairhill apts., philadelphia, pa 19133",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $334 plus costs $83.00 for a total of $417.00|judgment for possession as of 08/26/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/16/2011 
 defendent agrees to the above terms and conditions. 
  
  
 2305 bolton way, blumberg apts, philadelphia, pa 19121",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 11.00|date filed: 03/01/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $99.75 for a total of $99.75|judgment for possession as of 08/22/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: dorian nelson 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to move from her current unit to her next available unit offer within 30 days, september 23, 2019. tenant understands that a unit offer will be made according to her family composition. tenant further understands that she is required to accept first unit available. tenant agrees to pay the court cost of $99.75 on or before september 23, 2019. tenant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not comply by the due date. 
  
  
 4804 tackawanna street, whitehall apartments, philadelphia, pa 19124",2.6,4.469569774288838,0.0,0.0,0.0,1.0,1.0,1.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2499.05 plus costs $86.50 for a total of $2585.55|judgment for possession as of 09/21/2009 
 writ of possession to issue after october 4, 2009. alias writ of possession to issue after october 15, 2009. (kristy owens states that steven owens is deceased. case withdrawn without prejudice against steven owens only) 
  
  
 2901 gaul st ( entrance on 2512 ""b"" e monmouth st), philadelphia, pa 19134",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6625.00 plus costs $121.75 for a total of $6746.75|judgment for possession as of 08/17/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 tenant to pay as follows: $3100 by 8/31/22; ongoing monthly rent by the 5th of every month beginning 9/5/22, not to be applied to back balance; additional $450 by the 20th of every month beginning 9/20/22 until paid in full, including all ongoing monthly rent, approximately 7 1/2 months. upon compliance order to vacate to be executed provided by tenant counsel 
  
  
 109 s 60th st # 2nd fl, phila, pa 19139",2.9,2.3338226837258107,1.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4450.00 plus costs $100.00 for a total of $4550.00|judgment for possession as of 04/15/2013|money judgment to be satisfied if defendant vacates by 05/15/2013 
 parties terminate this tenancy. tenant waives claim to prepaid rent and security deposit. no lockout before 5/16/12. 
  
  
 434 w. airdrie st., philadelphia, pa 19140",1.8,1.9143110967559964,0.0,0.0,1.0,0.0,1.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1016.29 plus costs $0.00 for a total of $1016.29|judgment for possession as of 03/24/2017|disposition entered by trial commissioner: kimberly flood 
 1. parties agree to modify complaint to include termination of term; 2. defendant to vacate premises no later than 04/24/2017 by 5:00 p.m.; 3. defendant to remove all personal property, trash and debris and return premises in broom clean condition, free of all damages caused by the defendant from this date forward other than normal wear-and-tear; 4. security deposit is to be handled in conformity with security deposit laws 5. all other claims on complaint are withdrawn; 6. landlord will not execute on judgment at any time prior to defendant vacating premises. 
  
  
 4410 north marshall street, philadelphia, pa 19140",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1437.00 plus costs $64.50 for a total of $1501.50|judgment for possession as of 07/22/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/12/2009 
 defendant agrees to the above. 
  
  
 1913 warnock street, norris apts., philadelphia, pa 19122",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 789.00|date filed: 05/20/1992 
  
  
  
 raymond rosen apt , 2271 edgley st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 02/26/2020|disposition entered by trial commissioner: nathaniel woodard 
 (1) defendant and all occupants shall vacate the property, remove all    personal property, and return keys to landlord to a clean and vacant    unit by 3/20/20. (2) landlord shall retain any security deposit and prepaid rent. prepared by cb 
  
  
 4768 whitaker ave # 3rd flr, phialdelphia, pa 19120",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2135.05 plus costs $0.00 for a total of $2135.05|judgment for possession as of 02/19/2016|money judgment to be satisfied if defendant vacates by see below 
 all writs may issue forthwith, parties terminate this tenancy. judgment shall be deemed satisfied and shall be vacated upon defendant's petition to vacate if and only if: 1) tenant vacates on or before 4/1/16, 2) leasehold is left in clean broom swept condition free of all personal belongings without tenant caused damage, 30 tenant waives claim to prepaid rent and security deposit, 4) landlord is allowed access with 24 hours notice. 
  
  
 4614 palethorp street, philadelphia, pa 19140",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 750.00|date filed: 05/30/1986 
  
  
  
 apt 192 , 08529, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1619.00 plus costs $90.00 for a total of $1709.00.|judgment for possession as of 09/17/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 mr. truesdale will pay october rent ($375.00) no later than 10/5/15. he will pay all future rent on time (by the 5th of the month) for the duration of this agreement. he will pay $50.00 in addition to monthly to go towards the judgment amount starting 10/1/15. order to satisfy has been explained. 180 day rule has been waived. 
  
  
 7829 temple rd, phila., pa 19150",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5758.56 plus costs $121.75 for a total of $5880.31|judgment for possession as of 11/28/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: laura krause 
 1. defendant to pay regular monthly rent pursuant to lease terms starting on 12/05/2022 and by the 5th of each month thereafter; 2. defendant to pay $1000.00 toward judgment amount on 01/05/2023 and again on the 5th of each month thereafter until judgment amount is paid in full; 3. defendant to pay $500.00 toward judgment amount on 12/15/2022 and again on the 15th of each month thereafter until judgment amount is paid in full. 
  
  
 2033 east lehigh avenue, unit 34b, philadelphia, pa 19125",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2500.00 plus costs $86.50 for a total of $2586.50|judgment for possession as of 04/03/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/13/2009 
 tenant paid april rent by money order at court.                                               said payment was deducted and the amount set forth above is the remaining balance owed. 
  
  
 greenbriar club apts., 3901 conshohocken ave, #9409, phila, pa 19131",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,057.00|possession from: 10/21/2003|comment: see transcript|and|disposition - judgment by agreement for money and/or possession.  judgment amount: $1,057.00|possession from: 10/21/2003|comment: see transcript 
  
  
  
 2101 winchester ave , apt a - 6, phila, pa 19115",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4840.50|date filed: 10/24/2000 
  
  
  
 prop at , 2864 n stillman st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,157.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,211.50, plus interest from n/a. judgment for possession from 03/21/2006. possession granted on the basis of non-payment of rent. see scanned exhibit,scanned by t.c.m.b. 
  
  
  
 1410 w 72nd ave, apt 101, phila, pa 19126",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 291.00|date filed: 12/12/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,129.00|possession from: 06/23/2004|comment: based on non payment of rent . deft agrees to pay regular rent of 525.00 by the 20th of each month . deft agrees to pay a minimum of 200.00 per month 
  
  
  
 5151 germantown ave 3rd fl rear, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 918.90|date filed: 02/08/2000 
  
  
  
 prop at , 813 e madison st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1200.00 plus costs $78.00 for a total of $1278.00.|judgment for possession as of 10/28/2013.|money judgment to be satisfied if defendant vacates by 11/30/2013. 
 tenant has agreed to vacate the property on or before november 30, 2013. parties agree that landlord to retain any security deposit/ pre-paid rent and that the landlord will waive all rent due for the property provided that the tenant vacates as agreed. 
  
  
 3536 north 19th street, phila, pa 19140",3.2,2.576387949376911,1.0,0.0,1.0,0.0,0.0,1.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 733.46|date filed: 03/17/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2100.00|date filed: 08/26/1992 
  
  
  
 bentley manor #206 , 1410 w 72nd st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4730.00 plus costs $110.50 for a total of $4840.50|judgment for possession as of 05/15/2012 
 (1) tenants shall vacate the property, remove all personal property, and     return keys to landlord by 6/14/12. (2) the lease is hereby terminated by agreement. (3) tenant amanda kieffer is authorized to bind dominic nuska to this     agreement. prepared by cb 
  
  
 4700 tacony st, 1st fl rear, phila, pa 19137",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 03/14/2007. possession granted on the basis of termination of the term. 
  
  
  
 5727 north 17th street / 2nd floor, phila, pa 19141",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 817.00|date filed: 07/10/1996 
  
  
  
 scattered sites 1 , 5213 rodman st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 540.00|date filed: 10/26/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2532.00|date filed: 10/14/1987|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2532.00|date filed: 10/14/1987|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2532.00|date filed: 10/14/1987 
  
  
  
 ridge carlton apts #344 , 07373, phila. , pa 19100",0.30000000000000004,-0.6909218657677936,0.0,0.0,0.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4169.50|date filed: 12/08/1993 
  
  
  
 richard allen , 805b warnock place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 652.50|date filed: 01/09/1980|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 652.50|date filed: 01/09/1980 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $7816.82 plus costs $0.00 for a total of $7816.82.|judgment for possession as of 11/18/2020.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1. sinai jones can sign and bind jermaine silvera to this agreement. 2. the money judgment amount of $7,816.82 reflects the months of feb, sept, oct, nov 2020 rent/water/pet fees/late fees. 3. all parties agree that the total amount of rent/water/pet fees/late fees is $12,415.64. due to covid-19 the months of march-aug 2020 are not reflected above. 4. all parties agree that the full amount of $12,415.64 is due and owed to landlord and will be paid in the following agreement: -tenants will provide landlord with a valid debit card today 11/18/20 so that all payments moving forward will be automatically withdrawn. - tenants will pay $400 every monday afternoon (4:30pm) beginning 11/23/20 which totals $1,600/month. the $1,600/month includes current rent of $1,100 and an extra $500 (continued...) 
  
  
 1506 s 30th, philadelphia, pa 19146",0.30000000000000004,1.2761232453198335,0.0,1.0,0.0,0.0,0.0,0.0,3.0,11.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2223.50|date filed: 12/07/1999 
  
  
  
 3rd flr , 619 e chelten ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $8,102.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $8,184.00, plus interest from n/a. judgment for possession from 12/01/2006. possession granted on the basis of non-payment of rent and termination of the term. scanned by t/c cd 
  
  
  
 224 west rittenhouse square, unit#1517 (the dorchester), phila, pa 19103",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1125.00|date filed: 05/20/1991 
  
  
  
 apt 8 , 5855 n camac st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 673.50|date filed: 09/05/1990 
  
  
  
 richard allen homes , 843c alder pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 800.00|date filed: 07/02/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $840.00 plus costs $90.00 for a total of $930.00.|judgment for possession as of 11/10/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 tenats agrees to pay decemeber 2015 rent and all future rents on time and in full for the duration of this agreement. on 11/16/15 tenant agress to pay november 2015 rent plus the water bill of $60.73; total to $810.73 is due on 11/16/15. then begining in december tenant will pay monthly rent plus water bill due on the 5th day of each month. lastly, on the 16th day of each month starting 12/16/15 tenant will pay $150 to go towards the judgement. the order to satisfy has been explained. 
  
  
 2341 fernon street, philadelphia, pa 19145",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1276.00 plus costs $95.00 for a total of $1371.00|judgment for possession as of 06/15/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/31/2017|disposition entered by trial commissioner: kimberly flood 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority(pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $1,276.00 plus court costs of $95.00 by july 31, 2017. tenant agrees to pay the money as soon as possible but no later than close of business on july 31, 2017. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 400 north busti street #206, west park apartments, philadelphia, pa 19104",3.2,5.94438826575599,0.0,0.0,1.0,1.0,1.0,1.0,2.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,130.00|possession from: 07/07/2003|comment: see transcript 
  
  
  
 901 champlost ave, apt #105, phila, pa 19141",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4396.52 plus costs $117.00 for a total of $4513.52|judgment for possession as of 10/20/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/10/2014 
  
  
  
 5625 n 2nd street, philadelphia, pa 19120",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $812.00, plus interest from n/a. judgment for possession from 10/25/2006. possession granted on the basis of non-payment of rent and termination of the term. see scanned agreement 
  
  
  
 5734 vine st ent @, 5737 a summer st, philadelphia, pa 19139",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3240.00 plus costs $78.00 for a total of $3318.00.|judgment for possession as of 11/30/2012.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 all parties agree that: defendant agrees to pay december rent ($600) by 12/15/12, which will be applied to judgment, leaving a balance of ($2640). defendant agrees to pay plaintiff an addition $200/month, due by the last date of each month, until judgment is satisfied. the rent of $600 will now be paid by defendant on the 10th of each month, with a 5 day grace period. order to satisfy explained. 
  
  
 315 n. 64th street, 1st floor, phila, pa 19139",0.7,0.9194233939492924,0.0,0.0,1.0,0.0,0.0,0.0,2.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 789.50|date filed: 06/21/1989 
  
  
  
 abbottsford homes , 3212b mcmichael st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 76.00|date filed: 03/16/1988 
  
  
  
 passyunk homes , 3036 s 23rd st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3141.46 plus costs $122.50 for a total of $3263.96|judgment for possession as of 09/22/2015 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord by 10/22/15. prepared by cb 
  
  
 868 n 42nd street # a, philadelphia, pa 19104",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 281.00|date filed: 09/18/1989 
  
  
  
 #c10 , 845 n 7th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5535.73|date filed: 02/12/2002 
  
  
  
 prop at , 658 n frazier st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1843.50|date filed: 01/31/1992 
  
  
  
 prop at , 1124 n o'neil st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5098.50 plus costs $121.75 for a total of $5220.25|judgment for possession as of 01/19/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: morgan krouse|and|disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 08/17/2022|disposition entered by trial commissioner: nathaniel woodard 
 tenant agrees to vacate rental premises by february 28, 2023 and tenant will have until february 28, 2023 to vacate rental premises if and only if tenant makes the following payments on time and in full: 1)tenant must pay september 2022 rent in amount of 850 dollars by september 15, 2022. 2)tenant must pay october 2022 rent in amount of 850 dollars by october 15, 2022. 3)tenant must pay november 2022 rent in amount of 850 dollars by november 15, 2022. 4)tenant must pay december 2022 rent in amount of 850 dollars by december 15, 2022. 5)tenant must pay january 2023 rent in amount of 850 dollars by january 15, 2023. 6)tenant must pay february 2023 rent in amount of 850 dollars by february 15, 2023. if tenant does not make the foregoing payments on time and in full, landlord will proceed with eviction sooner than february 28, 2023 and upon any default; even if tenant makes the (continued...) 
  
  
 851 e godfrey ave., apt. #302, philadelphia, pa 19124",3.2,0.9526899450821318,1.0,0.0,0.0,0.0,1.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3825.50 plus costs $105.00 for a total of $3930.50|judgment for possession as of 07/24/2014 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord by 8/23/14. prepared by cb 
  
  
 500 s 47th st apt 106, philadelphia, pa 19104",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2381.24 plus costs $0.00 for a total of $2381.24|judgment for possession as of 11/14/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay $1000 by 11/24/17. (2) tenant shall ongoing monthly rent by the 1st of each month beginning    12/1/17, plus all ongoing water bills when due. (not to be applied to    the judgment.) (3) tenant shall pay an additional $250 by the 15th of each month    beginning 12/15/17 until the judgment is paid in full. (4) municipal court 180 day rule waived. prepared by cb 
  
  
 213 lardner street, philadelphia, pa 19111",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,711.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $2,793.00, plus interest from n/a. judgment for possession from 12/11/2006. possession granted on the basis of non-payment of rent and termination of the term. scanned by t/c - m.b. 
  
  
  
 1510 w. allegheny ave., apt. 1a, phila, pa 19132",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7000.00 plus costs $139.00 for a total of $7139.00|judgment for possession as of 04/06/2016 
 tenant has vacated property and removed all personal property. landlord may retake immediate possession. tenant to pay $100 every month by the 1st of every month beginning 5/1/16 until paid in full. landlord will keep any security deposit and/or prepaid rent. the foregoing is in full and complete settlement of all claims by all parties arising out of occupancy of 1024 w ontario st. 
  
  
 1024 w ontario st, phila, pa 19140",0.2,0.18099113837672268,0.0,1.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $9,444.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $112.00 costs for a total amount due of $9,556.00, plus interest from n/a. judgment for possession from 04/05/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned mediated jba done by clm in mediation.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $9,444.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $112.00 costs for a total amount due of $9,556.00, plus interest from n/a. judgment for possession from 04/05/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned mediated jba done by clm in mediation. 
  
  
  
 4248 spruce st, 1st fl, phila, pa 19104",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1864.58 plus costs $105.25 for a total of $1969.83|judgment for possession as of 06/01/2018|money judgment to be satisfied if defendant vacates by 07/01/2018|disposition entered by trial commissioner: nathaniel woodard 
 defendant shall vacate the property on or before july 1,2018. plaintiff shall not schedule a lockout before july 1, 2018. defendant shall leave the property in broom clean condition. defendant momamed hamati hereby binds his wife defendant samira larachi hammati. 
  
  
 6017 e. roosevelt blvd., philadelphia, pa 19149",3.7,2.0301136242470195,1.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,325.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,412.00, plus interest from n/a. judgment for possession from 07/10/2008. possession granted on the basis of non-payment of rent. see scanned jba done by dn in mediation.|parties appearing: robert willwerth, walter thomas, jr, deborah thomas & all other occ.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,325.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,412.00, plus interest from n/a. judgment for possession from 07/10/2008. possession granted on the basis of non-payment of rent. see scanned jba done by dn in mediation.|parties appearing: robert willwerth, walter thomas, jr, deborah thomas & all other occ. 
  
  
  
 259 w johnson st, apt #v-2, phila, pa 19144",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,734.50 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,821.50, plus interest from n/a. judgment for possession from 01/23/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by hj in mediation.|parties appearing: kenneth baritz, micheal ziegenfuss. 
  
  
  
 68 good st, philadelphia, pa 19119",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1400.00 plus costs $0.00 for a total of $1400.00|judgment for possession as of 06/28/2012|money judgment to be satisfied if defendant vacates by 07/14/2012 
 all writs may issue forthwith. raymond j. brown has the right to sign for and bind natika angela barnett. parties agree to terminate the term of this tenancy. tenant forfeits all prepaid rent and security deposit. 
  
  
 3835 j street, philadelphia, pa 19124",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $226.82|possession from: 12/19/2002|comment: see transcript 
  
  
  
 8436 williams ave, f6, phila, pa 19150",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $457.99 plus costs $99.75 for a total of $557.74|judgment for possession as of 02/21/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/23/2018|disposition entered by trial commissioner: carmen rivera 
 agreement made by jonathan e. mayer, esq., id 316430. tenant agrees to pay march 2018 rent of $1028 on or before march 9, 2018.                                                                     additionally, tenant to pay judgment in full on or before march 23, 2018. 
  
  
 3400 red lion rd ent @ 3600 red lion rd # 72f, philadelphia, pa 19114",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1266.50|date filed: 07/25/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1266.50|date filed: 07/25/1997 
  
  
  
 olney plz #121 , 630 w fisher ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/20/2019|disposition entered by trial commissioner: carmen rivera 
 landlord will keep all deposit/pre-paid monies. tenant agrees to vacate the premises and return keys by 11/30/2019. writs may issue in due course. eviction is stayed until 12/1/2019. 
  
  
 3142 n franklin st, phila, pa 19133",3.8,1.9623502401220525,1.0,0.0,1.0,0.0,1.0,0.0,3.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1309.92 plus costs $95.00 for a total of $1404.92|judgment for possession as of 10/06/2014|money judgment to be satisfied if defendant vacates by see below 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord by 11/5/14.   so long as tenant does all of    the above, then the money judgment shall be satisfied. (2) lease terminated by agreement. (3) landlord shall retain any security deposit and prepaid rent. prepared by cb 
  
  
 600 w. luray st., philadelphia, pa 19140",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 478.00|date filed: 07/21/1976 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2850.00 plus costs $83.00 for a total of $2933.00|judgment for possession as of 02/05/2013|money judgment to be satisfied if defendant vacates by see below 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord by 3/5/13. so long as tenant does all of the    above, then the money judgment shall be satisfied. (2) landlord shall retain any security deposit and prepaid rent. prepared by cb 
  
  
 3830 n. 13th st., philadelphia, pa 19140",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 400.00|date filed: 06/01/1995 
  
  
  
 prop at , 2014 e york st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2230.00 plus costs $80.50 for a total of $2310.50|judgment for possession as of 11/23/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 agreement done by jenel r. marraccini, id 93457, attorney for plaintiff plaintiff agrees to withdraw the complaint without prejudice as to lawrence dixon only. brenna gunther has the authority to sign for and bind her fiance james holmes. defendant agrees to pay at least $500.00 every two (2) weeks beginning 12/11/2009. the first $595.00 of said payments each month will go towards ongoing rent. the remaining monies will go toward the above judgment. said payments will continue until the above judgment is paid in full. all parties agree that plaintiff may file the writ and alias writ of possession as soon as allowed by law but that no lockout will take place unless the above payment arranagment is breached. 
  
  
 429 n 64th street, 1st floor, rear, philadelphia, pa 19151",1.2,0.7883612526092678,0.0,0.0,0.0,0.0,1.0,0.0,2.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 10/18/2022. 
 defendant agrees to the following; 1. tenant agrees to vacate premises by 01/01/2023 removing all personal property leaving premises free of trash and debris and returning keys to landlord. 2. tenant also agrees that any prepaid rent and security deposits will be forfeited as part of this agreement. 3. as part of the agreement landlord has agreed that no rent will due from tenant. 4. the order to satisfy has been explained. 
  
  
 5326 vine street, 2nd floor, philadelphia, pa 19139",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $710.00 plus costs $83.50 for a total of $793.50. 
 defendants agree to vacate no later than 12/30/12. $710.00 will be paid no later than 11/30/12 and dec 2012 rent and court costs will be paid by 12/20/12. order to satisfy explained. 
  
  
 45 church lane, apt.#3, philadelphia, pa 19144",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2550.00 plus costs $105.50 for a total of $2655.50.|judgment for possession as of 12/12/2012. 
 all parties agree that the defendant mike langan owes the plaintiff eric kuryluk $2,655.50. the defendant is not able to make a payment schedule at this time. all parties agree that the defendant mike langan and all others will move out of 8110 summerdale ave. 1st bottom floor, on or before december 17,2012. the property must be broom swept and the keys given to the plaintiff. there is no security deposit. order to satisfy has been explained. 
  
  
 8110 summerdale ave, 1st bottom floor, philadelphia, pa 19152",2.1,-0.3910664050449955,1.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2500.00 plus costs $92.00 for a total of $2592.00|judgment for possession as of 09/10/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenants have received a credit of $1,500.00 based on the fact that they agree to vacate by september 30, 2009. said credit was deducted and the remaining balance is reflected above.  landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not be scheduled prior to 10/1/09. landlord will apply all escrow monies in accordance with the law once defendants vacate and relinquish possession. 
  
  
 2517 n. 17th st., phila, pa 19132",3.2,1.0689794941889397,1.0,0.0,0.0,0.0,1.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1320.77 plus costs $95.00 for a total of $1415.77|judgment for possession as of 09/01/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/22/2017|disposition entered by trial commissioner: kimberly flood 
 tenant will receive a credit for any payments received by landlord which have not already been deducted. 
  
  
 1410 72nd ave, #116, philadelphia, pa 19126",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1955.00|date filed: 04/21/1994 
  
  
  
 #23 , 328-32 bainbridge st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1218.50|date filed: 01/03/1995 
  
  
  
 prk twr apt apt 406 , 8239 frankford ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 820.00|date filed: 10/27/1986 
  
  
  
 prop at , 03416wwestmorelandst, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2481.07|date filed: 05/01/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2481.07|date filed: 05/01/2001 
  
  
  
 w-407 , 1101 w spencer st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2978.50|date filed: 12/03/1992 
  
  
  
 1st fl , 7510b algon ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1390.00 plus costs $90.00 for a total of $1480.00.|judgment for possession as of 07/20/2016.|money judgment to be satisfied if defendant vacates by 07/30/2016. 
 jobanna torres agrees to owe the judgement amount plus court cost as reflected above. torres agrees to vacate the property no later than 7/30/16. torres agrees to pay the water bill in the amount of $382.03. torres agrees to leave the property in a broom swept clean condition, free of all trash and any personal belongings. upon vacating the property the money judgement will be marked satisfed. the order to satisfy has been explained. 
  
  
 4243 n 6th st, philadelphia, pa 19140",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession as of 09/15/2016|disposition entered by trial commissioner: kasey m jones 
 defendant will pay $650.00 by 10/05/2016, $650.00 by 11/05/2016 and $650.00 by 12/05/2016. as long as the above payments are made defendant to vacate the premises on or before 12/31/2016 and leave premises in a broom clean swept condition. if above payments are not made timely lockout to occur as quickly as allowed by law. defendants will provide access to the property to do repairs with 24 hours notice. security deposit and last months rent is waived by the defendants. complaint is amended to shanon howell from sharon howell. shanon howell can bind paul henderson. 
  
  
 6234 n. beechwood street, phila, pa 19138",4.0,3.56128948474613,1.0,1.0,1.0,0.0,1.0,0.0,5.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1689.00|date filed: 07/10/2000|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1689.00|date filed: 07/10/2000 
  
  
  
 2nd fl , 2127 e clearfield st, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 7056.00|date filed: 05/07/1997 
  
  
  
 scattered sites i , 2917 w thompson st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1216.00 plus costs $99.75 for a total of $1315.75|judgment for possession as of 09/27/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: ken snyder 
 i, allela goodwin, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $1216.00 plus court costs of $99.75 for a total of $1315.75 as soon as possible but no later than close of business on tuesday, november 13, 2018. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 1733 diamond street c, strawberry mansion, philadelphia, pa 19121",3.1,5.779572551667341,0.0,0.0,1.0,1.0,1.0,1.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1725.75|date filed: 08/12/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1725.75|date filed: 08/12/1994 
  
  
  
 prop at , 926c w godfrey ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3067.02 plus costs $112.00 for a total of $3179.02.|judgment for possession as of 06/09/2016.|money judgment to be satisfied if defendant vacates by 07/09/2016. 
 tenant agrees to vacate the property within thirty (30) days from today's date. tenant agrees to leave to the property in a broom swept clean condition and return the keys to the landlord. so long as the tenant vacates no later than 7/9/16 the money judgement will be marked satisfed. the order to satisfy has been explained. 
  
  
 140 apsley st, unit 2f, philadelphia, pa 19144",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,100.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,100.00, plus interest from n/a. judgment for possession from 01/03/2006. possession granted on the basis of non-payment of rent and termination of the term. jba/mediated scanned-spoke to commissioner george about poss date/it is correct 
  
  
  
 1818 sulis street, philadelphia, pa 19141",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1500.00 plus costs $86.50 for a total of $1586.50|judgment for possession as of 07/08/2009 
 judgment to be paid in full on or before august 3, 2009. reduced rate for august 2009 in the amount of $300.00 is to be paid by august 3, 2009. defendant shall vacate on or before august 31, 2009 and return keys and possession to plaintiff. premises must be left in broom swept condition. failure to comply with any of the terms of this agreement, defaults the judgment amount to $3600.00 plus court costs. if defendant complies with all terms, this judgment shall be vacated. 
  
  
 3035 tulip street, philadelphia, pa 19134",2.1,-0.27477685593818774,1.0,0.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 09/26/2011 
 writs may issue according to law. no lockout prior to 10/26/11. parties agree to amend to termination of term. landlord waives money. 
  
  
 2118 mcclellan stret, philadelphia, pa 19145",1.2,0.20691350707522907,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2428.13 plus costs $0.00 for a total of $2428.13|judgment for possession as of 04/13/2010 
 complaint is amended to include termination of the term. tenant will vacate by april 30, 2010.  after tenant vacates, tenant will contact glenn m. ross, p.c. at 215-643-7200 to set up payment arrangements. 
  
  
 3520 n.mascher street, phila, pa 19140",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $175.00 plus costs $95.00 for a total of $270.00|judgment for possession as of 06/08/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. defendant may remain in possession so long as defendant pays $270.00 by   6/30/15 and ongoing rent by the 5th day of each month beginning 7/5/15   and defendant, defendant's family, guests, and/or invitees do not   disturb, harass, or threaten any other residents or management staff at   any time. in addition, defendant shall comply with all terms of the   lease agreement and any house rules. municipal court 180 day rule is   waived. prepared by t.b. 
  
  
 2101 w. venango street # 411, philadelphia, pa 19140",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 01/29/2019|disposition entered by trial commissioner: carmen rivera 
 tenant to have until 2/28/19 to vacate, remove all property and return keys to a vacant, undamaged unit. so long as tenant vacates as above, all rent/charges are waived. landlord will keep any security deposit and/or prepaid rent. the foregoing is in full and complete settlement of any and all claims by all parties arising out of occupancy of 3027 diamond street. upon compliance, counsel for landlord will execute order to vacate provided by counsel for tenant. 
  
  
 3027 diamond st # 3rd flr, philadelphia, pa 19121",2.2,-0.5751193382767703,1.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3186.00 plus costs $105.00 for a total of $3291.00|judgment for possession as of 05/08/2012 
 no alias writ shall be served before june 1, 2012. 
  
  
 3901 e roosevelt blvd, apt 20-c, philadelphia, pa 19124",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,875.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,937.00, plus interest from n/a. judgment for possession from 09/24/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|parties appearing: kenneth baritz, regina lee. 
  
  
  
 503 king st. ent @, 519 w. king st. apt c-46, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 599.00|date filed: 09/30/1987 
  
  
  
 hill creek apts , 05589, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - mediated judgment by agreement.  judgment amount: $1,454.00|possession from: 05/16/2003|comment: see transcript|and|disposition - mediated judgment by agreement.  judgment amount: $1,454.00|possession from: 05/16/2003 
  
  
  
 6318 vine st, 3rd fl, phila, pa 19139",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5872.93 plus costs $110.50 for a total of $5983.43|judgment for possession as of 01/07/2014 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord by 2/7/14. (2) lease terminated by agreement. (3) landlord shall retain any security deposit and prepaid rent. prepared by cb 
  
  
 2234 s. 16th st, phila, pa 19145",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 608.00|date filed: 05/17/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2700.00 plus costs $117.00 for a total of $2817.00|judgment for possession as of 11/12/2015|money judgment to be satisfied if defendant vacates by see below 
 tenant to have until 12/6/15 to vacate, remove all personal property and return keys to a vacant, undamaged unit. so long as tenant vacates as above, all rent/charges are waived. landlord will keep any security deposit and/or prepaid rent. 
  
  
 3127 w norris st., phila, pa 19121",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 849.00|date filed: 12/06/2000 
  
  
  
 #906 mantua hall , 3500 fairmount ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $510.00 plus costs $90.00 for a total of $600.00.|judgment for possession as of 11/02/2016.|money judgment to be satisfied if defendant vacates by 11/16/2016. 
 tenant agrees to vacate the premises no later than november 16, 2016. if the tenant moves on time by november 16, 2016, landlord will satisfy the judgment of $510. tenant will pay $90 in court costs to the landlord no later than november 16, 2016 order to satisfy has been explained. 
  
  
 1926 w ruscomb st, philadelphia, pa 19141",2.7,1.7716121573348977,1.0,1.0,1.0,0.0,0.0,0.0,2.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4272.50|date filed: 08/29/1986 
  
  
  
 apt#a-2-a , 00136wallen ln, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1390.85 plus costs $83.50 for a total of $1474.35.|judgment for possession as of 08/26/2013.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant micahel lauro is authorized to bind defendant denise haskins to this agreement. defendant agrees to add $150.00 to each month's rent payment to go toward the money judgment, starting 9/1/13 and ending when the entire money judgment has been paid in full. all future rent will be paid according to the lease terms. the order to satisfy was explained and given to plaintiff. 
  
  
 3629 memphis street, phila, pa 19134",0.2,-0.5068689325360187,0.0,0.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2070.50|date filed: 08/06/2001 
  
  
  
 prop at , 126 w duval st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 06/17/1994 
  
  
  
 1st floor , 3882a linden ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $6,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $6,487.00, plus interest from n/a. judgment for possession from 04/16/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|parties appearing: kenneth baritz, william truxton, ingrid palmer.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $6,400.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $6,487.00, plus interest from n/a. judgment for possession from 04/16/2008. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|parties appearing: kenneth baritz, william truxton, ingrid palmer. 
  
  
  
 1909 s. camac st., philadelphia, pa 19148",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4750.00 plus costs $117.00 for a total of $4867.00|judgment for possession as of 02/19/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.     $2000.00 by 2/23/15 2.     march rent to be paid by 3/5/15 (not applied to judgment) 3.     $1000.00 by 3/20/15 4.     april rent to be paid by 4/5/15 (not applied to judgment) 5.     $1867.00 by 4/20/15 6.     ongoing rent to be paid when due beginning 5/1/15 prepared by t.b. 
  
  
 5994 henry ave., apt. 3, phila, pa 19128",1.2000000000000002,2.2086601608197665,0.0,0.0,1.0,0.0,0.0,0.0,7.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $830.20 plus costs $0.00 for a total of $830.20|judgment for possession as of 07/16/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay her portion of ongoing rent on time and in full by the 5th of each month commencing in august 2019 and continuing for the duration of the agreement. tenant agrees to pay her monthly water bill on time and in full by the 15th of each month commencing in august 2019 and continuing for the duration of the agreement. tenant agrees to pay the judgment amount by paying $50.00 on or before the 15th of each month commencing in august 2019 and continuing until the judgment is paid in full. if any payment, including ongoing rent and ongoing water bill, is not made on time or in full landlord may proceed with eviction. all parties agree to extend the 180 day rule. 
  
  
 411 e rockland st, philadelphia, pa 19120",1.1,1.078826511219745,0.0,1.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2595.50|date filed: 10/22/2001 
  
  
  
 2nd fl , 3025 stvincent st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1620.00|date filed: 07/13/1998 
  
  
  
 2nd fl , 1720 catherine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 4012.50|date filed: 12/10/1997 
  
  
  
 e-406 monte vista , 6160 w oxford st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1916.40 plus costs $117.00 for a total of $2033.40|judgment for possession as of 04/18/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant carla diaz has authority to speak for defendant nelson diaz defendants to pay $500 on 4-22-16, $500 on 5-6-16, $500 on 5-20-16 and $533.40 on 6-3-16 defendants to pay may 2016 rent by 5-5-16 
  
  
 8400 lindbergh blvd., apt. 1110, philadelphia, pa 19153",0.1,0.2487545225016897,0.0,1.0,0.0,0.0,0.0,0.0,1.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 945.00|date filed: 11/10/1983 
  
  
  
 apt d-2 , 01419, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2552.25 plus costs $105.00 for a total of $2657.25|judgment for possession as of 09/14/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay $400 by 9/20/12. (2) tenant shall pay ongoing monthly rent of $625 by the 1st of each month    beginning 10/1/12, and also all ongoing water/utility bills when.    (ongoing rent and water/utility bills not to be applied to the    judgment.) (3) tenant shall pay an additional $377 each month by the 20th of each    month beginning 10/20/12 until the judgment is paid in full. (4) municipal court 180 day rule is waived. prepared by cb 
  
  
 3433 keim st., philadelphia, pa 19134",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4250.00 plus costs $116.00 for a total of $4366.00|judgment for possession as of 03/21/2014 
 (1) tenants shall vacate the property, remove all personal property, and    return keys to landlord by 4/20/14. (2) lease hereby terminated. prepared by cb 
  
  
 2123 n 22nd st., 1st fl., phila, pa 19121",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 04/02/2009. 
 the defendant has already vacated the premises. the parties have agreed to settle the monetary part of this case by stating that neither the plantiff nor the defendant has a money claim against the other. 
  
  
 275 w. mount pleasant ave., 2nd fl., phila, pa 19119",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,812.00, plus interest from n/a. judgment for possession from 02/01/2008. possession granted on the basis of non-payment of rent and termination of the term. see agreement scanned by mediation|parties appearing: kenneth baritz, joanne hardy. 
  
  
  
 6320 chew ave., apt. 26-c, phila, pa 19138",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,530.01 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,592.01, plus interest from n/a. judgment for possession from 11/10/2008. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 11/20/2008. jba scanned by mediation|parties appearing: robert willwerth, stephen travis & all other occ. 
  
  
  
 4931 spruce st, ent @, 4935 spruce st, #b-10, phila, pa 19139",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,311.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $3,311.00, plus interest from n/a. judgment for possession from 12/21/2006. possession granted on the basis of non-payment of rent and termination of the term. 
  
  
  
 2119 chew ave, phila, pa 19138",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $557.00|possession from: 01/28/2004|comment: deft pays sum of $557 before 1/30/04 
  
  
  
 300 n. busti st. 503, westpark apt, phila, pa 19104",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3535.00 plus costs $110.50 for a total of $3645.50|judgment for possession as of 05/07/2013|money judgment to be satisfied if defendant vacates by see below 
 tenant to have until 6/2/13 to vacate and return keys to a vacant, undamaged unit. so long as tenant vacates as above, all rent/charges are waived and the money judgment will be satisfied. landlord will keep any security deposit and/or pre-paid rent. 
  
  
 6518 rising sun ave., 2nd fl., phila, pa 19111",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2200.00|date filed: 09/09/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2200.00|date filed: 09/09/1994 
  
  
  
 3rd floor , 2351 catharine st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/03/2009|judgment for possession to be satisfied if (see other conditions) 
 defendant complies with all housekeeping obligations under her lease and under the terms of her compliance with the salt program.   if defendant's salt team indicates that defendant's housekeeping issues persist and indicate this in writing, it shall be construed as a default under this agreement. in addition, defendant agrees to abide by all lease terms, including full payment of rent. it is acknowledged that defendant may be obligated to pay the full market rent for the unit if she is unable to retain her section 8 voucher. in no instance will plaintiff proceed on this judgment for possession before december 25, 2009 
  
  
 4445 kendrick street #104, philadelphia, pa 19136",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2376.50|date filed: 02/04/1994 
  
  
  
 apt 4 , 701 s 16th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2182.21 plus costs $105.00 for a total of $2287.21|judgment for possession as of 12/07/2010|money judgment to be satisfied if defendant vacates by 12/31/10 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 12/31/10. so long as tenant does all of     the above, then the money judgment shall be satisfied. (2) landlord is to retain any security deposit and/or prepaid rent. prepared by cb 
  
  
 5534 torresdale ave, philadelphia, pa 19124",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2300.00 plus costs $78.00 for a total of $2378.00.|judgment for possession as of 07/21/2011. 
 alias writ stayed until 8/12/11 per below conditions: parties have agreed to the following: parties have agreed on the amount of the above money judgment. defendant agrees to move out on or before 8/12/11. parties will conduct a walkthrough of the premises and exchange keys on 8/12/11. if defendant moves out earlier, she agrees to contact plaintiff to arrange an earlier meeting. plaintiff acknowledges that he retains $1000 as security deposit. upon moveout, parties agree that plaintiff will retain any unused security deposit and credit it towards the money judgment. defendant agrees to pay at least $300 towards the money judgment on or before the 22nd of each                                                                                         ( more ) 
  
  
 1214 w. lycoming st., apt. c, philadelphia, pa 19140",2.9,1.645962612813069,1.0,0.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 867.50|date filed: 05/09/1994 
  
  
  
 apt 221 , 4901 stenton ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 757.00|date filed: 12/15/1986 
  
  
  
 prop at , 05943, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession as of 01/19/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant tenant agrees to vacate the premises by jan 31, 2014. 
  
  
 755 ""a"" north preston street, phila, pa 19104",2.1,-0.8562246014722267,1.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4870.00 plus costs $100.00 for a total of $4970.00|judgment for possession as of 10/05/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/30/2013 
 all writs may issue forthwith. parties suspend the 180 day rule. tenant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1) october rent is paid by october 15, 2012 2) tenant pays at least $600 toward this judgment by the 15th of each consecutive month starting 11/15/12, 3) regular rent starting with novemvber -2012 is paid when due until this judgment is paid in full, 4) landlord is allowed access with 24 hours notice. 
  
  
 2437 north clarion street, phila, pa 19132",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 718.00|date filed: 01/21/1980 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2896.90 plus costs $121.75 for a total of $3018.65|judgment for possession as of 04/18/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: morgan krouse 
 tenant will pay ongoing rent on time and in full by the 5th of each month commencing may 2019 and continuing for the duration of this agreement. tenant will pay the judgment amount by paying $100 per month by the 15th of each month commencing may 2019 and continuing until the judgment is paid in full. if any payment is not made on time or in full, including the ongoing rent payments, landlord may proceed with the eviction. all parties agree to extend the 180 day rule. landlord will not oppose the judgment being vacated provided tenant strictly complies with this agreement. 
  
  
 126 west allens lane, #b3, philadelphia, pa 19119",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,470.50|possession from: 06/11/2002 
  
  
  
 1418 conlyn st, ritz-conlyn apts #110-b, philadelphia, pa 19141",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7221.75 plus costs $121.75 for a total of $7343.50|judgment for possession as of 01/06/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: karen quick 
 1. defendant jerome has authority to speak for and bind defendant alyssa; 2. defendant to pay regular monthly rent pursuant to lease terms starting on 02/01/2022 and again on the first of each month thereafter; 3. defendant to pay $500.00 toward arrears on 01/21/2022; 4. defendant to pay $500.00 toward arrears on 02/15/2022 and again on the 15th of each month thereafter until all arrears and court costs are paid in full. 
  
  
 4724 longshore avenue, apt 2 (unit 5), philadelphia, pa 19135",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3781.79 plus costs $117.00 for a total of $3898.79|judgment for possession as of 02/07/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1.     $800.00 by 2/23/17 2.     march rent to be paid by 3/5/17 (not applied to judgment) 3.     $3098.79 by 3/15/17 4.     ongoing rent to be paid when due beginning 4/1/17 prepared by t.b. 
  
  
 6342 wheeler st, phila, pa 19142",1.0,1.5301600853220458,0.0,0.0,1.0,0.0,0.0,0.0,5.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1571.32|date filed: 04/11/2001 
  
  
  
 apt 113 , 2031 south st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 11/12/1992 
  
  
  
 2nd fl , 4839 walnut st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $925.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $925.00, plus interest from n/a. judgment for possession from 04/19/2006. possession granted on the basis of non-payment of rent, termination of the term and breach of a condition. jba/scann in mediation|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $925.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $925.00, plus interest from n/a. judgment for possession from 04/21/2006. possession granted on the basis of non-payment of rent, termination of the term and breach of a condition. jba scanned in med 
  
  
  
 5450 wissahickon avenue, apartment b-251, philadelphia, pa 19144",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,690.50|possession from: 10/24/2002 
  
  
  
 745 s 22nd st, apt#3, phila, pa 19146",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,055.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $3,055.00, plus interest from n/a. judgment for possession from 10/20/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 243 west tulpehocken street, apartment a408, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 523.50|date filed: 10/05/1998 
  
  
  
 prop at , 2141 s daggett st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3177.00 plus costs $117.00 for a total of $3294.00|judgment for possession as of 07/20/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1.    defendant to pay ongoing rent by the 5th day of each month beginning      8/5/17 plus an additional $549.00 per month by the 20th day of each      month beginning 8/20/17 and continuing until judgment is paid in      full. only those payments made in addition to monthly rent will be      applied to the judgment. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 114 w. logan st # 1st fl, phila, pa 19144",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 450.00|date filed: 11/05/1984 
  
  
  
 apt 202 , 01501wallegheny av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5156.75 plus costs $0.00 for a total of $5156.75.|judgment for possession as of 12/27/2022. 
 1. tenant agrees to pay $350 towards the money judgment on 01/05/2023. 2. tenant and all occupants agree to vacate the property on or before 01/31/2023. they will remove all personal property, trash and debris and return they keys back to the landlord. the property will be left in a broom-swept and clean condition. if tenant vacates on or before 01/31/2023, landlord will waive $475 from the money judgment. 3. tenant agrees to pay the money judgment in $50 installments starting on 2/15/23 and continuing on the 15th of each month thereafter until the money judgment is paid in full. 4. payments will be made via venmo or made in person at rental office.  (continued...) 
  
  
 1929 n croskey street, philadelphia, pa 19121",3.5,4.456432457196445,1.0,1.0,1.0,0.0,0.0,1.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1133.03|date filed: 04/30/1981 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $428.76 plus costs $83.00 for a total of $511.76|judgment for possession as of 11/14/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 12/16/2013 
 defendant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if she misses the due date. defendant further understands that ""time is of the essence"" which means that by signing this agreement, you may waive the right to ""pay and stay"" to avoid eviction if your balance is not paid in full by the above mentioned date. 
  
  
 5410 harley terrace, 03b, 031- bartram village, philadelphia, pa 19143",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 500.00|date filed: 08/01/1986 
  
  
  
 apt 111 , 01605wallegheny av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1071.00|date filed: 12/08/1993 
  
  
  
 southwark plz , 1014 galloway st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/16/2022|disposition entered by trial commissioner: morgan krouse 
  
  
  
 6737 guyer ave, philadelphia, pa 19142",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2028.00 plus costs $78.00 for a total of $2106.00.|judgment for possession as of 03/14/2012.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 judgment in the amount of $2,106.00 is to paid by tenant as follows. tenant agrees to pay $300 by march 17, 2012. tenant also agreees to pay $700 by may 15, 2012. landlord agrees to waive the remaining $1,106 of the total judgment if tenant abides by the agreement and makes timely rent payments of $650.00 on the first of the month begining april 1, 2012 and going forward. as long as the above conditions are performed as agreed landlord agrees to waive posession. failure to abide by the above terms will result in eviction. order to satisfy was explained. 
  
  
 657 e westmoreland st, phila, pa 19140",1.6,3.2691996688153466,0.0,1.0,0.0,0.0,1.0,1.0,1.0,8.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/01/2010|judgment for possession to be satisfied if (see other conditions) 
 defendant agrees to complete the recertification process and bring all required documents no later than close of busines on 12/16/2010. 
  
  
 724 w.huntingdon street, 905-fairhill square, philadelphia, pa 19133",0.7,0.10539655020163782,0.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,500.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,554.00, plus interest from n/a. judgment for possession from 08/29/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 1734 68th ave., phila., pa 19126",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 123.00|date filed: 01/23/2002 
  
  
  
 richard allen homes , 1009 brown st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 818.00|date filed: 09/27/2000 
  
  
  
 apt 1-r , 4145 w girard ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3253.50|date filed: 12/11/1997|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3253.50|date filed: 12/11/1997 
  
  
  
 apt 3 , 6508 large st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,504.00|possession from: 11/06/2003 
  
  
  
 705-15 church lane, green-leaf apts #a-9, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,559.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,621.00, plus interest from n/a. judgment for possession from 06/04/2008. possession granted on the basis of non-payment of rent. jba scanned by mediation.|all parties appeared. 
  
  
  
 5853 morton street, morton homes, philadelphia, pa 19138",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,390.24 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,452.24, plus interest from n/a. judgment for possession from 8/5/2008. possession granted on the basis of non-payment of rent. stay alias writ of execution until 8/27/2008. scanned by mediaiton.|all parties appeared. 
  
  
  
 1300 unruh avenue 1st floor, phila, pa 19111",0.2,-0.2742898343224031,0.0,0.0,0.0,0.0,0.0,0.0,2.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1700.00|date filed: 04/26/1993 
  
  
  
 1st fl , 521 w hansberry st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2495.00 plus costs $83.00 for a total of $2578.00|judgment for possession as of 08/17/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant will pay $1200.00 by 9/5/10 and the judgment in full by 9/17/10.                                                                      in addition, defendant will pay ongoing rent on time starting september, 2010. 
  
  
 1010 e. ontario street, philadelphia, pa 19134",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1986.79 plus costs $116.75 for a total of $2103.54.|judgment for possession as of 01/08/2019. 
 writs filed as available but no lockout before 2/28/19 per below. parties(p/d) agree to amt of money judgment(mj) (includes $1041.79 in unpaid water). plaintiff(p) retains $450 as security deposit(sd) & $900 as last month?s rent(lmr).d agrees to repair/reimburse for damage to kids? bedroom (hole in wall, writing on wall, damaged door) & cabinet door. upon moveout/breach, p will apply lmr & any unused sd towards d?s debt owed as of moveout. d agrees to pay as follows until mj is satisfied: -new portion of water bills (not included in mj) as they come due (starting 1/9/19); -$50 to mj on or before(ob) 1/25/19; -$900 for feb rent (not included in mj) ob 2/6/19;  (continued...) 
  
  
 7027 paschall ave, philadelphia, pa 19142",3.5,2.37745348020254,1.0,0.0,0.0,0.0,1.0,0.0,5.0,8.0
"disposition - resolved by adr mediation agreement - housing.  judgment amount: $2,465.00|possession from: 06/06/2006|comment: see scanned jba done by clm in mediation.|and|disposition - resolved by adr mediation agreement - housing.  judgment amount: $2,465.00|possession from: 06/06/2006|comment: see scanned jba done by clm in mediation. 
  
  
  
 5610 pemberton st., phila, pa 19143",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2557.41 plus costs $0.00 for a total of $2557.41|judgment for possession as of 08/03/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $557.54 by 08/15/2011 then starting sept 2011 rent of $660.00 by 09/05/2011 then $200.00 towards the judgment by 09/15/2011 then oct2011 rent of $660.00 by 10/05/2011 then $200.00 towards the judgment by 10/15/2011, then nov2011 rent of $660.00 by 11/05/2011 then $200.00 towards the judgment by 11/15/2011, then dec 2011 rent of $660.00 by 01/05/2012 then $200.00 towards the judgment by 12/15/2011, then jan 2012 rent of $660.00 by 01/05/2012 then $200.00 towards the judgment by 01/15/2012, then feb 2012 rent of $660.00 by 02/05/2012 then $200.00 towards the judgment by 02/15/2012, then mar2012 rent of $660.00 by 03/05/2012 then $200.00 towards the judgment by 03/15/2012, then apr2012 rent of $660.00 by 04/05/2012 then $200.00 towards the judgment by 04/15/2012, then may 2012 rent of $660.00 by 05/05/2012 then                                                                                         ( more ) 
  
  
 3329 ella street, phila, pa 19134",2.4000000000000004,8.0141266266801,0.0,1.0,1.0,0.0,0.0,0.0,19.0,21.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $475.00 plus costs $0.00 for a total of $475.00|judgment for possession as of 08/22/2022|disposition entered by trial commissioner: laura krause 
 tenant agrees to vacate rental premises by 12/24/2022 and tenant will have until 12/24/2022 to vacate if and only if the tenant follows the following terms and conditions: 1. tenant agrees to pay landlord $475 by 8/26/2022. 2. tenant agrees to pay landlord $550 by september 10, 2022 (will not be applied to judgment). 3. tenant agrees to pay landlord $550 by october 10, 2022 (will not be applied to judgment). 4. tenant will not pay rent for november 2022 or december 2022. 5. if tenant breaks this agreement, lockout may occur before 12/24/2022. 6. tenant waives any claim to security deposit or prepaid rents, if such monies exist. 7. all writs may file forthwith 8. tenant will vacate by leaving the property broom-swept and free of any personal property or debris, free of any tenant-created damages and by returning key to landlord no later (continued...) 
  
  
 5238 n 9th st, phila, pa 19141",4.0,3.222298061153812,1.0,0.0,1.0,0.0,1.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  possession from: 11/06/2002 
  
  
  
 1114 green street, 2nd floor, phila, pa 19123",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $300.00 plus costs $78.00 for a total of $378.00|judgment for possession as of 05/22/2012 
 all writs may issue as soon as allowable. tenants produced $100 receipt for april-2012 rent payment and judgment has been reduced by this amount. parties agree to terminate the term of this lease. no lockout until 7/1/12 
  
  
 7901 williams avenue, 1st floor -front room, phila, pa 19150",1.2,0.6720717035024601,0.0,0.0,0.0,0.0,1.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 664.00|date filed: 05/30/1978|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 664.00|date filed: 05/30/1978|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 664.00|date filed: 05/30/1978 
  
  
  
 unknown",0.30000000000000004,-0.6909218657677936,0.0,0.0,0.0,0.0,0.0,0.0,3.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1749.39|date filed: 06/05/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1749.39|date filed: 06/05/1996 
  
  
  
 #18 , 714-18 rhawn st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3400.00 plus costs $105.00 for a total of $3505.00|judgment for possession as of 08/05/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay $680 by 8/15/14. (2) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 9/1/14. (not to be applied to the judgment.) (3) tenant shall pay an additional $680 by the 15th of each month    beginning 9/15/14 until the judgment is paid in full. (4) municipal court 180 day rule waived. prepared by cb 
  
  
 1628 benner st., philadelphia, pa 19149",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1584.80 plus costs $121.75 for a total of $1706.55|judgment for possession as of 07/10/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 8/1/18. (not to be applied to the judgment.) (2) tenant shall pay an additional $1706.55 by 8/10/18. prepared by cb 
  
  
 549 manheim st aka 549 w manheim street, ent @ 549 w. manheim street # 02d, philadelphia, pa 19144",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 791.50|date filed: 12/19/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 791.50|date filed: 12/19/1994 
  
  
  
 apt b12 , 1336 arrott st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $83.00 for a total of $83.00|judgment for possession as of 11/05/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/26/2010 
 tenant agrees to the above and will pay off just the court fees of $83.00 by november 26, 2010. 
  
  
 1515 hemberger way 1506, blumberg apts., philadelphia, pa 19121",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2235.13 plus costs $0.00 for a total of $2235.13|judgment for possession as of 05/26/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 06/05/2011 
  
  
  
 12720 hollins road, phila, pa 19154",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2435.00 plus costs $122.50 for a total of $2557.50|judgment for possession as of 08/23/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kasey m jones 
 tenants to pay $600 by 8/29/16; september , 2016 rent and late charge by 9/9/16, not to be applied to back balance; $1835.00 by 9/18/16. shineek is authorized to bind vincent to this agreement. 
  
  
 2318 tremont st aka 2301 woodward st, ent @ 2301 woodward st # e-7, philadelphia, pa 19115",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2120.50|date filed: 07/24/2001 
  
  
  
 a-204 , 216 s 48th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,950.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,012.00, plus interest from n/a. judgment for possession from 05/03/2007. possession granted on the basis of non-payment of rent. see scanned mediated jba done by joe mc dermott in mediation. 
  
  
  
 1430 unity street, 2nd floor, phila, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3263.50|date filed: 01/31/2001 
  
  
  
 prop at , 1632 n dover st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,161.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,215.00, plus interest from n/a. judgment for possession from 11/14/2005. possession granted on the basis of non-payment of rent. see scanned exhibit 
  
  
  
 13151 bustleton ave., apt. e-17, phila, pa 19116",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,175.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,229.00, plus interest from n/a. judgment for possession from 06/28/2006. possession granted on the basis of non-payment of rent. see scan exhibit done by t/c - g.m. 
  
  
  
 2450 hartel ave ent @, 7750 roosevelt blvd apt 207, philadelphia, pa 19152",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5784.87 plus costs $0.00 for a total of $5784.87|money judgment only for $5784.87 plus costs $0.00 for a total of $5784.87 
 tenant will pay $150 towards the judgment by the 20th of each month, beginning october 20, 2013 until the judgment is paid in full, but at any rate the judgment will be paid in full by march 31, 2015. tenant to make payments to glenn m. ross pc at 566 s. bethlehem pike, fort washington, pa 19034. 
  
  
 39 benezet street, philadelphia, pa 19118",0.0,-0.032350740693766616,0.0,1.0,0.0,0.0,0.0,0.0,0.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 507.00|date filed: 04/24/1978 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $95.00 for a total of $95.00|judgment for possession as of 04/07/2015 
  
  
  
 8040 frankford ave., 3rd floor, phila, pa 19136",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $652.00 plus costs $83.00 for a total of $735.00|judgment for possession as of 02/23/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/05/2012 
 tenant agrees to the above terms. 
  
  
 1517 n hollywood st, 910 - oxford jefferson, philadelphia, pa 19121",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $1,449.00|possession from: 01/09/2003 
  
  
  
 2856 stouton st, phila, pa 19134",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1660.00|date filed: 05/04/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1660.00|date filed: 05/04/1995 
  
  
  
 ent 929 flanders , 6632 leeds st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7156.00 plus costs $117.00 for a total of $7273.00|judgment for possession as of 06/24/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.   $2000.00 by 6/30/16 2.   july rent to be paid by 7/5/16 (not applied to judgment) 3.   $2500.00 by 7/24/16 4.   august rent to be paid by 8/5/16 (not applied to judgment) 5.   $2656.00 by 8/24/16 prepared by t.b. 
  
  
 1607 mt. vernon st. # b, phila, pa 19130",1.1,1.92755489762431,0.0,0.0,1.0,0.0,0.0,0.0,6.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $425.00 plus costs $95.00 for a total of $520.00|judgment for possession as of 06/21/2016 
 (1) tenant shall vacate the property, remove all personal property, and    return keys to landlord by 7/21/16. prepared by cb 
  
  
 507 manheim st aka 507 w manheim st., ent @ 507 w. manheim street # 06b, philadelphia, pa 19144",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4145.11 plus costs $0.00 for a total of $4145.11|judgment for possession as of 08/20/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant will pay september 2015 rent of $700.00 by 09/01/2015, then $200.00 towards the judgment by 09/15/2015, then starting october 2015 defendant will pay her monthly rent of $700.00 by the 5th of each month and $200.00 towards the judgment by the 20th of each month for 19 months and $145.11 on the 20th month. 180 day rule is waived. caption is amended to leslie jackson & all occupants. 
  
  
 868 e. cornwall st, phila, pa 19134",0.8,2.004678277164298,0.0,1.0,1.0,0.0,0.0,0.0,3.0,8.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1180.50|date filed: 09/09/1998 
  
  
  
 2nd fl , 4467 leiper st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 300.00|date filed: 04/20/1999|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 300.00|date filed: 04/20/1999 
  
  
  
 a-52 ashley crt apts , 10900 bustleton ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1022.00|date filed: 11/15/1983|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1022.00|date filed: 11/15/1983 
  
  
  
 prop at , 00310wcourtland st, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/19/2019|judgment for possession to be satisfied if (see other conditions)|disposition entered by trial commissioner: ken snyder 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to provide management with proof that she is eligible and currently pursuing phas homeownership program on or before january 21, 2020. if tenant is not eligible and enrolled in the homeownership program tenant agrees to move to the first available right sized unit. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 713 s 20th street, unit 125898 / kingsessing, philadelphia, pa 19146",2.6,4.004411577861607,0.0,0.0,0.0,1.0,1.0,1.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $83 for a total of $83.00|judgment for possession as of 03/31/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 effective today's date ms. good agrees to remove and bar her son dante lacey from the unit.  within 10 days of today's date ms. good must complete the recertification and provide her manager with a letter showing mr. lacey's current residency. she agrees and understands that mr. lacey is prohibitted from residing and/or visiting her current unit or any other unit she leases from pha. she agrees to waive the 180 day rule. she understands and agrees that if mr. lacey is found at her unit, she will be evicted. she further agrees to pay pha $83 in court costs on or before april 21, 2010. failure to comply with any provision of this agreement will result in eviction. 
  
  
 4745 tackawanna street, whitehall apts., philadelphia, pa 19124",1.6,2.116181401475374,0.0,0.0,0.0,0.0,1.0,1.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 303.50|date filed: 06/25/1997 
  
  
  
 1st floor , 705 n 40th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 791.69|date filed: 08/23/1989 
  
  
  
 apt 1004 raymnd rsn , 2308 diamond st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2222.50|date filed: 05/26/1998 
  
  
  
 apt 99 , 934 w jefferson st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 09/19/2017|disposition entered by trial commissioner: morgan krouse 
 1. parties agree to modify complaint to include termination of term; 2. defendant to go to section 8 to make all necessary arrangements to get landlord paid june 2017 through sep 2017 rent no later than 10/10/2017 by 5:00 p.m.; 3. if defendant gets her account current, she may remain in premises; 4. if defendant does not get account current then she must vacate premises. 
  
  
 1720 north 28th street, philadelphia, pa 19121",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $95.00 for a total of $95.00|judgment for possession as of 08/02/2016|disposition entered by trial commissioner: kasey m jones 
 tenant agrees that she has vacated the property. tenant agrees that her son, shawn drayton, shall appear in pha's office and submit all paperwork necessary for pha to process his application to become head of household on or before 9-2-16. tenant agrees that she will no longer reside in this property. if tenant's son is not eligible to become the new head of household according to pha policies, pha shall proceed to file a breach affidavit in order to proceed with eviction. tenant agrees to pay the court costs on or before 9-2-16. 
  
  
 3717 haverford avenue b, mantua, philadelphia, pa 19104",1.1,0.27467689120019595,0.0,0.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - resolved by adr mediation agreement - housing.  money judgment only for $1195.00 plus costs $94.75 for a total of $1289.75. 
 tenant has vacated the property. landlord will retain security deposit in the amount of $1,620. landlord will satisfy the money judgment once security deposit is applied to the amount, landlord will send order to satisfy to tenants new address: 5430 locust st phila pa 19139. 
  
  
 21 n 59th st, unit 1, philadelphia, pa 19139",0.0,-1.0690794589269315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $800.00 plus costs $90.00 for a total of $890.00.|judgment for possession as of 08/07/2015. 
 ms brown will move from the property no later than 8/31/15. she will pay $50 bi-weekly to go towards the judgment starting 9/1/15 and 9/15 and on the 1st and the 15th each month thereafter, until the judgment is paid in full. secuirty money of $250 will be applied to the judgment after inspection of defendant's room. order to satisfy has been explained. 
  
  
 4127 pennsgrove street, 3rd floor, philadelphia, pa 19104",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1631.48 plus costs $95.00 for a total of $1726.48|judgment for possession as of 04/21/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kimberly flood 
 all writs may issue forthwith. tenant may remain in leasehold and judgment shall be deemed satisfied and shall be vacated upon defendant?s petition to vacate if and only if: 1) tenant pays $300 toward this judgment on the 15th of each consecutive month starting 5/15/17 until this judgment is paid in full, 2) regular rent starting with may-2017 is paid by the first of each consecutive month starting 5/1/17 until the expiration of the lease; 3) all utility bills due and owing are paid and brought current when due, or when presented by the landlord, 4) landlord is allowed access with 24 hour notice. 
  
  
 400 n 58th street, philadelphia, pa 19131",2.3,0.17114412134591714,1.0,0.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2050.00 plus costs $64.50 for a total of $2114.50|judgment for possession as of 03/27/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows: 
 (1) tenant is to pay ongoing monthly rent of $550 on the first of each     month beginning 4/1/09. (2) tenant is to pay $705 by the 24th of each month beginning 4/24/09     until the balance is paid in full. prepared by cb 
  
  
 5001 erringer pl ent @, 5003 erringer pl apt a, philadelphia, pa 19144",0.30000000000000004,0.5783859506789868,0.0,1.0,0.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1350.00 plus costs $90.00 for a total of $1440.00.|judgment for possession as of 11/18/2015.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1) all parties agree that graylin owes backrent and late fees in the amount of $1350. 2) all parties agree that monthly rent is $600. 3) graylin agrees to vacate the property by or on january 15, 2016. 4) graylin agrees to pay rent on the first of each month until he leaves the property. 5) all parties agree that graylin will owe a prorated amount of rent for the month of january, or no rent at all if he leaves before january 1st, or a prorated amount of rent for the month of december if he leaves before december 31. 6) graylin agrees to pay selva or lucas at least $150 on the first of each month towards the balance of today's case: $1350 in back rent plus $90 in court costs, totaling $1440. he will continue to pay a minimum of $150 on the first of each month until he has satisfied this judgment.  (continued...) 
  
  
 4123 lancaster ave, 2nd floor, philadelphia, pa 19104",2.1,0.9945309605085926,1.0,1.0,0.0,0.0,0.0,0.0,1.0,10.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1527.75 plus costs $121.75 for a total of $1649.50|judgment for possession as of 04/28/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: laura krause 
 tenant to pay as follows: ongoing monthly rent, if any, by the 5th of every month, not to be applied to back balance; $200 every month by the 20th of every month beginning 5/20/22 until paid in full. 
  
  
 800 n. 17th st. # 2nd fl., phila, pa 19130",0.2,0.18099113837672268,0.0,1.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1213.50|date filed: 02/24/1999 
  
  
  
 schuykill falls , 4581 arnold st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5469.51 plus costs $100.00 for a total of $5569.51.|judgment for possession as of 04/28/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant will pay plaintiff $500.00 today (4/28/14)                                                and then she will pay $200.00 on the 15th & 30th of each month, starting 4/30/14 and ending when                                                the entire money judgment has been paid in full. also on 5/30/14 defendant will make a payment                                                 of $1200.00. all future rents will be paid on time, when due, the 1st of each month. all water                                                 bills will be paid on time. the order to satisfy was explained and given to plaintiff. 
  
  
 5828 larchwood ave, philadelphia, pa 19143",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1888.50|date filed: 09/04/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1888.50|date filed: 09/04/1996 
  
  
  
 apt f8 , 10714 haldeman ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3490.00|date filed: 04/04/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3490.00|date filed: 04/04/1995 
  
  
  
 1st flr frt , 4533 locust st. , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 613.00|date filed: 01/20/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,509.00|possession from: 09/08/2003 
  
  
  
 4746 n 12th st, 2nd floor, phila, pa 19141",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2628.00 plus costs $78.00 for a total of $2706.00.|judgment for possession as of 01/28/2014.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 ms. frederick agrees to pay february rent ($825.00) and all future rent by the 15th of each month. she will pay $1000.00 on 2/15/14 and the balance on 2/28/14. mr. harris agrees to fix the draft in the window on 1/29/14 and all other repairs, allow access to the internet and have an exterminator come out within 30 days. order to satisfy has been explained. 
  
 disposition - judgment for plaintiff.  judgment for plaintiff. judgment in the amount of $2,706.00 rent and/or utilities, plus $0.00 attorney fees, plus $0.00 other fees, plus $78.00 costs for a total amount due of $2,784.00, plus interest from n/a.|parties appearing: granville harris. 
 3122 tyson ave, 2nd flr apt, philadelphia, pa 19149",0.9,2.51836263857337,0.0,1.0,1.0,0.0,0.0,0.0,4.0,10.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $763.80 plus costs $95.00 for a total of $858.80|judgment for possession as of 10/24/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: kasey m jones 
 tenant will pay $412.95 by the 28th of each month commencing october 2016 and continuing until his balance is paid in full. said payments will first be applied to tenants portion of the ongoing rent which currently is $137.65 with the remainder being applied to the judgment amount. tenant will also sign up with landlord nps automated payment system along with the first payment due 10/28/16 
  
  
 1410 72nd ave, #111, philadelphia, pa 19126",0.2,0.2972806874835305,0.0,1.0,0.0,0.0,0.0,0.0,2.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4000.00 plus costs $105.00 for a total of $4105.00|judgment for possession as of 01/09/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 judgment of possession to be satisfied if defendant pays $1500.00 to be received by 1/09/2012 and the remainder of the judgment $2605.00 to be received by 2/08/2012. (note: received in court this date check #1001 in the amount of $1500.00 that has not been cashed at present). 
  
  
 6345 greenway avenue, phila, pa 19142",0.8,1.084239108037941,0.0,0.0,1.0,0.0,0.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3230.00 plus costs $0.00 for a total of $3230.00|judgment for possession as of 02/06/2015|money judgment to be satisfied if defendant vacates by see below 
 all writs may issue forthwith, parties terminate this tenancy. no lockout before 3/8/15. judgment shall be deemed satisfied if and only if: 1) tenant vacates on or before 3/8/15 and 2) leasehold is left in clean broom swept condition free of all tenant belongings without tenant caused damage, 3) landlord is allowed access with 24 hours notice, 4) tenant waives claim to all prepaid rent and security deposit. 
  
  
 3329 ridge ave, 2nd floor apt, phila, pa 19132",1.3,0.8368874175911087,0.0,0.0,0.0,0.0,1.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2078.50|date filed: 10/03/1996 
  
  
  
 2nd fl , 5439 whitby ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $295.00 plus costs $0.00 for a total of $295.00|judgment for possession as of 02/06/2020|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: richard brandt 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $295.00 by february 28, 2020. tenant agrees to pay the money as soon as possible but no later than close of business on february 28, 2020. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above-mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 817 11th street, richard allen, philadelphia, pa 19123",3.1,5.546993453453726,0.0,0.0,1.0,1.0,1.0,1.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 229.93|date filed: 11/19/1997 
  
  
  
 spring garden , 540c wendle ct , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7532.00 plus costs $117.00 for a total of $7649.00|judgment for possession as of 01/14/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant to pay as follows: $1000 by 1/19/15;                                            february, 2015 rent by 2/5/15, not to be applied to back balance; $6532 by 2/15/15. 
  
  
 2924 rosehill st., philadelphia, pa 19124",0.9,1.2490548221265896,0.0,0.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 939.33|date filed: 03/10/1999 
  
  
  
 bartram village , 2706 peach terr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3930.42 plus costs $105.00 for a total of $4035.42|judgment for possession as of 12/13/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 01/03/2012 
 parties agree to grant petition to open, vacate default judgment & reach agreement contained herein. judgment of possession to be satisfied if defendant pays $4035.42 by 1/03/2012. 
  
  
 1207 hellerman street, phila, pa 19111",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3244.67 plus costs $121.75 for a total of $3366.42|judgment for possession as of 01/18/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay ongoing monthly rent by the 5th of each month    beginning 2/5/19. (not to be applied to the judgment.) (2) tenant shall pay an additional $3366.42 by 2/28/19. prepared by cb 
  
  
 719 e. price street, philadelphia, pa 19144",0.8,1.5395200807370668,0.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,194.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $4,276.00, plus interest from n/a. judgment for possession from 06/07/2007. possession granted on the basis of non-payment of rent.|all parties appeared. 
  
  
  
 22 s. 22nd street, apt. 1517, philadelphia, pa 19103",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 316.80|date filed: 06/25/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2118.50|date filed: 07/14/1993 
  
  
  
 apt 5 2nd fl , 6755 germantown ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2995.00|date filed: 08/01/2000 
  
  
  
 apt d-16 , 4209 chester ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3552.35 plus costs $122.50 for a total of $3674.85|judgment for possession as of 03/03/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. defendant to pay $3674.85 by 3/31/16 2. jasmin sherrill is authorized to bind gwendolyn phillips prepared by t.b. 
  
  
 2318 tremont st aka 2301 woodward st, ent @ 2301 woodward st # h-10, philadelphia, pa 19115",0.7,1.2584148175416103,0.0,1.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $0.00 plus costs $95.00 for a total of $95.00|judgment for possession as of 09/10/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant has removed the unauthorized animal from the unit and agrees to comply with the terms of her lease agreement regarding the pet policy. defendant further understands that failure to adhere to the policy will result in your eviction from the pha. 
  
  
 2117 taney terrace, wilson park, philadelphia, pa 19145",1.1,0.27467689120019595,0.0,0.0,0.0,0.0,1.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1564.20 plus costs $83.00 for a total of $1647.20|judgment for possession as of 10/02/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 defendant to pay $900 by 10-8-13 defendant to pay $747.20 on 10-25-13 
  
  
 8400 lindbergh blvd., apt. 1008, philadelphia, pa 19153",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5225.00|date filed: 11/02/1998|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5225.00|date filed: 11/02/1998 
  
  
  
 apt#e , 540 n 4th st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4625 plus costs $105 for a total of $4730.00|judgment for possession as of 08/12/2010 
 tenant to have until 9/3/10 to vacate. 
  
  
 269 e. sharpnack st., phila, pa 19119",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 820.00|date filed: 09/24/1987 
  
  
  
 prop at , 02025, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 578.50|date filed: 08/27/1990|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 578.50|date filed: 08/27/1990 
  
  
  
 2nd fl , 4610 baltimore ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $380.00|possession from: 10/15/2003 
  
  
  
 5410 harley ter, 1a, bartram, phila, pa 19143",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2932.50 plus costs $116.75 for a total of $3049.25.|judgment for possession as of 01/18/2023.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant agrees to the following; 1. tenant agrees to pay landlord $1524.62 within 48 hours of this agreement by way of money order and then the balance of the judgment is due on 02/02/2023 also by money order. 2. all payments shall be delivered to the rental office. 3. tenant also agrees to vacate premises by 02/01/2023 removing all personal property leaving premises free of trash and debris and returning keys to landlord. 4. the order to satisfy has been explained. 
  
  
 402 w. chew avenue, apt. 2, philadelphia, pa 19120",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1467.00 plus costs $78.00 for a total of $1545.00.|judgment for possession as of 10/26/2012.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 defendant will pay monthly payments of $250.00 on or before the 15th of each month, starting 11/15/12, until the judgement is paid in full. the order to satisfy was explained and given to the plaintiff. current month's rent will be paid as per lease agreement. 
  
  
 4826 walnut street-3rd flr apt, a.k.a.- 4826-30 walnut street, philadelphia, pa 19139",0.2,0.18099113837672268,0.0,1.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 413.50|date filed: 01/23/2002 
  
  
  
 morton homes , 469 e rittenhouse st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5083.15 plus costs $110.50 for a total of $5193.65|judgment for possession as of 08/06/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenants to pay as follows: $1000 by 8/6/13; $500 by 8/7/13; $800 by 8/23/13; september, 2013 rent by 9/5/13, and ongoing rent thereafter by the 5th of every month, not to be applied to back balance; additional $600 by the 20th of every month beginning 9/20/13 until current, to be applied to back balance. lanise is authorized to bind steven to this agreement. 
  
  
 8221 buist ave, phila, pa 19153",1.1,2.043844446731118,0.0,0.0,1.0,0.0,0.0,0.0,6.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4560.00 plus costs $105.00 for a total of $4665.00|judgment for possession as of 11/29/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 1. defendant to pay regular monthly rent pursuant to lease terms starting on 12/16/2012 and each month thereafter; 2. defendant to pay $650.00 toward arrears by 12/07/2012; 3. defendant to pay $650.00 toward arrears by the 1st of each month starting on 01/01/2013 and continuing until all arrears and court costs are paid in full 4. defendant understands that all payments are to be in the possession of the landlord no later than the dates referenced herein and if not in hand then writs will issue 
  
  
 5819 pemberton street, philadelphia, pa 19143",0.9,1.936914893039331,0.0,1.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $296.30 plus costs $83.00 for a total of $379.30|judgment for possession as of 07/15/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/29/2011 
 defendent agrees to pay off the back balance of $296.30 plus $83 in court fees totaling $379.30 by july 25, 2011. 
  
  
 5540 hill creek court, hill creek, philadelphia, pa 19120",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3963.00 plus costs $0.00 for a total of $3963.00|judgment for possession as of 10/31/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: colleen mcgrath 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $3,963.00 by december 16, 2019. tenant agrees to pay the money as soon as possible but no later than close of business on december 16, 2019. tenant further agrees to pay her ongoing rent by the 15th of the month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 5851 windsor avenue, kingsessing, philadelphia, pa 19143",3.1,5.546993453453726,0.0,0.0,1.0,1.0,1.0,1.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1731.77 plus costs $105.00 for a total of $1836.77|judgment for possession as of 04/04/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/25/2011 
 landlord may file the writ of possession, alias writ and affidavit of breach as soon as allowed by law however landlord agrees to stay eviction provided that defendant pays prior to lockout. 
  
  
 704 n franklin street,#1-r, philadelphia, pa 19123",1.7,1.63320583356054,0.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $820.42 plus costs $0.00 for a total of $820.42|judgment for possession as of 07/30/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay her portion of the ongoing rent on time and in full by the 5th of each month commencing in august 2019 and continuing for the duration of this agreement. tenant agrees to pay her ongoing water bill starting in august 2019 within one week from the presentation of the bill to tenant by landlord. tenant agrees to pay the back judgment by paying $100 by the 15th of each month commencing in august 2019 and continuing until the balance is paid in full. if any payment, including ongoing rent is not made on time or in full, landlord may proceed with the eviction. all parties agree to extend the 180 day rule. 
  
  
 4922 n uber st, philadelphia, pa 19141",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.   
  
  
  
 54 e. wister st., phila., pa 19144",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $183 plus costs $83 for a total of $266.00|judgment for possession as of 03/03/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 ms. santiago agrees to transfer to the next available, appropriately sized, unit that is offered to her by pha. she understand that she will only be offered one more unit. she further agrees to pay pha $83 in court cost on or before march 24, 2010. she understands that she will be given 10 days from the date of the offer to accept the new unit. if she fails to accept the unit, pha will seek to evict based on a broken court agreement. futhermore, pha is not waiving its right to file other claims against ms. stantiago for her failure to transfer. 
  
  
 711 w. cumberland street, fairhill square, philadelphia, pa 19133",0.1,-0.787974195731475,0.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $954.17 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,008.17, plus interest from n/a. judgment for possession from 08/29/2006. possession granted on the basis of non-payment of rent. 
  
  
  
 1310 s. mole st., phila., pa 19146",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4339.48 plus costs $116.75 for a total of $4456.23.|judgment for possession as of 11/22/2022.|money judgment to be satisfied if defendant vacates by 12/22/2022. 
 1. defendant agrees to vacate the property on or before 12/22/22. so long as tenant complies with all the above the money judgment will be satisfied. 2. defendant to pay decembers rent and electric per lease. 3. landlord may file writs according to the law. order to satisfy explained 
  
  
 1101 cantrell street, 1st floor, philadelphia, pa 19148",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1708.00|date filed: 01/13/1997 
  
  
  
 b1114 park dr mnr , 600 w harvey st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,148.52 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,210.52, plus interest from n/a. judgment for possession from 03/03/2008. possession granted on the basis of non-payment of rent. possession judgment to be vacated if defendant and all other occupants pays by 03/31/2008. jba scanned by mediation|parties appearing: jared kasher, brian fairley. 
  
  
  
 4721-23 walnut st #402, phila., pa 19139",0.7,0.8031338448424846,0.0,0.0,1.0,0.0,0.0,0.0,2.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3800.00 plus costs $117.00 for a total of $3917.00|judgment for possession as of 10/19/2016|disposition entered by trial commissioner: kasey m jones 
 tenant to have until 11/18/16 to vacate. 
  
  
 3553 emerald st., phila, pa 19134",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 687.91|date filed: 08/13/1990 
  
  
  
 prop at , 1405 s paxon st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $200.00 plus costs $0.00 for a total of $200.00|judgment for possession as of 02/27/2020|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: colleen mcgrath 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $200.00 by march 30, 2020. tenant agrees to pay the money as soon as possible but no later than close of business on march 30, 2020. tenant further agrees to pay her ongoing rent by the 15th of the month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above-mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 5530 winter place, haddington homes, philadelphia, pa 19139",3.1,5.546993453453726,0.0,0.0,1.0,1.0,1.0,1.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2903.50|date filed: 11/26/2001 
  
  
  
 apt nd-1 , 6060 crescentville r, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1058.50|date filed: 05/01/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1058.50|date filed: 05/01/1996 
  
  
  
 2nd flr , 3673 frankford ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2208.00|date filed: 12/18/1996 
  
  
  
 scattered sites ii , 2325 n 31st st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/21/2013|and|disposition - judgment by agreement for money and/or possession.  possession from: 07/29/2013|comment: no lockout before 10/31/13 based on b only see scanned agreement|date/time filed: 07/29/2013 12:00 pm 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout will not be scheduled prior to october 31, 2013 provided he keeps rent current and keeps the sink and cleaning area clean and clear of debris. tenant will retore sink and cleaning area to the same condition as it was at the start of lease prior to vacating the property. 
  
  
 2095-2100 e willard st a/k/a, 3245 amber street #2-b-2, philadelphia, pa 19134",3.4,1.166031824152621,1.0,0.0,0.0,0.0,1.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 776.50|date filed: 01/25/1989 
  
  
  
 richard allen homes , 913c parrish place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1900.00 plus costs $0.00 for a total of $1900.00|judgment for possession as of 07/19/2017|disposition entered by trial commissioner: carmen rivera 
 landlord will keep all deposits/pre-paid monies. tenant agrees to vacate the premises and return keys on or before 8/20/2017. writs may issue in due course. eviction is stayed until 8/21/2017. 
  
  
 1510 benner street, philadelphia, pa 19149",3.3,1.2337952082775883,1.0,0.0,0.0,0.0,1.0,0.0,3.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 02/11/2015|judgment for possession to be satisfied if (see other conditions) 
 i, shirley clark, am a tenant at 246 n. 55th street 035 - haddington homes and i agree to enter into a judgment by agreement with the philadelphia housing authority. under the terms of this agreement i agree to provide docmentation showing that robert fisher, shawn clark and cherisse clark do not reside at 246 n. 55th street 035 within 30 days. in addition i understand that it is a violation of my lease for me to allow anyone who is not a household member to use my pha address as their own. i furhter agree to abide by all the terms of my lease moving forward. i understand that this agreement is binding and ongoing and agree to waive the 180 day rule. i understand that time is of the essence and agree to provide the necessary information as soon as possible. 
  
  
 246 north 55th street, 035- haddington homes, philadelphia, pa 19139",1.6,2.825470941823128,0.0,0.0,0.0,1.0,0.0,1.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $44710.00 plus costs $108.50 for a total of $44818.50|judgment for possession as of 07/30/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/10/2009 
 tenant plans on vacating by august 16, 2009 
  
  
 1100 s. broad st, #315-c, philadelphia, pa 19146",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1017.62 plus costs $83.50 for a total of $1101.12|judgment for possession as of 08/19/2013 
 all writs may issue forthwith, parties terminate this tenancy. no lockout before 9/6/13. judgment shall be deemed satisfied if and only if: 1) tenant vacates by 9/5/13, 2) leasehold is left in clean broom swept condition free of all tenant belongings without tenant caused damage, 3) landlord is allowed access with 24 hours notice, 4)no illegal activity of any kind, 5) tenant waives claim to $800 of the $1,600 security deposit. remainder of the security deposit shall be distributed and applied according to statute. 
  
  
 6649 vandike street, philadelphia, pa 19135",1.8,2.146890194969612,0.0,0.0,1.0,0.0,1.0,0.0,3.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,915.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $1,915.00, plus interest from n/a. judgment for possession from 07/12/2007. possession granted on the basis of non-payment of rent. see scanned jba done by t/c cd.|parties appearing: glenn ross, melvin carter and all occs. 
  
  
  
 4801 greene street, 3rd floor, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,038.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $59.00 costs for a total amount due of $4,097.00, plus interest from n/a. judgment for possession from 03/08/2005. possession granted on the basis of non-payment of rent.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,038.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $59.00 costs for a total amount due of $4,097.00, plus interest from n/a. judgment for possession from 03/08/2005. possession granted on the basis of non-payment of rent. 
  
  
  
 6909 rising sun ave , 2nd floor, phila, pa 19111",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3960.00 plus costs $109.00 for a total of $4069.00|judgment for possession as of 11/15/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 beginning in dec. and all future months rent will be paid on time as due. tenants will pay $500 on 11/25; $1500 on 12/15; $1500 by 1/15 and the balance of $460 by 2/15. 
  
  
 3806 fairmount avenue, phila, pa 19104",0.1,0.2487545225016897,0.0,1.0,0.0,0.0,0.0,0.0,1.0,7.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 823.50|date filed: 12/07/1992|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 823.50|date filed: 12/07/1992 
  
  
  
 b-13 , 1344 foulkrod st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2073.00 plus costs $64.50 for a total of $2137.50|judgment for possession as of 03/13/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 03/23/2009 
  
  
  
 1528 n gratz st, a/k/a, 1544 n gratz st, #a, phila, pa 19121",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 3091.02|date filed: 06/20/1989 
  
  
  
 prop at , 4420 n 6th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3126.00 plus costs $121.75 for a total of $3247.75|judgment for possession as of 08/23/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: laura krause 
 tenant will pay her ongoing rent on time and in full by the 5th of each month commencing september 2022 and continuing for the duration of this agreement. tenant will pay the judgment amount by paying $300 per month by the 20th of each month starting september 2022 and continuing until the judgment is paid in full. if any payment is not made on time or in full, landlord may proceed with the eviction. all parties agree to extend the 180 day rule. 
  
  
 330 w johnson street, unit n1, philadelphia, pa 19144",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5850.00 plus costs $121.75 for a total of $5971.75|judgment for possession as of 06/10/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: karen quick 
 all writs may issue forthwith, parties waive the 180 day rule. defendant may remain in leasehold and judgment shall be deemed satisfied if and only if: 1 - defendant shall pay $100 toward this judgment on the fifth of each consecutive month starting 8/5/22 until this judgment is paid in full, and 2 - regular rent starting with august-2022 shall be paid on the fifteenth of each month until this judgment is paid in full, and 3 - all new utility bills due and owing are paid when due or when presented by the landlord, and 4 - landlord is allowed access with 24 hours notice. 
  
  
 133 s. 61st street, philadelphia, pa 19139",0.7,1.906206099545093,0.0,1.0,0.0,0.0,0.0,1.0,2.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2317.89 plus costs $100.50 for a total of $2418.39|judgment for possession as of 11/28/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1. defendant to pay ongoing rent by the 5th day of each month beginning   12/5/17 plus an additional $500.00 per month by the 20th day of each   month beginning 12/20/17 and continuing until judgment is paid in   full. only those payments made in addition to monthly rent will be   applied to the judgment. municipal court 180 day rule is waived. 2. deena savoy is authorized to bind christopher savoy prepared by t.b. 
  
  
 2449 e ann st, phila, pa 19134",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2431.75 plus costs $0.00 for a total of $2431.75|judgment for possession as of 02/24/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: karen quick 
 tenant shall pay ongoing rent and utilities in a timely manner to be due by march 5, 2022, and shall continue to pay her ongoing rent and utilities in a timely manner to be due by the 5th of the month for each subsequent month thereafter throughout the life of this jba and afterward pursuant to the terms of her lease. in addition, tenant shall pay $405.00 to the landlord by march 20th 2022, and shall continue to pay $405.00 to the landlord to be due by the 20th of the month for every subsequent month thereafter until the above judgment amount is paid in full. 
  
  
 530-42 west king street, apt c-1, philadelphia, pa 19144",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2890.00 plus costs $121.75 for a total of $3011.75|judgment for possession as of 04/22/2022|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: karen quick 
 defendant to pay ongoing rent by the 5th day of each month beginning 5/5/2022 plus an additional $70.00 per month by the 20th day of each month beginning 5/20/2022 and continuing until judgment is paid in full. only those payments made in addition to ongoing monthly rent will be applied to the judgment. municipal court 180 day rule is waived. prepared by t.b. 
  
  
 2556 north bancroft street, philadelphia, pa 19132",0.30000000000000004,0.46209640157217896,0.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1185.00|date filed: 08/01/1994 
  
  
  
 #1 , 4601-03 blakiston st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 04/14/1993 
  
  
  
 richard allen homes , 1013b brown place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 406.00|date filed: 04/28/1988 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3641.11 plus costs $127.25 for a total of $3768.36|judgment for possession as of 01/04/2021|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 parties agree that a total of $3,641.11 plus court costs of $127.25 is due and owing. if this amount is paid by january 25, 2021, tenants may remain in possession. this amount is for december 2020 and january 2021 rent at $1693.00 per month. this amount includes utility charges and service fees due under the lease. no late fees are included in this amount. landlord requests payment by certified funds. keyonne parker has authority to bind laniyah miller to this agreement. this agreement is without prejudice to either party's rights as to arrearages addressed under the previous agreement reached out of court and dated november 20, 2020. those arrearages are still owed and payable on the 15th of each month under the terms of that agreement. 
  
  
 7901 henry ave., apt. f 305, philadelphia, pa 19128",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1045.50|date filed: 04/16/2002 
  
  
  
 apt c-109 , 242 w walnut lane , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2545.00 plus costs $0.00 for a total of $2545.00|judgment for possession as of 10/04/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below||attached is a copy of receipts provided at court, mentioned in the judgment by agreement 
  
  
  
 4016 n. 6th street, phila, pa 19134",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2851.70 plus costs $88.50 for a total of $2940.20|judgment for possession as of 08/05/2011 
 tenants to vacate property by 8/15/11 
  
  
 10101 northeast ave #j-04, philadelphia, pa 19115",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2460.00 plus costs $88.50 for a total of $2548.50|judgment for possession as of 05/21/2013 
 1.    defendant to have until 6/30/13 to vacate so long as $770.00 is paid      by 6/1/13. 2.    landlord to keep security deposit and/or prepaid rent 3.    money judgment to be reduced to $770.00 so long as defendant vacates      and removes all personal property by 6/30/13 and leaves premises in a      broom clean undamaged condition and pays per above. 4.    in the event that defendant vacates and removes all personal property      by 5/31/13 and leaves premises in a broom clean undamaged condition,      the money judgment shall be reduced to $770.00 4.    lease terminated by agreement   (continued...) 
  
  
 10150 bridle road, apt 203, philadelphia, pa 19116",3.0,2.0433574251153335,1.0,0.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 653.50|date filed: 11/08/1999 
  
  
  
 2nd flr , 5312 wayne ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1236.89|date filed: 04/26/2000 
  
  
  
 2nd fl , 4231 w girard ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1549.89|date filed: 10/15/1991 
  
  
  
 apt e502 , 155 e godfrey ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1020.00|date filed: 03/24/1983 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 02/21/2006. possession granted on the basis of termination of the term. scanned by tc mb 
  
  
  
 1519 green st , apt 2r, phila, pa 19130",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 939.00|date filed: 10/08/1982|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 939.00|date filed: 10/08/1982 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $3,030.00|possession from: 07/17/2003|comment: see transcript|and|disposition - judgment by agreement for money and/or possession.  judgment amount: $3,030.00|possession from: 07/17/2003|comment: see transcript 
  
  
  
 2426 w harold st, phila, pa 19132",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 376.00|date filed: 06/15/1976 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1230.89 plus costs $0.00 for a total of $1230.89|judgment for possession as of 01/25/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 lockout will be stayed if the following is complied with: defendant shall pay off the judgment no later than 2/28/2017. defendant shall also pay regular rent no later than the 5th day of each month, beginning with february 2017. if defendant complies with the foregoing, lockout will be stayed. if defendant breaches the foregoing, plaintiff may proceed with lockout. 
  
  
 3501 woodhaven road, apt. 431, philadelphia, pa 19154",1.7,1.63320583356054,0.0,0.0,1.0,0.0,1.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2154.58 plus costs $0.00 for a total of $2154.58|judgment for possession as of 04/22/2019|disposition entered by trial commissioner: carmen rivera 
 tenant will vacate by 4/30. beginning on 4/29, tenant will pay at least $100 every 2 weeks, but will be paid in full by july 31. 
  
  
 901 west champlost avenue, apt 203, philadelphia, pa 19141",2.1,-0.3910664050449955,1.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6680.00 plus costs $121.75 for a total of $6801.75|judgment for possession as of 12/14/2021|money judgment to be satisfied if defendant vacates by see below|disposition entered by trial commissioner: nathaniel woodard 
 1. parties agree to modify complaint to include termination of term; 2. defendant may remain in premises until 01/31/2022 at 5:00 p.m.; 3. so long as defendant timely vacates and returns keys to landlord and removes all personal property, trash and debris both inside and outside of premises and returns premises in broom clean condition, free of all damages beyond normal wear-and-tear then the monetary judgment will be satisfied; 4. if defendant does not comply with all terms, then the money judgment remains. 5. defendant waives return of all deposits and prepaid rent being held by landlord. 
  
  
 2826 north swanson street, philadelphia, pa 19134",0.2,-0.6231584816428265,0.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $2050.00 plus costs $122.50 for a total of $2172.50 
 if defendants deliver $1,100.00 to plaintiff on or before april 21, 2016, plaintiff agrees to mark satisfied the money judgment. defendants agree to issue payment to ""mester & schwartz, p.c. iolta"" and deliver to laurence a. mester, mester & schwartz, p.c., 1333 race street, philadelphia, pa 19107. 
  
  
 1603 willington street, unit 2, philadelphia, pa 19121",0.0,-1.0690794589269315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $956.87 plus costs $83.00 for a total of $1039.87|judgment for possession as of 08/29/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/30/2013 
 defendant understands that should she fail to satisfy the terms of the jba by september 30, 2013, defendant will be responsible for all writ and truck fees related to the eviction process. time is of the essence and entering this jba may waive your right to pay your arrears and stay the eviction if you fail to make full payment by the due date. 
  
  
 1024 diamond street, norris lp, philadelphia, pa 19122",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,130.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,217.00, plus interest from n/a. judgment for possession from 5/7/2008. possession granted on the basis of non-payment of rent and termination of the term. scanned by mediaiton.|all parties appeared.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,130.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,217.00, plus interest from n/a. judgment for possession from 5/7/2008. possession granted on the basis of non-payment of rent and termination of the term. scanned by mediaiton.|all parties appeared. 
  
  
  
 5927 summer street, philadelphia, pa 19139",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,225.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $4,225.00, plus interest from n/a. judgment for possession from 04/26/2007. possession granted on the basis of non-payment of rent and breach of a condition. see scanned agreement 
  
  
  
 5104 larchwood avenue, front, philadelphia, pa 19143",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $15324.17 plus costs $0.00 for a total of $15324.17|judgment for possession as of 12/04/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 (1) tenant shall pay                  $4000 by 12/15/19. (2) tenant shall pay                  ongoing monthly rent by the 1st of each month    beginning 1/1/20.                  (not to be applied to the judgment.) (3) tenant shall pay                  an additional $4000 by 1/15/20. (4) tenant shall pay                  an additional $7324.17 by 1/31/20. prepared by cb 
  
  
 726 market st aka 728 market st, ent @ 728 market st # 501, phila, pa 19106",1.0,2.334309705341595,0.0,1.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2434.00|date filed: 05/18/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2434.00|date filed: 05/18/1994 
  
  
  
 apt 103 , 5321 wayne ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. see scanned agreement via sue 
  
  
  
 7525 devon street apt#a-101, phila, pa 19119",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4992.30 plus costs $117.00 for a total of $5109.30|judgment for possession as of 09/22/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant shall pay ongoing monthly rent by the 1st of each month    beginning 10/1/14. (not to be applied to the judgmnet.) (2) tenant shall pay an additional $1703.10 by 10/22/14. (3) tenant shall pay an additional $1703.10 by 11/22/14. (4) tenant shall pay an additional $1703.10 by 12/22/14. prepared by cb 
  
  
 6243 n. lambert st., philadelphia, pa 19138",1.0,2.334309705341595,0.0,1.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1025.00|date filed: 03/12/1986 
  
  
  
 apt 1703 , 03500, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4280.00 plus costs $127.25 for a total of $4407.25|judgment for possession as of 05/06/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenant agrees to pay ongoing rent on time and in full by the 5th of each month commencing in june 2019 and continuing for the duration of the agreement. tenant agrees to pay the judgment amount by paying $1,000.00 on or before may 7, 2019, and then $900.00 on or before the 20th of each month commencing in may 2019 and continuing until the judgment amount is paid in full. if any payment, including ongoing rent is not made on time or in full, landlord may proceed with the eviction. tenant p. fiore is binding tenant e. micell to this agreement. 
  
  
 9601 ashton rd # m10, philadelphia, pa 19114",1.1,0.5072559894138116,0.0,0.0,0.0,0.0,1.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3018.00 plus costs $0.00 for a total of $3018.00|judgment for possession as of 10/01/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 tenant will pay $940 on 10/5 and $350 by 10/31. beginning in nov. and all future months during this agreement rent will be paid on time as due. additionally beginning in nov. tenant will pay at least $400 by the 15th of each month until paid in full. 
  
  
 37 s. millick street, philadelphia, pa 19139",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4000.00 plus costs $0.00 for a total of $4000.00|judgment for possession as of 01/07/2016|money judgment to be satisfied if defendant vacates by see below 
 lease terminated by agreement and tenant will vacate on or before february 5, 2016 by leaving premises in a broom swept condition free of all personal belongings and any trash and debris and by returning key to landlord to rental premises free of tenant-created damages. landlord will retain security deposit and prepaid rents and tenants waive claim to these monies. jamie lee daulerio has authority to bind daniel j wood to this agreement. tenants agree to pay 2000 dollars to the landlord by february 5, 2016. if tenant follows all of the foregoing terms and conditions, landlord agrees to mark only the money judgment satisfied. 
  
  
 1500 lardner street, second floor apt., phila., pa 19149",2.6,1.217859007016567,1.0,0.0,0.0,0.0,0.0,1.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2433.50|date filed: 04/20/1998 
  
  
  
 3rd fl front , 802 s 10th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $707.25|possession from: 12/12/2003 
  
  
  
 401 w walnut lane, #012, phila, pa 19144",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $7000.00 plus costs $121.75 for a total of $7121.75.|judgment for possession as of 6/3/2019.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 see agreement 
  
  
 1642-44 haworth street, apt. a, philadelphia, pa 19124",0.1,-0.9042637448382829,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2850.00 plus costs $105.00 for a total of $2955.00|judgment for possession as of 03/14/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. april rent to be paid by 4/1/12 (not applied to judgment) 2. $1500.00 by 4/15/12 3. may rent by 5/1/12 (not applied to judgment) 4. $1455.00 by 5/15/12 5. ongoing rent to be paid when due beginning 6/1/12 prepared by t.b. 
  
  
 2812 w. girard ave, apt 2r, philadelphia, pa 19130",1.1,1.811265348517502,0.0,0.0,1.0,0.0,0.0,0.0,6.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 680.50|date filed: 01/27/1988 
  
  
  
 prop at , 814c hutchinson plc , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 689.50|date filed: 05/18/1993 
  
  
  
 2-c , 3901 roosevelt blvd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2125.00 plus costs $83.50 for a total of $2208.50.|judgment for possession as of 06/06/2011. 
 defendant bobby howard can bind darlene wilson to this agreement. mr. howard agrees to pay mr. dissin $300.00 on 6/11/11 and vacate the premises on 6/27/11. mr. howard is unable to commit to a payment arrangement at this time for the remaining balance of the money judgment. the order to satisfy was explained and given to plaintiff. 
  
  
 1913 clarence street, phila, pa 19134",2.8,1.2485678005108047,1.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $182.00 plus costs $83.00 for a total of $265.00|judgment for possession as of 07/31/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/01/2014 
 defendant understands that should                              she fail to satisfy the terms of the jba by september 1, 2014, defendant will be responsible for                              all writ and truck fees related to the eviction process. time is of the essence and entering in                              this jba may waive your right to pay your arrears and stay the eviction if you fail to make full                              payment by the due date. 
  
  
 2122 north natrona street, strawberry mansion, philadelphia, pa 19121",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $775.00 plus costs $0.00 for a total of $775.00|judgment for possession as of 02/23/2016 
 tenant has vacated property and removed all personal property. landlord may retake immediate possession. landlord will keep any security deposit and/or prepaid rent. tenant to pay $100 every month by the 15th of every month beginning 3/15/16. 
  
  
 5819 belmar st., phila, pa 19143",0.2,0.18099113837672268,0.0,1.0,0.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1278.00|date filed: 06/08/1998 
  
  
  
 3r , 4808 regent st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $7375.00 plus costs $110.50 for a total of $7485.50|judgment for possession as of 01/28/2014 
 tenants to have until 2/28/14 to vacate. 
  
  
 3114 aramingo ave., phila, pa 19134",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $465.00 plus costs $99.75 for a total of $564.75|judgment for possession as of 03/08/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: aaron c palmer 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $465.00 plus court costs of $99.75 by april 9, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on april 9, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 121 north allison street, arch homes, philadelphia, pa 19139",3.1,5.663283002560534,0.0,0.0,1.0,1.0,1.0,1.0,1.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2465.00 plus costs $100.00 for a total of $2565.00.|judgment for possession as of 10/18/2010.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1. the defendant agrees to pay $400.00 no later than 10/18/10, and $600.00 no later than 10/22/10. thereafter defendant agrees to pay an additional $300.00 along with each month's rent, starting november 1, 2010 and ending when the entire money judgment has been paid in full. the order to satisfy was explained and given to plaintiff. 
  
  
 4107 chester avenue, apt.#bd, phila, pa 19104",0.8,1.7720991789506821,0.0,1.0,1.0,0.0,0.0,0.0,3.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $472.00 plus costs $83.00 for a total of $555.00|judgment for possession as of 08/22/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/23/2013 
 tenant agrees to the above and understands that should she fail to satisfy the terms of the agreement by the due date, tenant will also be responsible for any additional writ/eviction fees that are incurred. tenant also understands that ?time is of the essence? which means that by signing this agreement, you may waive the right to ?pay and stay? if you fail to pay off your full balance by the september 23, 2013 due date. 
  
  
 2708 cantrell terrace, 013- wilson park, philadelphia, pa 19145",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $716.00 plus costs $0.00 for a total of $716.00|judgment for possession as of 09/27/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant will pay $100 towards the judgment by the 15th of each month beginning on october 15, 2010 until the judgment is paid in full. parties agree to waive the 180 day rule. beginning in october and all future months, tenant will pay rent on time in full as due. 
  
  
 5518 chancellor street, phila, pa 19143",0.6,1.6251008363496364,0.0,1.0,0.0,0.0,0.0,1.0,1.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for possession only as of 10/23/2019. 
 1. tenant and all occupants agree to vacate the property no later than 11/13/19. they will remove all personal property, trash and debris and return the keys back to the landlord. 2. all writs may file forthwith 3. all monetary claims have been withdrawn order to satisfy has been explained. 
  
  
 2528 n 28th st, philadelphia, pa 19132",2.7,0.5023043408881174,1.0,0.0,1.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 857.62|date filed: 11/01/1999 
  
  
  
 apt b-106 , 1100-22 s 58th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2158 plus costs $105 for a total of $2263.00|judgment for possession as of 09/06/2011 
 so long as defendant to vacate premises no later than 09/16/2011 and pay $1000.00 toward arrears no later than 11/01/2011 this judgment will be marked satisfied. parties agree to modify complaint to inclue termination of term 
  
  
 360 east tulpehocken street, unit a-2, philadelphia, pa 19144",2.8,1.9364278714235463,1.0,1.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 300.00|date filed: 01/07/1998 
  
  
  
 liddonfield homes , 8817f cottage st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,850.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $1,932.00, plus interest from n/a. judgment for possession from 2/13/2008. possession granted on the basis of non-payment of rent. scanned by medition.|all parties appeared. 
  
  
  
 greenbriar club apts, 3901 conshohocken ave, #3204, phila, pa 19131",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 03/10/2015 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not take place prior to 5/31/15 provided tenant pays her portion of the rent ($191) for the months of march by 3/13/15, april by 4/5/15, and may by 5/5/15. landlord will provide a neutral reference. 
  
  
 18 w chelten ave, #705, philadelphia, pa 19144",2.0,2.243942524933294,0.0,0.0,1.0,0.0,1.0,0.0,5.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $5,170.70|possession from: 03/11/2003 
  
  
  
 4764 whitaker ave, phila, pa 19120",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,306.48 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $3,388.48, plus interest from n/a. judgment for possession from 11/14/2006. possession granted on the basis of non-payment of rent. see scanned jba done by t/c m.b. 
  
  
  
 608 w. walnut ln. ent@, 616 w. walnut ln apt. 205, phila, pa 19128",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $985.50|possession from: 09/27/2002|comment: see transcript|and|disposition - judgment by agreement. see attached agreement for remarks.  possession from: 09/27/2002|comment: see transcript 
  
  
  
 3700 sheaff lane, unit b-222 gateway towers apts, phila, pa 19145",0.2,-0.855737579856442,0.0,0.0,0.0,0.0,0.0,0.0,2.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 510.00|date filed: 09/04/1984 
  
  
  
 prop at , 02434, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2347.00 plus costs $83.00 for a total of $2430.00|judgment for possession as of 01/18/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 02/08/2011 
 judgment of possession to be satisfied if defendant pays $2430.00 by 2/08/2011. 
  
  
 2069 east venango street, 1st floor, phila, pa 19134",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,812.00, plus interest from 09/19/2006. judgment for possession from 09/19/2006. possession granted on the basis of non-payment of rent. original disposition entered in error.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,812.00, plus interest from 09/19/2006. judgment for possession from 09/19/2006. possession granted on the basis of non-payment of rent. original disposition entered in error 
  
  
 disposition - judgment for plaintiff as defendant on counterclaim by default.  judgment for plaintiff as defendant on counterclaim by default. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,812.00, plus interest from n/a. judgment for possession from 09/19/2006. possession granted on the basis of non-payment of rent. see scanned agreement entered 09/19/2006 03:48 pm.|and|disposition - judgment for plaintiff as defendant on counterclaim by default.  judgment for plaintiff as defendant on counterclaim by default. judgment in the amount of $2,750.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $2,812.00, plus interest from n/a. judgment for possession from 09/19/2006. possession granted on the basis of non-payment of rent. see scanned agreement entered 09/19/2006 03:48 pm. 
 8113 angelo place, philadelphia, pa 19153",0.8,3.5055536287728755,0.0,0.0,0.0,0.0,0.0,0.0,8.0,24.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,068.15 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,130.15, plus interest from n/a. judgment for possession from 05/01/2008. possession granted on the basis of non-payment of rent and breach of a condition. see agreement scanned by mediation|all parties appeared. 
  
  
  
 261 ridgeway ter, 1st fl, phila, pa 19116",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5774.50|date filed: 06/03/1999|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 5774.50|date filed: 06/03/1999 
  
  
  
 3rd flr , 5308 wayne ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1818.00|date filed: 07/27/1988 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 778.50|date filed: 10/07/1998 
  
  
  
 1st fl , 2816 w oxford st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,070.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,070.00, plus interest from n/a. judgment for possession from 03/17/2006. possession granted on the basis of non-payment of rent. see scanned agreement done by t/c manny b. 
  
  
  
 4901 stenton avenue, apartment 537, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2095.00 plus costs $0.00 for a total of $2095.00|judgment for possession as of 04/30/2013|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenants shall pay may rent of $665 by 5/10/13. (2) tenants shall pay an additional $2095 by 5/21/13. (3) tenants shall pay ongoing monthly rent of $665 by the 1st of each    month beginning 6/1/13. (not to be applied to the judgment.) (4) mark rooney is authorized to bind susan rooney-meyers to this    agreement. prepared by cb 
  
  
 5909 cottage st., 1st floor, philadelphia, pa 19135",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 822.50|date filed: 02/21/1996 
  
  
  
 victoria wds apta8 , 9601 ashton rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4566.28 plus costs $127.25 for a total of $4693.53|judgment for possession as of 01/11/2018|disposition entered by trial commissioner: carmen rivera 
 (1) tenants shall have until 2/10/18 to vacate the property, remove all    personal property, and return keys to landlord. (2) jaheena jama is authorized to bind hayder aldaraji to this agreement. prepared by cb 
  
  
 9300 jamison avenue #b, philadelphia, pa 19115",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2050.00 plus costs $83.00 for a total of $2133.00|judgment for possession as of 07/05/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant is to pay $325 by 7/24/12. (2) tenant is to pay ongoing monthly rent of $500 by the 1st of each month     beginning 8/1/12. (not to be applied to the judgment.) (3) tenant is to pay an additional $300 each month by the 15th of each     month beginning 8/15/12 until the judgment is paid in full. (4) municipal court 180 day rule is waived. prepared by cb 
  
  
 1122 cobbs creek pkwy aka, 1100 s. 58th st. apt 405a, philadelphia, pa 19143",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 08/27/1990 
  
  
  
 apt 2h , 6751 n 13th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1567.84|date filed: 04/01/1996 
  
  
  
 prop at , 21 n ruby st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3090.00 plus costs $0.00 for a total of $3090.00|judgment for possession as of 02/08/2022|disposition entered by trial commissioner: karen quick 
 all writs may issue forthwith tenant may remain in leasehold until 5/15/22, judgment shall be deemed satisfied and no lockout before 5/15/22 provided that: 1 - tenant pays $700 to landlord toward balance on the 15th of feb-2022, march-2022 and april-2022, and 2 - tenant waives claim to security deposit 3 - tenant pays regular rent on the 15th of february-2022, march-2022 and april-2022. 
  
  
 4544 sansom street, unit 1f, philadelphia, pa 19139",1.3,0.9531769666979166,0.0,0.0,0.0,0.0,1.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1993.50|date filed: 04/15/1999 
  
  
  
 apt 13a , 414 w manheim st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5744.51 plus costs $116.00 for a total of $5860.51|judgment for possession as of 01/10/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1.     $1500.00 by 1/31/14 2.     february rent to be paid by 2/5/14 (not applied to judgment) 3.     $1500.00 by 2/20/14 4.     march rent to be paid by 3/5/14 (not applied to judgment) 5.     $1500.00 by 3/20/14 6.     april rent to be paid by 4/5/14 (not applied to judgment) 7.     $1360.51 by 4/20/14 prepared by t.b. 
  
  
 1801 n. 10th st., apt. 201, phila, pa 19122",1.3,2.6060549731220304,0.0,0.0,1.0,0.0,0.0,0.0,8.0,7.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/29/2016|disposition entered by trial commissioner: carmen rivera 
 lease terminated by agreement. tenant agrees to vacate on or before january 31, 2017 by leaving premises free of all personal belongings and by returning key to landlord. landlord will retain security deposit and prepaid rents and tenant waives claim to these monies; landlord waives claim to money up to above move out date. all writs can issue but no lockout until after january 31, 2017. 
  
  
 5332 lesher street, philadelphia, pa 19124",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1762.50|date filed: 09/24/2001 
  
  
  
 apt a-403 oak lynne , 6610 n 8th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $5250.00 plus costs $82.00 for a total of $5332.00.|judgment for possession as of 12/09/2008. 
 defendant agrees               to vacate on or before 12/30/08. defendant agrees               to pay $300.00 a month, starting 1/1/09, and continuing on the 1st day of each month thereafter               until the entire money judgment is satisfied. order to satisfy               explained and given to plaintiff. 
  
  
 1209 fisher st., 2nd fl., phila, pa 19141",2.3,0.8590041922586585,1.0,1.0,0.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $4320.00 plus costs $100.00 for a total of $4420.00.|judgment for possession as of 01/07/2013.|money judgment to be satisfied if defendant vacates by 01/28/2013.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,320.00 rent and/or utilities, plus $0.00 attorney fees, plus $0.00 other fees, plus $100.00 costs for a total amount due of $4,420.00, plus interest from n/a. judgment for possession from 01/07/2013. possession granted on the basis of non-payment of rent. money judgment of $4,420.00 to be satisfied if defendant and all other occupants vacates by 01/28/2013. see terms of agreement|all parties appeared. 
  
  
  
 126 e wyoming ave, 3rd floor, philadelphia, pa 19120",0.9,1.7142130185538207,0.0,0.0,1.0,0.0,0.0,0.0,4.0,9.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. judgment by agreement scanned by d.n./entry of appearance scanned by t.s.|parties appearing: kenneth baritz, shyeeta johnson, michael donahue. 
  
  
  
 4611 edmund st, philadelphia, pa 19124",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1898.50|date filed: 01/25/1994|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1898.50|date filed: 01/25/1994 
  
  
  
 apt b-36 , 1240 e washington la, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2824.67 plus costs $105.00 for a total of $2929.67|judgment for possession as of 08/04/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 8/25/2014 
 agreement done by jenel r. marraccini, id 93457, attorney for plaintiff defendant paid $300.00 in cash at court.                                       the above judgment reflects the balance after application of said payment. 
  
  
 6026 warnock st #1, philadelphia, pa 19141",0.7,0.570554746628869,0.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2240.00|date filed: 09/20/1991 
  
  
  
 2211 ashwood ave , 3000-3400 woodhaven , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,000.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $2,000.00, plus interest from n/a. judgment for possession from 10/24/2007. possession granted on the basis of non-payment of rent and termination of the term. see scanned jba done by dn in mediation.|parties appearing: sheldon nerenberg, monica sherrod & all occupants. 
  
  
  
 209 robat street, phila, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 92.00|date filed: 09/02/1982 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1178.50|date filed: 11/03/1997 
  
  
  
 1st floor , 5048 walnut st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2787.00 plus costs $105.00 for a total of $2892.00|judgment for possession as of 03/16/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 04/06/2010 
 judgment of possession to be satisfied if defendant pays $2892.00 by 4/06/2010. (note: judgment does not include march 2010 rent) 
  
  
 2712 judson street, phila, pa 19132",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2969.78|date filed: 09/01/1994 
  
  
  
 apt 134 stewards glenn , 3000 woodhaven rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1310.00|date filed: 11/01/1994 
  
  
  
 #a201/2nd fl , 5100 walnut st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $951.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,013.00, plus interest from n/a. judgment for possession from 10/11/2006. possession granted on the basis of non-payment of rent. scanned by t/c et 
  
  
  
 2240 edgley street - c, raymond rosen manor, philadelphia, pa 19121",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,732.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $3,814.00, plus interest from n/a. judgment for possession from 10/16/2006. possession granted on the basis of non-payment of rent. stay alias writ of execution until 11/07/2006. 
  
  
  
 5036 walnut street 1st floor, phila, pa 19139",0.2,-0.2742898343224031,0.0,0.0,0.0,0.0,0.0,0.0,2.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 04/07/2021|disposition entered by trial commissioner: carmen rivera 
 1. no lockout shall take place until forty-five days from the date of this agreement; 2. writ of possession shall issue forthwith; 3. landlord shall retain all prepaid monies; 4. provided the tenant vacates as agreed the landlord shall not oppose a petition to vacate the judgment of possession. 
  
  
 6315 cottage street, philadelphia, pa 19135",3.1,0.3227160345662521,1.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,550.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,604.00, plus interest from n/a. judgment for possession from 02/22/2005. possession granted on the basis of non-payment of rent and termination of the term. 
  
  
  
 4901 stenton ave, apt 519, phila, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1949.92|date filed: 04/08/1996 
  
  
  
 prop at , 13661-22 philmont av, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $475.00 plus costs $90.00 for a total of $565.00.|judgment for possession as of 04/29/2016. 
 mr. manlove          agrees to vacate the property by may 9, 2016. he agrees to return keys, remove belongings,          and leave property broom clean. no payment plan has been offered at this time but mr. manlove          understands the judgment will remain outstanding until paid in full. order to satisfy has          been explained. 
  
  
 875 n 40th street, apartment # 2, philadelphia, pa 19104",2.1,0.18050411676093805,1.0,1.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $900.00 plus costs $99.75 for a total of $999.75|judgment for possession as of 08/16/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: aaron c palmer 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $900.00 plus court costs of $99.75 by october 1, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on october 1, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 2652 wolf street, wilson park, philadelphia, pa 19145",3.1,5.663283002560534,0.0,0.0,1.0,1.0,1.0,1.0,1.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $2420.00 plus costs $83.50 for a total of $2503.50.|judgment for possession as of 03/07/2013.|money judgment to be satisfied if defendant vacates by 3/31/13. 
 tenants agree to vacate no later than 3/31/13. if they move on time and leave apt broom clean, mr.stoklosa will waive judgment. security money of $825.00 will not be returned. order to satisfy explained. 
  
  
 9315 cottage street, philadelphia, pa 19114",3.3,2.9737827616791748,1.0,0.0,1.0,0.0,0.0,1.0,3.0,4.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3169.96 plus costs $64.50 for a total of $3234.46.|judgment for possession as of 02/02/2010.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 02/21/2010.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,169.96 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $64.50 costs for a total amount due of $3,234.46, plus interest from n/a. judgment for possession from 02/02/2010. possession granted on the basis of non-payment of rent. see scanned agreement for d2 for additional remarks. d2 was present and bound d1 to the scanned agreement.|parties appearing: igor dovman. 
  
  
  
 2070 e. elkhart street, phila, pa 19134",0.8,1.4331077553583644,0.0,0.0,1.0,0.0,0.0,0.0,3.0,9.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 930.00|date filed: 05/06/1992 
  
  
  
 richard allen homes , 836a hutchinson pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2027.99|date filed: 06/05/1992 
  
  
  
 apt o-304 , 155 e godfrey ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3920.00 plus costs $98.00 for a total of $4018.00|judgment for possession as of 06/05/2012 
 tenant will vacate by 7/5 and will return keys. after tenant vacates she will contact glenn m ross 215-643-7200 to make arrangements to repay the amounts owed. 
  
  
 5408 sansom st, a, phila, pa 19139",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,354.00|possession from: 12/05/2003|comment: see transcript 
  
  
  
 5302 marsden st, phila, pa 19124",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1015.50|date filed: 09/21/1988 
  
  
  
 apt 1204 , 2300 diamond st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $512.00 plus costs $95.00 for a total of $607.00|judgment for possession as of 09/04/2014|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/06/2014 
 defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you miss the due date. defendant further understands that time is of the essence, which means that by siging this agreement, you may waive the right to pay and stay the eviction if you fail to pay your balance in full by the above mentioned due date. 
  
  
 1350 north 10th street, 11d, 015- harrison plaza, philadelphia, pa 19122",3.2,5.711809167542374,0.0,0.0,1.0,1.0,1.0,1.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,910.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $82.00 costs for a total amount due of $2,992.00, plus interest from n/a. judgment for possession from 11/26/2007. possession granted on the basis of non-payment of rent.|all parties appeared. 
  
  
  
 444 w. wellens st, phila, pa 19120",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1603.50|date filed: 02/10/1999 
  
  
  
 prop at , 5725 addison st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $3175.00 plus costs $0.00 for a total of $3175.00.|judgment for possession as of 08/10/2016.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 parties agree to waive municipal court 180 day rule. parties agree to the following. parties acknowledge that plaintiff retains no money as security deposit or last month?s rent. parties agree that court costs have been waived. parties agree to the amount of the above money judgment as current balance. plaintiff agrees to let defendant remain in possession of the premises if defendant pays $100 towards money judgment plus $425 as ongoing rent (not included in money judgment) on or before 5th of each month (starting 9/5/16) until money judgment is satisfied. payments will either be hand-delivered or mailed to plaintiff?s address of record with timely postmark on or before due date.   (continued...) 
  
  
 3965 pennsgrove rd, philadelphia, pa 19104",0.7,1.3346355777391594,0.0,0.0,0.0,0.0,0.0,1.0,2.0,5.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,648.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,735.00, plus interest from n/a. judgment for possession from 10/11/2007. possession granted on the basis of non-payment of rent and termination of the term.|all parties appeared.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,648.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,735.00, plus interest from n/a. judgment for possession from 10/11/2007. possession granted on the basis of non-payment of rent and termination of the term.|all parties appeared. 
  
  
  
 537 carpenter st, phila, pa 19147",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $967.00 plus costs $83.00 for a total of $1050.00|judgment for possession as of 12/07/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 (1) tenant is to pay $75 by 12/14/12. (2) tenant is to pay ongoing monthly rent of $575 by the 1st of each month    beginning 1/1/13. (not to be applied to the judgment.) (3) tenant is to pay an additional $195 each month by the 15th of each    month beginning 1/15/13 until the judgment is paid in full. (4) municipal court 180 day rule is waived. prepared by cb 
  
  
 1643 w. lehigh ave, apt 3, philadelphia, pa 19132",0.9,2.0532044421461384,0.0,1.0,1.0,0.0,0.0,0.0,4.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 827.03|date filed: 12/08/1976 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 599.04|date filed: 08/09/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 599.04|date filed: 08/09/1995 
  
  
  
 prop at , 3438 n palethorp st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2499.00|date filed: 11/13/1996 
  
  
  
 apt 2216 , 8500 lindbergh blvd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $850.00 plus costs $64.50 for a total of $914.50.|judgment for possession as of 03/19/2009.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 1) on march 20th, 2009 defendant agrees to pay in the form of a money order, and plaintiff agrees to accept a payment of $500.00 in partial satisfaction of the judgement. plaintiff agrees to pick pick up the payment at defendant's place of employment and issue defendant a receipt for said payment. 2)on march 27, 2009 defendant agrees to pay in the form of a money order, and plaintiff agrees to accept a payment of $414.50 in full satisfaction of the judgement. plaintiff agrees to pick pick up the payment at defendant's place of employment and issue defendant a receipt for said payment. 3) defendant agrees to make regular monthly rent paymets on the first of each monthy thereafter.                                                                                         ( more ) 
  
  
 4714 c st., philadelphia, pa 19120",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. see scanned exhibit 
  
  
  
 809 n 10th st, richard allen ii, phila, pa 19123",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,693.42 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $1,755.42, plus interest from n/a. judgment for possession from 06/04/2007. possession granted on the basis of non-payment of rent and termination of the term.|parties appearing: kenneth baritz, sharon mitchell. 
  
  
  
 524 mayland st, philadelphia, pa 19144",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,955.00|possession from: 07/16/2002|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $1,955.00|possession from: 07/16/2002 
  
  
  
 231 s 51st st, apt 5e, phila, pa 19139",0.2,-0.7394480307496343,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0
"disposition - judgment by agreement for money and/or possession.  judgment amount: $2,260.00|possession from: 05/19/2003|comment: see transcript 
  
  
  
 5851 willows ave, 1st floor, phila, pa 19143",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 358.50|date filed: 02/25/1987 
  
  
  
 sp garden apts c , 00530nwendle ct, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1945.17 plus costs $110.50 for a total of $2055.67|judgment for possession as of 10/11/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 11/01/2012 
  
  
  
 7900 lindburgh blvd #3912, philadelphia, pa 19153",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3529.25 plus costs $86.50 for a total of $3615.75|judgment for possession as of 08/27/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/17/2009 
 judgment of possession to be satisfied if defendant pays $3615.75 by 9/17/2009. 
  
  
 1901 hartranft street apt#219, phila, pa 19145",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 630.00|date filed: 02/04/1988 
  
  
  
 bentley manor #206 , 1410 w 72nd st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1845.50|date filed: 02/26/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1845.50|date filed: 02/26/2001 
  
  
  
 1st fl , 6349 chew ave , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6500.00 plus costs $0.00 for a total of $6500.00|judgment for possession as of 12/16/2021|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: nathaniel woodard 
 tenant shall be responsible for paying ongoing rent and utilities in a timely manner beginning january 1, 2022 and shall continue to pay her ongoing monthly rent and utilities in a timely manner to be due by the 1st day of every subsequent month thereafter throughout the life of this jba and afterwards pursuant to the terms of her lease. in addition, tenant shall pay the above judgment amount in the following way: tenant shall pay $433.00 towards the above judgment amount by january 15th 2022. in addition tenant shall pay $433.00 to be due by the 15th of every subsequent month thereafter until the above judgment amount is paid in full.   (continued...) 
  
  
 4936 walnut street, b, philadelphia, pa 19139",0.1,0.01617542428807414,0.0,1.0,0.0,0.0,0.0,0.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $6283.00 plus costs $122.50 for a total of $6405.50|judgment for possession as of 03/20/2015 
 1.     defendants to have until 4/20/15 to vacate 2.     jorge sampayo is authorized to bind luz boria preoared by t.b. 
  
  
 2220 n. 6th st, philadelphia, pa 19133",2.2,-0.22625069095634698,1.0,0.0,0.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1556.00 plus costs $105.00 for a total of $1661.00|judgment for possession as of 05/23/2011 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 6/23/11. prepared by cb 
  
  
 6301 old york rd, apt 111, philadelphia, pa 19141",2.7,0.8511729882085407,1.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 10/23/2017|disposition entered by trial commissioner: nathaniel woodard 
 lease is terminated by agreement of the parties. tenants agree to vacate on or before november 30, 2017 by leaving premises in broom swept condition and returning key to landlord. landlord will keep security deposit and prepaid rents and tenant waives claim to these monies. landlord waives claim for rent up to above move-out date; tenants waive claim against landlord pertaining to city's lead paint ordinance. all writs can issue forthwith but no lockout until after november 30, 2017. landlord reserves right to bring claim for any physical damages to rental premises that landlord may discover after tenants vacate. 
  
  
 7101 eastwood street, philadelphia, pa 19149",3.6,2.0479309957346223,1.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $4090.00 plus costs $110.00 for a total of $4200.00|judgment for possession as of 05/25/2016|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 tenant shall pay all ongoing monthly rent of $693.00 on or before the first of each month starting on june 1, 2015. tenant shall pay back rent, fees and costs of $4,200.00 in consecutive, monthly installment payments of $307.00 on or before the 15th of each month starting on june 15, 2016. landlord may file the writ and alias writs of possession forthwith. 
  
  
 3040 frankford avenue, unit a, philadelphia, pa 19134",0.1,0.13246497339488192,0.0,1.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1646.00 plus costs $95.00 for a total of $1741.00|judgment for possession as of 11/16/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 01/02/2018|disposition entered by trial commissioner: aaron c palmer 
 i, tyesha givens, agree to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement i agree to pay the total outstanding balance of $1646.00 plus court costs of $95 for a total of $1741.00 as soon as possible but no later than close of business on tuesday, january 2, 2018. defendant understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. defendant agrees to the above terms and understands that you will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 877 n 48th st, lucien e. blackwell iii, philadelphia, pa 19139",3.2,6.060677814862798,0.0,0.0,1.0,1.0,1.0,1.0,2.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $5,915.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $5,915.00, plus interest from n/a. judgment for possession from 11/08/2007. possession granted on the basis of non-payment of rent, termination of the term and breach of a condition.|all parties appeared. 
  
  
  
 3418 ashfield lane, 2nd fl apt, phila, pa 19114",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 445.00|date filed: 11/27/1992 
  
  
  
 rear house , 1118 webster st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 522.50|date filed: 02/26/1986 
  
  
  
 passyunk homes , 03400, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $5090 plus costs $103.50 for a total of $5193.50|judgment for possession as of 07/19/2010 
 complaint is amended to include termination of term. tenants will vacate by 7/31 and will return keys. after tenants have vacated, they will contact glenn m ross 215-643-7200 about repaying the amounts due. 
  
  
 5450 wissahickon ave, apt b-940, phila, pa 19144",2.1,-0.5073559541518033,1.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1460.50|date filed: 05/31/1996|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1460.50|date filed: 05/31/1996 
  
  
  
 d-2 , 1117 e sndney st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $725.00 plus costs $78.00 for a total of $803.00.|judgment for possession as of 06/28/2013.|money judgment to be satisfied if defendant vacates by 07/08/2013. 
 all parties agree that the defendant tracey scott owes the plaintiff louicious tucker $803.00. all parties agree that when the defendant tracey scott and all others move out of 1316 w jerome street 2nd floor on or before july 8,2013 the money judgment will be satisfied. the property must be broom swept and the keys given to the plaintiff. there is no security deposit. order to satisfy has been explained and given. 
  
  
 1316 w. jerome street, 2nd floor, phila, pa 19140",2.7,0.9674625373153485,1.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1498.50|date filed: 09/03/1997 
  
  
  
 prop at , 5438 market st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $1,550.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $1,604.00, plus interest from n/a. judgment for possession from 12/01/2005. possession granted on the basis of non-payment of rent. see scanned agreement 
  
  
  
 615 e vernon rd, apt 107, phila, pa 19119",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 712.67|date filed: 07/10/1991 
  
  
  
 apt11f cambridge plz , 950 n 10th st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 337.25|date filed: 06/30/1977|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 337.25|date filed: 06/30/1977 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $255.00 plus costs $99.75 for a total of $354.75|judgment for possession as of 06/07/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: kimberly oliver 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $255.00 plus court costs of $99.75 by july 23, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on july 23, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 2443 north 11th street #806, fairhill apartments, philadelphia, pa 19133",3.1,5.663283002560534,0.0,0.0,1.0,1.0,1.0,1.0,1.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 11/28/2011 
 possession to plainitff as on 11/28/11. however, defendant has until 1/22/12 to vacate. all writs may issue during that time period however, lockout shall not occur under any circumstances before 1/23/12. plaintiff reserves the right to reinstate the original claim of $7,072.00 if defendant is not out by that date. defendant has right of inspection on 11/28/11, but he must get there by 130pm because plaintiff has business at 300pm. 
  
  
 6441 dicks avenue, phila, pa 19142",4.0,2.6408503156197733,1.0,0.0,1.0,0.0,1.0,0.0,5.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 0.00|date filed: 12/17/1993 
  
  
  
 prop at , 1440 n dover st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 05/25/2018|disposition entered by trial commissioner: carmen rivera 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not be scheduled prior to 7/31/18 provided tenant pays her rent on time and complies with the other terms of the lease. 
  
  
 14 w chelten ave ent @ 18 w chelten ave # 1002, philadelphia, pa 19144",1.2,0.2069135070752288,0.0,0.0,0.0,0.0,1.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  money judgment only for $1390.00 plus costs $0.00 for a total of $1390.00|disposition entered by trial commissioner: laura krause 
 philadelphia housing authority to pay plaintiff $1390.00 by 12/19/2022 
  
  
 401-41 washington ave. aka 401-441 washington ave., ent @ 343 washington ave., phila, pa 19147",0.6,0.28944948343341265,0.0,0.0,1.0,0.0,0.0,0.0,1.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 05/22/2008. possession granted on the basis of termination of the term. see scanned jba done by t/c - m.b.|parties appearing: deepta hiremath, sheldon nerenberg, gary p robinson, john mcwilliams. 
  
  
  
 3442 old york road 3rd floor(3), phila, pa 19140",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2543.50 plus costs $0.00 for a total of $2543.50|judgment for possession as of 07/27/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below 
 lockout is         stayed if the following is complied with: defendants shall make a payment towards arrears in         the amount of $110.00 each month on or before the 16th day of the month, starting with august 16,         2015. regular rent shall be paid on or before the 16th day of each month beginning august 16,         2015. ongoing late fees shall be waived as long as defendants makes payment according to this agreement. if defendants comply with the foregoing, lockout will be stayed. if defendants breach the foregoing, plaintiff may proceed with lockout. 
  
  
 3000 woodhaven road, a/k/a 1524 riverside drive, philadelphia, pa 19154",1.1,0.3909664403070037,0.0,0.0,0.0,0.0,1.0,0.0,1.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 900.00|date filed: 01/05/1984|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 900.00|date filed: 10/05/1984 
  
  
  
 apt 402 , 00241s47th st, phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3751.53 plus costs $105.00 for a total of $3856.53|judgment for possession as of 07/08/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 07/29/2010 
 judgment of possession to be satisfied if defendant pays $3856.53 by 7/29/2010. 
  
  
 4139 maywood street, phila, pa 19124",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: $225.00|possession from: 09/18/2002 
  
  
  
 unknown",0.1,-1.1368428430518984,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1646.00|date filed: 05/29/1997 
  
  
  
 prop at , 2504 s broad st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1795.00 plus costs $95.00 for a total of $1890.00|judgment for possession as of 12/08/2017|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: carmen rivera 
 1.     $1571.00 by 1/3/18 2.     january rent to be paid by 1/5/18 (not applied to judgment) 3.     $319.00 by 1/15/18 prepared by t.b. 
  
  
 6300 old york road # 219, philadelphia, pa 19141",0.9,1.2490548221265896,0.0,0.0,1.0,0.0,0.0,0.0,4.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 956.00|date filed: 01/02/1991 
  
  
  
 southwark plz , 917 lawrence way , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $980.00 plus costs $0.00 for a total of $980.00.|judgment for possession as of 07/16/2014. 
 all writs may be filed as soon as allowable by law however no lockout to occur prior to july 31, 2014. defendant has agreed to vacate the property no later than july 31, 2014, leaving the same in a generally broom swept cleaned condition free of all personal belongings. defendant has submitted a check in the amount of $880.00 to the plaintiff provided that the check clears the full money judgment will be satisfied. landlord may retain any/all security deposit/pre-paid rent held for the property. 
  
  
 old bustleton place apts #1, 9199 old bustleton avenue, philadlephia, pa 19115",3.6,1.8652979101583709,1.0,0.0,1.0,0.0,1.0,0.0,1.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,574.07 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,661.07, plus interest from n/a. judgment for possession from 07/10/2007. possession granted on the basis of non-payment of rent. see scanned agreement|parties appearing: kenneth baritz, edgar a. hall, jessica l. levy.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $3,574.07 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $3,661.07, plus interest from n/a. judgment for possession from 07/10/2007. possession granted on the basis of non-payment of rent. see scanned agreement|parties appearing: kenneth baritz, edgar a. hall, jessica l. levy. 
  
  
  
 2827 lardner st, philadelphia, pa 19149",0.2,0.42344746031844366,0.0,0.0,0.0,0.0,0.0,0.0,2.0,12.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1011.00|date filed: 10/30/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1905.50|date filed: 11/23/1990 
  
  
  
 prop at , 2024 riverside dr , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1014.83 plus costs $127.25 for a total of $1142.08|judgment for possession as of 03/26/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below|disposition entered by trial commissioner: carmen rivera 
 tenants to pay as follows: $400 by 3/27/19; $2166.58 by 4/12/19 which includes april, 2019 rent and late charge. davis is authorized to bind herica to this agreement. 
  
  
 155 e. godfrey avenue # p-304, philadelphia, pa 19120",0.8,0.9679495589311331,0.0,0.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $868.30 plus costs $64.50 for a total of $932.80|judgment for possession as of 07/09/2009|money judgment to be satisfied if defendant vacates by 8/8/09 
 (1) tenant is to vacate the property, remove all personal property, and     return keys to landlord by 8/8/09. so long as tenant does all of the     above, then the money judgment shall be satisifed. (2) landlord is to retain any security deposit and/or prepaid rent. prepared by cb 
  
  
 315 e. mt airy ave ent @, 331 e. mt airy ave apt b3, philadelphia, pa 19119",2.8,1.132278251403997,1.0,0.0,1.0,0.0,0.0,0.0,3.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1353.50|date filed: 01/09/1992|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1353.50|date filed: 01/09/1992 
  
  
  
 prop at , 210 w tioga st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 734.00|date filed: 01/06/1993 
  
  
  
 richard allen , 1007c brown pl , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 12/09/2010 
 tenant has vacated property and landlord has taken possession. tenant to make arrangements to remove the washer/dryer, 2 door side by side refrig. jacuzzi and his other property 840 s.3rd st. and garage by 12/12/10, through management, or counsel. landlord will keep any security deposit and/or pre-paid rent. tenant to pay $2500 by 12/10/10,money order/cert ck 
  
  
 840 s. 3rd st., phila, pa 19147",0.8,1.1906514334166434,0.0,1.0,1.0,0.0,0.0,0.0,3.0,1.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1758.48|date filed: 12/31/2001|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1758.48|date filed: 12/31/2001 
  
  
  
 apt 4-f , 6803-09 emlen st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2256.09 plus costs $88.50 for a total of $2344.59|judgment for possession as of 09/26/2011|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 10/17/2011 
 audrey malbacias has the authority to sign for and bind george baumann, iii 
  
  
 450 byberry rd, #c-53, philadelphia, pa 19116",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1600.00|date filed: 11/19/2001 
  
  
  
 2nd fl , 1517 tasker st , phila. , pa 19145",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - mediated judgment by agreement.  mediated judgment by agreement.|and|disposition - resolved by adr mediation agreement - housing.  judgment amount: $2,531.00|possession from: 01/22/2004|comment: ms. todd will pay $700.00 on 02/02/2004 ($450 to be applied toward february's rent and $250 applied to back rent. hereafter all rents to be paid on 
  
  
  
 2728 n. 13th st., apt. 12, phila, pa 19133",0.7,1.2584148175416103,0.0,1.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1528.50|date filed: 08/05/1997 
  
  
  
 1st fl , 3603 red lion rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1200.00|date filed: 04/12/1994 
  
  
  
 prop at , 4728 griscom st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1090.00 plus costs $83.00 for a total of $1173.00|judgment for possession as of 07/19/2010|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/09/2010 
 judgment of possession to be satisfied if defendant pays $1173.00 by 8/09/2010. 
  
  
 2230 south 70th street, phila, pa 19142",0.8,0.8516600098243253,0.0,0.0,1.0,0.0,0.0,0.0,3.0,4.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $408.00 plus costs $64.50 for a total of $472.50|judgment for possession as of 08/12/2009|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/31/2009 
 celetia williams has agreed to the amount owed to pha, she has agreed to pay the amount of 472.50(408.00+64.50) by the 31st of august. 
  
  
 5409 eastwick terrace 1b, bartram village, philadelphia, pa 19143",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2383.50|date filed: 01/04/1995|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2383.50|date filed: 01/04/1995 
  
  
  
 3rd fl , 4522 walnut st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2000.00|date filed: 10/11/1989 
  
  
  
 apt a scattered , 1803 n 18th st. , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for possession only as of 06/21/2019|disposition entered by trial commissioner: carmen rivera 
 1. defendants and all occupants to have until 7/31/19 to vacate 2. landlord to keep security deposit and/or prepaid rent 3. lease terminated by agreement 4. plaintiff's claim for money is withdrawn without prejudice and shall be waived so long as defendants and all occupants vacate and remove all personal property by 7/31/19 and leave premises in a broom clean condition with no tenant caused damage. 5. counsel for plaintiff shall provide counsel for defendant with a signed order to vacate judgment to be filed with the court so long as defendants and all occupants vacate and remove all personal property by 7/31/19 and leave premises in a broom clean condition with no tenant caused damage.   (continued...) 
  
  
 4920 city avenue # a206, philadelphia, pa 19131",2.9,1.06451486727903,1.0,0.0,1.0,0.0,0.0,0.0,4.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1666.50|date filed: 01/12/1996 
  
  
  
 apt 1403 , 8500 lindbergh blvd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1213.50|date filed: 11/02/1988 
  
  
  
 prop at richard allen home, 706 c jessup place , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,388.21 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,475.21, plus interest from n/a. judgment for possession from 04/25/2008. possession granted on the basis of non-payment of rent. the correct date of this agreement is 04/25/2008. see scanned agreement.|all parties appeared.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,388.21 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,475.21, plus interest from n/a. judgment for possession from 04/25/2008. possession granted on the basis of non-payment of rent. the correct date of this agreement is april 25, 2008. see scanned agreement.|all parties appeared.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,388.21 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,475.21, plus interest from n/a. judgment for possession from 04/25/2008. possession granted on the basis of non-payment of rent. see agreement scanned by mediation|parties appearing: robert willwerth, karen banks, ryan banks & all other occ.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,388.21 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $2,475.21, plus interest from n/a. judgment for possession from 04/25/2008. possession granted on the basis of non-payment of rent. see agreement scanned by mediation|parties appearing: robert willwerth, karen banks, ryan banks & all other occ. 
  
  
  
 1601 e mt airy ave, ent @, 1651 e mt airy ave, #103-b, phila, pa 19150",0.5,2.6622378391865062,0.0,0.0,0.0,0.0,0.0,0.0,5.0,24.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1660.56|date filed: 09/24/1992 
  
  
  
 1st fl , 2637 cranston rd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1365.00 plus costs $83.50 for a total of $1448.50.|judgment for possession as of 02/03/2011.|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by see below. 
 wilfred beauchamps binds his daughter krystle to this agreement. defendants will pay the judgment in full by 2/28/11 and will include rent for 2/11 plus late fee of $62.50 (rent due by the 20th).    all rents will be paid as due by the 20th of the month. failure to pay as agreed will lead to eviction and the judgment will remain on record. order to satisfy explained. 
  
  
 4044 e. roosevelt blvd, floor 1, philadelphia, pa 19120",1.7,1.7494953826673478,0.0,0.0,1.0,0.0,1.0,0.0,2.0,4.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,650.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $4,737.00, plus interest from n/a. judgment for possession from 08/13/2008. possession granted on the basis of non-payment of rent. money judgment of $4,737.00 to be satisfied if defendant and all other occupants vacates by 08/31/2008. see attached agreement for details|parties appearing: bryan h ehrlich, kenneth copeland.|and|disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $4,650.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $87.00 costs for a total amount due of $4,737.00, plus interest from n/a. judgment for possession from 08/13/2008. possession granted on the basis of non-payment of rent. money judgment of $4,737.00 to be satisfied if defendant and all other occupants vacates by 08/31/2008. see attached agreement for details|parties appearing: bryan h ehrlich, kenneth copeland. 
  
  
  
 5327 chester ave., unit 2, phila, pa 19143",0.9,2.2956607640878595,0.0,0.0,1.0,0.0,0.0,0.0,4.0,14.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1989.13 plus costs $121.75 for a total of $2110.88|judgment for possession as of 02/07/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: nathaniel woodard 
 (1) tenant shall pay $1195 by 2/8/19. (2) tenant shall pay an additional $915.88 by 2/28/19. prepared by cb 
  
  
 155 e. godfrey avenue # b-303, philadelphia, pa 19120",0.8,1.6558096298438745,0.0,1.0,1.0,0.0,0.0,0.0,3.0,5.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1585.50|date filed: 08/30/2000 
  
  
  
 prop at , 5820 fernwood st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $0.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $0.00 costs for a total amount due of $0.00, plus interest from n/a. judgment for possession from 08/10/2006. possession granted on the basis of termination of the term. scanned by t/c 
  
  
  
 1909 e. oakdale st, philadelphia, pa 19134",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment by agreement. see attached agreement for remarks. scanned by t/c - g.m. 
  
  
  
 414 hoffman street, phila, pa 19148",0.0,-1.5342376553541626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1603.50|date filed: 08/18/1998 
  
  
  
 prop at , 3266 edgemont st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 715.00|date filed: 07/25/1984 
  
  
  
 richard allen homes apt h , 00804, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1700.00|date filed: 03/18/1993|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1700.00|date filed: 03/18/1993 
  
  
  
 prop at , 4853 hutchinson st , phila. , pa 19100",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 693.64|date filed: 04/07/1989 
  
  
  
 prop at , 2423 reese st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $2174.07 plus costs $83.00 for a total of $2257.07|judgment for possession as of 08/31/2012|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 09/21/2012 
 tenants will receive a credit for any payments received by landlord which have not already been deducted from above amount. 
  
  
 7400 haverford ave, #w-314, philadelphia, pa 19151",0.7,0.4542651975220611,0.0,0.0,1.0,0.0,0.0,0.0,2.0,3.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $3240.58 plus costs $127.25 for a total of $3367.83|judgment for possession as of 02/08/2019|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows|disposition entered by trial commissioner: nathaniel woodard 
 1.     $1350.00 by 2/8/19 2.     $1350.00 by 2/22/19 3.     march rent and late fee to be paid by 3/5/19 (not applied to judgment) 4.     $657.83 by 3/20/19 5.     ashley thurston is authorized to bind christine thurston prepared by t.b. 
  
  
 155 e. godfrey avenue # c-205, philadelphia, pa 19120",1.0,1.6464496344288537,0.0,0.0,1.0,0.0,0.0,0.0,5.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 386.00|date filed: 12/27/1979 
  
  
  
 unknown",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $408.00 plus costs $95.00 for a total of $503.00|judgment for possession as of 08/20/2015|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by as follows 
 1. september rent by 9/5/15 (not applied to judgment) 2. $55.00 by 9/15/15 3. october rent by 10/5/15 (not applied to judgment) 4. $55.00 by 10/15/15 5. november rent by 11/5/15 (not applied to judgment) 6. $100.00 by 11/15/15 7. december rent by 12/5/15 (not applied to judgment) 8. $100.00 by 12/15/15 9. january rent by 1/5/16 (not applied to judgment) 10. $100.00 by 1/15/16 11. february rent to be paid by 2/5/16 (not applied to judgment)  (continued...) 
  
  
 1001 w. girard ave. # 212-i, phila, pa 19123",1.7000000000000002,3.8467655750106635,0.0,0.0,1.0,0.0,0.0,0.0,12.0,8.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2017.50|date filed: 12/12/2000 
  
  
  
 prop at , 612 winton st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1663.00|date filed: 05/21/1990 
  
  
  
 apt 1613 , 1801 j f k blvd , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1365.00 plus costs $90.00 for a total of $1455.00.|judgment for possession as of 09/15/2015. 
 defendant agrees to vacate the premises no later than october 5, 2015 and pay plaintiff $300.00 on the 30th of each month, starting 9/30/15 and ending when the entire money judment has been paid in full. the address to send the money judgment is as follows: 7477 brockton road phila., pa 19151. defendant to remove all belongings, return keys and leave the premises broom clean. order to satisfy explained. 
  
  
 219 n 63rd st, apartment 3 f, philadelphia, pa 19139",2.7,0.9674625373153485,1.0,0.0,1.0,0.0,0.0,0.0,2.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1164.00|date filed: 02/24/2000 
  
  
  
 s.s. 910 , 2307 n college ave , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 458.00|date filed: 12/09/1987 
  
  
  
 whitehall apts , 01927, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $307.00 plus costs $99.75 for a total of $406.75|judgment for possession as of 07/12/2018|judgment of possession to be satisfied if defendant pays (as outlined in other conditions) by 08/13/2018|disposition entered by trial commissioner: colleen mcgrath 
 tenant agrees to enter into a judgment by agreement (jba) with the philadelphia housing authority (pha). under the terms of this agreement tenant agrees to pay the total outstanding balance of $307.00 plus court costs of $99.75 by august 13, 2018. tenant agrees to pay the money as soon as possible but no later than close of business on august 13, 2018. tenant further agrees to pay her ongoing rent by the 15th of each month. tenant further understands that time is of the essence, which means that by signing this agreement, you may waive the right to pay and stay the eviction if you have not met the terms in full by the above mentioned due date. tenant agrees to the above terms and understands that she will be held responsible for any additional writ/eviction fees that are incurred if you do not pay by the due date. 
  
  
 2148 23rd street g, raymond rosen, philadelphia, pa 19121",3.2,5.94438826575599,0.0,0.0,1.0,1.0,1.0,1.0,2.0,5.0
"disposition - resolved by adr mediation agreement - housing.  judgment for the plaintiff in the amount of $1400.00 plus costs $78.00 for a total of $1478.00.|judgment for possession as of 07/31/2012.|money judgment to be satisfied if defendant vacates by 08/21/2012. 
 ms. mills has agreed to move no later than 8/21/12. if she moves on time and leaves property broom clean, ms. thomas will waive the judgment and give ms. mills $250.00 at time of vacating. order to satsify has been explained. 
  
  
 3517 n. 23rd st, 1st fl, philadelphia, pa 19140",3.3,2.9737827616791748,1.0,0.0,1.0,0.0,0.0,1.0,3.0,4.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1064.10|date filed: 02/21/1992 
  
  
  
 apt 3 , 1906 green st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 2165.00|date filed: 10/06/1988 
  
  
  
 2nd flr , 421 w annsbury st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $2,150.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $2,204.00, plus interest from n/a. judgment for possession from 04/27/2005. possession granted on the basis of non-payment of rent. 
  
  
  
 1862-a pratt st, phila, pa 19124",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 911.00|date filed: 09/30/1977|and|disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 911.00|date filed: 09/30/1977 
  
  
  
 unknown",0.2,-0.9720271289632498,0.0,0.0,0.0,0.0,0.0,0.0,2.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 773.50|date filed: 09/10/1991 
  
  
  
 prop at , 3424 n palethorp st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 1850.00|date filed: 09/28/1999 
  
  
  
 prop at , 4734 n marvine st , phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
"disposition - resolved by judgment by agreement remote attorney.  judgment for the plaintiff in the amount of $1320.00 plus costs $0.00 for a total of $1320.00|judgment for possession as of 02/01/2016 
 landlord may file the writ of possession and alias writ as soon as allowed by law however a lockout may not be scheduled prior to 2/29/16. landlord will keep all deposit monies above and beyond the above amount. 
  
  
 5730 frankford ave ent @, 5738 frankford ave, #a-20, philadelphia, pa 19135",1.2,0.5557821543956523,0.0,0.0,0.0,0.0,1.0,0.0,2.0,3.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $677.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $62.00 costs for a total amount due of $739.00, plus interest from n/a. judgment for possession from 01/31/2007. possession granted on the basis of non-payment of rent. 
  
  
  
 4403 megargee st. e, liddonfield, philadelphla, pa 19136",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement for money and/or possession.  judgment by agreement for money and/or possession. judgment in the amount of $704.00 rent and/or utilities, plus $0.00 physical damages, plus $0.00 attorney fees, plus $0.00 other fees, plus $54.00 costs for a total amount due of $758.00, plus interest from n/a. judgment for possession from 08/11/2005. possession granted on the basis of non-payment of rent. see order remarks 
  
  
  
 2025-29 chestnut st, apt 602, phila, pa 19103",0.1,-0.5553950975178594,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6.0
"disposition - judgment by agreement. see attached agreement for remarks.  judgment amount: 464.49|date filed: 07/23/1986 
  
  
  
 prop at , 02615eberks st, phila. , pa 19100",0.1,-1.2531323921587063,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0


==> tables/diagnostic_monthly_filings_by_event_month.csv <==
month_start,is_residential,filings
1969-01-01,1,21
1969-02-01,1,31
1969-03-01,1,70
1969-04-01,1,88
1969-05-01,1,94
1969-06-01,1,114
1969-07-01,1,92
1969-08-01,1,125
1969-09-01,1,114
1969-10-01,1,111
1969-11-01,1,87
1969-12-01,1,135
1970-01-01,1,149
1970-02-01,1,173
1970-03-01,1,255
1970-04-01,1,241
1970-05-01,1,186
1970-06-01,1,292
1970-07-01,1,334
1970-08-01,1,194
1970-09-01,1,252
1970-10-01,1,299
1970-11-01,1,186
1970-12-01,1,172
1971-01-01,1,204
1971-02-01,1,517
1971-03-01,1,302
1971-04-01,1,339
1971-05-01,1,853
1971-06-01,1,408
1971-07-01,1,421
1971-08-01,1,295
1971-09-01,1,412
1971-10-01,1,748
1971-11-01,1,426
1971-12-01,1,249
1972-01-01,1,297
1972-02-01,1,261
1972-03-01,1,302
1972-04-01,1,310
1972-05-01,1,386
1972-06-01,1,442
1972-07-01,1,391
1972-08-01,1,482
1972-09-01,1,395
1972-10-01,1,440
1972-11-01,1,262
1972-12-01,1,252
1973-01-01,1,609
1973-02-01,1,467
1973-03-01,1,491
1973-04-01,1,291
1973-05-01,1,385
1973-06-01,1,367
1973-07-01,1,381
1973-08-01,1,458
1973-09-01,1,349
1973-10-01,1,374
1973-11-01,1,415
1973-12-01,1,323
1974-01-01,1,466
1974-02-01,1,371
1974-03-01,1,393
1974-04-01,1,416
1974-05-01,1,390
1974-06-01,1,416
1974-07-01,1,446
1974-08-01,1,475
1974-09-01,1,466
1974-10-01,1,500
1974-11-01,1,454
1974-12-01,1,453
1975-01-01,1,524
1975-02-01,1,390
1975-03-01,1,464
1975-04-01,1,510
1975-05-01,1,412
1975-06-01,1,436
1975-07-01,1,540
1975-08-01,1,519
1975-09-01,1,576
1975-10-01,1,526
1975-11-01,1,489
1975-12-01,1,524
1976-01-01,1,562
1976-02-01,1,444
1976-03-01,1,588
1976-04-01,1,439
1976-05-01,1,629
1976-06-01,1,632
1976-07-01,1,676
1976-08-01,1,808
1976-09-01,1,588
1976-10-01,1,676
1976-11-01,1,610
1976-12-01,1,628
1977-01-01,1,761
1977-02-01,1,709
1977-03-01,1,727
1977-04-01,1,669
1977-05-01,1,638
1977-06-01,1,649
1977-07-01,1,776
1977-08-01,1,816
1977-09-01,1,795
1977-10-01,1,733
1977-11-01,1,763
1977-12-01,1,714
1978-01-01,1,747
1978-02-01,1,709
1978-03-01,1,1094
1978-04-01,1,878
1978-05-01,1,849
1978-06-01,1,835
1978-07-01,1,804
1978-08-01,1,1023
1978-09-01,1,770
1978-10-01,1,1030
1978-11-01,1,873
1978-12-01,1,643
1979-01-01,1,904
1979-02-01,1,937
1979-03-01,1,801
1979-04-01,1,847
1979-05-01,1,969
1979-06-01,1,795
1979-07-01,1,864
1979-08-01,1,867
1979-09-01,1,785
1979-10-01,1,869
1979-11-01,1,862
1979-12-01,1,793
1980-01-01,1,913
1980-02-01,1,825
1980-03-01,1,831
1980-04-01,1,886
1980-05-01,1,847
1980-06-01,1,1015
1980-07-01,1,963
1980-08-01,1,843
1980-09-01,1,860
1980-10-01,1,945
1980-11-01,1,577
1980-12-01,1,764
1981-01-01,1,984
1981-02-01,1,790
1981-03-01,1,754
1981-04-01,1,921
1981-05-01,1,787
1981-06-01,1,862
1981-07-01,1,894
1981-08-01,1,1019
1981-09-01,1,802
1981-10-01,1,863
1981-11-01,1,655
1981-12-01,1,811
1982-01-01,1,775
1982-02-01,1,833
1982-03-01,1,893
1982-04-01,1,779
1982-05-01,1,804
1982-06-01,1,812
1982-07-01,1,850
1982-08-01,1,895
1982-09-01,1,882
1982-10-01,1,568
1982-11-01,1,683
1982-12-01,1,712
1983-01-01,1,680
1983-02-01,1,697
1983-03-01,1,801
1983-04-01,1,674
1983-05-01,1,744
1983-06-01,1,882
1983-07-01,1,861
1983-08-01,1,859
1983-09-01,1,806
1983-10-01,1,675
1983-11-01,1,811
1983-12-01,1,698
1984-01-01,1,839
1984-02-01,1,726
1984-03-01,1,735
1984-04-01,1,761
1984-05-01,1,899
1984-06-01,1,756
1984-07-01,1,955
1984-08-01,1,915
1984-09-01,1,762
1984-10-01,1,823
1984-11-01,1,799
1984-12-01,1,670
1985-01-01,1,888
1985-02-01,1,798
1985-03-01,1,850
1985-04-01,1,884
1985-05-01,1,903
1985-06-01,1,812
1985-07-01,1,991
1985-08-01,1,974
1985-09-01,1,722
1985-10-01,1,959
1985-11-01,1,722
1985-12-01,1,729
1986-01-01,1,1007
1986-02-01,1,862
1986-03-01,1,968
1986-04-01,1,948
1986-05-01,1,887
1986-06-01,1,902
1986-07-01,1,1028
1986-08-01,1,1028
1986-09-01,1,931
1986-10-01,1,926
1986-11-01,1,784
1986-12-01,1,787
1987-01-01,1,843
1987-02-01,1,941
1987-03-01,1,917
1987-04-01,1,875
1987-05-01,1,840
1987-06-01,1,1003
1987-07-01,1,1030
1987-08-01,1,984
1987-09-01,1,887
1987-10-01,1,929
1987-11-01,1,901
1987-12-01,1,929
1988-01-01,1,868
1988-02-01,1,890
1988-03-01,1,1028
1988-04-01,1,862
1988-05-01,1,864
1988-06-01,1,1031
1988-07-01,1,972
1988-08-01,1,1126
1988-09-01,1,1044
1988-10-01,1,1019
1988-11-01,1,1060
1988-12-01,1,1041
1989-01-01,1,1028
1989-02-01,1,840
1989-03-01,1,952
1989-04-01,1,948
1989-05-01,1,935
1989-06-01,1,962
1989-07-01,1,891
1989-08-01,1,1099
1989-09-01,1,921
1989-10-01,1,930
1989-11-01,1,863
1989-12-01,1,982
1990-01-01,1,1093
1990-02-01,1,951
1990-03-01,1,974
1990-04-01,1,811
1990-05-01,1,981
1990-06-01,1,897
1990-07-01,1,1066
1990-08-01,1,1027
1990-09-01,1,877
1990-10-01,1,1074
1990-11-01,1,890
1990-12-01,1,797
1991-01-01,1,957
1991-02-01,1,840
1991-03-01,1,864
1991-04-01,1,930
1991-05-01,1,992
1991-06-01,1,911
1991-07-01,1,1133
1991-08-01,1,1054
1991-09-01,1,1042
1991-10-01,1,1091
1991-11-01,1,971
1991-12-01,1,923
1992-01-01,1,1080
1992-02-01,1,940
1992-03-01,1,999
1992-04-01,1,1015
1992-05-01,1,974
1992-06-01,1,932
1992-07-01,1,1113
1992-08-01,1,1089
1992-09-01,1,1013
1992-10-01,1,1161
1992-11-01,1,1176
1992-12-01,1,1100
1993-01-01,1,1125
1993-02-01,1,969
1993-03-01,1,1119
1993-04-01,1,1007
1993-05-01,1,1134
1993-06-01,1,1296
1993-07-01,1,1181
1993-08-01,1,1131
1993-09-01,1,1200
1993-10-01,1,1010
1993-11-01,1,1055
1993-12-01,1,1159
1994-01-01,1,903
1994-02-01,1,1068
1994-03-01,1,1217
1994-04-01,1,944
1994-05-01,1,1107
1994-06-01,1,1184
1994-07-01,1,1198
1994-08-01,1,1335
1994-09-01,1,1187
1994-10-01,1,1111
1994-11-01,1,1084
1994-12-01,1,1159
1995-01-01,1,1117
1995-02-01,1,1226
1995-03-01,1,1309
1995-04-01,1,892
1995-05-01,1,1136
1995-06-01,1,1123
1995-07-01,1,1239
1995-08-01,1,1418
1995-09-01,1,1187
1995-10-01,1,1260
1995-11-01,1,1106
1995-12-01,1,1079
1996-01-01,1,1220
1996-02-01,1,1188
1996-03-01,1,1058
1996-04-01,1,1058
1996-05-01,1,1152
1996-06-01,1,1118
1996-07-01,1,1227
1996-08-01,1,1326
1996-09-01,1,1164
1996-10-01,1,1287
1996-11-01,1,1176
1996-12-01,1,1135
1997-01-01,1,1458
1997-02-01,1,989
1997-03-01,1,1022
1997-04-01,1,1120
1997-05-01,1,1238
1997-06-01,1,1169
1997-07-01,1,1406
1997-08-01,1,1226
1997-09-01,1,1336
1997-10-01,1,1300
1997-11-01,1,943
1997-12-01,1,1161
1998-01-01,1,1189
1998-02-01,1,1057
1998-03-01,1,1092
1998-04-01,1,1093
1998-05-01,1,986
1998-06-01,1,1288
1998-07-01,1,1523
1998-08-01,1,1270
1998-09-01,1,1217
1998-10-01,1,1371
1998-11-01,1,1119
1998-12-01,1,1233
1999-01-01,1,1144
1999-02-01,1,1106
1999-03-01,1,1177
1999-04-01,1,1156
1999-05-01,1,1142
1999-06-01,1,1292
1999-07-01,1,1344
1999-08-01,1,1312
1999-09-01,1,1316
1999-10-01,1,1256
1999-11-01,1,1356
1999-12-01,1,1229
2000-01-01,1,1160
2000-02-01,1,1267
2000-03-01,1,1163
2000-04-01,1,1029
2000-05-01,1,1395
2000-06-01,1,1373
2000-07-01,1,1222
2000-08-01,1,1345
2000-09-01,1,1223
2000-10-01,1,1296
2000-11-01,1,1240
2000-12-01,1,1097
2001-01-01,1,2641
2001-02-01,1,1972
2001-03-01,1,2152
2001-04-01,1,1962
2001-05-01,1,1458
2001-06-01,1,1196
2001-07-01,1,1436
2001-08-01,1,1410
2001-09-01,1,1227
2001-10-01,1,1460
2001-11-01,1,1299
2001-12-01,1,1130
2002-01-01,1,4
2002-02-01,1,11
2002-03-01,1,1
2002-04-01,1,149
2002-05-01,1,1644
2002-06-01,1,1368
2002-07-01,1,1729
2002-08-01,1,1701
2002-09-01,1,1725
2002-10-01,1,1853
2002-11-01,1,1638
2002-12-01,1,1539
2003-01-01,1,1813
2003-02-01,1,1506
2003-03-01,1,1565
2003-04-01,1,1665
2003-05-01,1,1634
2003-06-01,1,1663
2003-07-01,1,2139
2003-08-01,1,1524
2003-09-01,1,1751
2003-10-01,1,1829
2003-11-01,0,1
2003-11-01,1,1541
2003-12-01,0,3
2003-12-01,1,1399
2004-01-01,0,1
2004-01-01,1,1841
2004-02-01,0,3
2004-02-01,1,1493
2004-03-01,0,4
2004-03-01,1,1637
2004-04-01,0,1
2004-04-01,1,1537
2004-05-01,0,1
2004-05-01,1,1522
2004-06-01,1,1731
2004-07-01,0,3
2004-07-01,1,1757
2004-08-01,0,1
2004-08-01,1,1735
2004-09-01,0,4
2004-09-01,1,1865
2004-10-01,0,2
2004-10-01,1,1601
2004-11-01,0,2
2004-11-01,1,1903
2004-12-01,0,2
2004-12-01,1,1646
2005-01-01,0,1
2005-01-01,1,1668
2005-02-01,0,3
2005-02-01,1,1548
2005-03-01,0,3
2005-03-01,1,1523
2005-04-01,0,2
2005-04-01,1,1396
2005-05-01,0,4
2005-05-01,1,1557
2005-06-01,0,6
2005-06-01,1,1859
2005-07-01,0,3
2005-07-01,1,1766
2005-08-01,0,7
2005-08-01,1,1903
2005-09-01,0,4
2005-09-01,1,1790
2005-10-01,0,14
2005-10-01,1,1621
2005-11-01,0,39
2005-11-01,1,1930
2005-12-01,0,18
2005-12-01,1,1601
2006-01-01,0,24
2006-01-01,1,1911
2006-02-01,0,21
2006-02-01,1,1624
2006-03-01,0,32
2006-03-01,1,1578
2006-04-01,0,16
2006-04-01,1,1363
2006-05-01,0,22
2006-05-01,1,1923
2006-06-01,0,34
2006-06-01,1,2106
2006-07-01,0,27
2006-07-01,1,1562
2006-08-01,0,27
2006-08-01,1,2100
2006-09-01,0,29
2006-09-01,1,1824
2006-10-01,0,35
2006-10-01,1,1957
2006-11-01,0,26
2006-11-01,1,1943
2006-12-01,0,25
2006-12-01,1,1622
2007-01-01,0,36
2007-01-01,1,1839
2007-02-01,0,37
2007-02-01,1,1409
2007-03-01,0,41
2007-03-01,1,1591
2007-04-01,0,21
2007-04-01,1,1514
2007-05-01,0,19
2007-05-01,1,1963
2007-06-01,0,30
2007-06-01,1,1877
2007-07-01,0,33
2007-07-01,1,1903
2007-08-01,0,33
2007-08-01,1,2121
2007-09-01,0,45
2007-09-01,1,1788
2007-10-01,0,36
2007-10-01,1,1923
2007-11-01,0,40
2007-11-01,1,1933
2007-12-01,0,45
2007-12-01,1,1651
2008-01-01,0,42
2008-01-01,1,2165
2008-02-01,0,45
2008-02-01,1,1554
2008-03-01,0,44
2008-03-01,1,1511
2008-04-01,0,38
2008-04-01,1,1728
2008-05-01,0,54
2008-05-01,1,1691
2008-06-01,0,36
2008-06-01,1,1795
2008-07-01,0,46
2008-07-01,1,1924
2008-08-01,0,44
2008-08-01,1,1797
2008-09-01,0,42
2008-09-01,1,1915
2008-10-01,0,47
2008-10-01,1,1976
2008-11-01,0,37
2008-11-01,1,1497
2008-12-01,0,51
2008-12-01,1,1842
2009-01-01,0,33
2009-01-01,1,1712
2009-02-01,0,44
2009-02-01,1,1572
2009-03-01,0,52
2009-03-01,1,1380
2009-04-01,0,43
2009-04-01,1,1417
2009-05-01,0,57
2009-05-01,1,1412
2009-06-01,0,54
2009-06-01,1,1625
2009-07-01,0,51
2009-07-01,1,1720
2009-08-01,0,35
2009-08-01,1,1840
2009-09-01,0,45
2009-09-01,1,1837
2009-10-01,0,41
2009-10-01,1,1799
2009-11-01,0,32
2009-11-01,1,1689
2009-12-01,0,51
2009-12-01,1,1900
2010-01-01,0,49
2010-01-01,1,1805
2010-02-01,0,44
2010-02-01,1,1340
2010-03-01,0,43
2010-03-01,1,1769
2010-04-01,0,33
2010-04-01,1,1510
2010-05-01,0,45
2010-05-01,1,1745
2010-06-01,0,49
2010-06-01,1,2080
2010-07-01,0,58
2010-07-01,1,2102
2010-08-01,0,43
2010-08-01,1,2199
2010-09-01,0,37
2010-09-01,1,2050
2010-10-01,0,35
2010-10-01,1,2084
2010-11-01,0,44
2010-11-01,1,2017
2010-12-01,0,37
2010-12-01,1,2008
2011-01-01,0,39
2011-01-01,1,2142
2011-02-01,0,40
2011-02-01,1,1842
2011-03-01,0,45
2011-03-01,1,1787
2011-04-01,0,25
2011-04-01,1,1510
2011-05-01,0,41
2011-05-01,1,1637
2011-06-01,0,36
2011-06-01,1,2224
2011-07-01,0,36
2011-07-01,1,2075
2011-08-01,0,46
2011-08-01,1,2214
2011-09-01,0,37
2011-09-01,1,2139
2011-10-01,0,37
2011-10-01,1,1729
2011-11-01,0,51
2011-11-01,1,1865
2011-12-01,0,43
2011-12-01,1,2093
2012-01-01,0,55
2012-01-01,1,2323
2012-02-01,0,47
2012-02-01,1,1735
2012-03-01,0,28
2012-03-01,1,1550
2012-04-01,0,45
2012-04-01,1,1629
2012-05-01,0,38
2012-05-01,1,2242
2012-06-01,0,37
2012-06-01,1,2168
2012-07-01,0,45
2012-07-01,1,2183
2012-08-01,0,30
2012-08-01,1,2429
2012-09-01,0,35
2012-09-01,1,1811
2012-10-01,0,43
2012-10-01,1,2084
2012-11-01,0,25
2012-11-01,1,1893
2012-12-01,0,43
2012-12-01,1,1812
2013-01-01,0,48
2013-01-01,1,1855
2013-02-01,0,48
2013-02-01,1,1774
2013-03-01,0,48
2013-03-01,1,1520
2013-04-01,0,41
2013-04-01,1,1515
2013-05-01,0,56
2013-05-01,1,1889
2013-06-01,0,44
2013-06-01,1,1807
2013-07-01,0,44
2013-07-01,1,2317
2013-08-01,0,55
2013-08-01,1,1995
2013-09-01,0,38
2013-09-01,1,2083
2013-10-01,0,48
2013-10-01,1,2455
2013-11-01,0,41
2013-11-01,1,1686
2013-12-01,0,45
2013-12-01,1,2135
2014-01-01,0,34
2014-01-01,1,2038
2014-02-01,0,45
2014-02-01,1,1776
2014-03-01,0,58
2014-03-01,1,1766
2014-04-01,0,62
2014-04-01,1,1688
2014-05-01,0,43
2014-05-01,1,1890
2014-06-01,0,36
2014-06-01,1,2108
2014-07-01,0,50
2014-07-01,1,2397
2014-08-01,0,43
2014-08-01,1,2176
2014-09-01,0,53
2014-09-01,1,2202
2014-10-01,0,46
2014-10-01,1,2101
2014-11-01,0,24
2014-11-01,1,1479
2014-12-01,0,46
2014-12-01,1,1981
2015-01-01,0,39
2015-01-01,1,1860
2015-02-01,0,36
2015-02-01,1,1569
2015-03-01,0,54
2015-03-01,1,1423
2015-04-01,0,40
2015-04-01,1,1660
2015-05-01,0,40
2015-05-01,1,1555
2015-06-01,0,37
2015-06-01,1,2057
2015-07-01,0,50
2015-07-01,1,2123
2015-08-01,0,48
2015-08-01,1,1790
2015-09-01,0,38
2015-09-01,1,2069
2015-10-01,0,46
2015-10-01,1,2116
2015-11-01,0,42
2015-11-01,1,1729
2015-12-01,0,45
2015-12-01,1,1947
2016-01-01,0,38
2016-01-01,1,1827
2016-02-01,0,41
2016-02-01,1,1800
2016-03-01,0,46
2016-03-01,1,1792
2016-04-01,0,33
2016-04-01,1,1368
2016-05-01,0,26
2016-05-01,1,1755
2016-06-01,0,30
2016-06-01,1,1963
2016-07-01,0,31
2016-07-01,1,1870
2016-08-01,0,52
2016-08-01,1,2168
2016-09-01,0,49
2016-09-01,1,2149
2016-10-01,0,35
2016-10-01,1,1770
2016-11-01,0,45
2016-11-01,1,1817
2016-12-01,0,37
2016-12-01,1,1841
2017-01-01,0,33
2017-01-01,1,1860
2017-02-01,0,37
2017-02-01,1,1740
2017-03-01,0,49
2017-03-01,1,1848
2017-04-01,0,38
2017-04-01,1,1438
2017-05-01,0,41
2017-05-01,1,1874
2017-06-01,0,32
2017-06-01,1,2099
2017-07-01,0,32
2017-07-01,1,1946
2017-08-01,0,56
2017-08-01,1,2018
2017-09-01,0,43
2017-09-01,1,2047
2017-10-01,0,39
2017-10-01,1,2021
2017-11-01,0,48
2017-11-01,1,1746
2017-12-01,0,32
2017-12-01,1,1531
2018-01-01,0,48
2018-01-01,1,1639
2018-02-01,0,43
2018-02-01,1,1490
2018-03-01,0,34
2018-03-01,1,1487
2018-04-01,0,48
2018-04-01,1,1452
2018-05-01,0,39
2018-05-01,1,1749
2018-06-01,0,39
2018-06-01,1,1588
2018-07-01,0,38
2018-07-01,1,1687
2018-08-01,0,33
2018-08-01,1,1933
2018-09-01,0,46
2018-09-01,1,1468
2018-10-01,0,44
2018-10-01,1,2067
2018-11-01,0,37
2018-11-01,1,1558
2018-12-01,0,34
2018-12-01,1,1649
2019-01-01,0,55
2019-01-01,1,1839
2019-02-01,0,38
2019-02-01,1,1573
2019-03-01,0,39
2019-03-01,1,1507
2019-04-01,0,63
2019-04-01,1,1426
2019-05-01,0,26
2019-05-01,1,1086
2019-06-01,0,26
2019-06-01,1,1693
2019-07-01,0,40
2019-07-01,1,2119
2019-08-01,0,50
2019-08-01,1,1846
2019-09-01,0,40
2019-09-01,1,1627
2019-10-01,0,46
2019-10-01,1,1947
2019-11-01,0,49
2019-11-01,1,1499
2019-12-01,0,45
2019-12-01,1,1668
2020-01-01,0,47
2020-01-01,1,1988
2020-02-01,0,56
2020-02-01,1,1684
2020-03-01,0,26
2020-03-01,1,799
2020-07-01,0,15
2020-07-01,1,189
2020-08-01,0,9
2020-08-01,1,170
2020-09-01,0,44
2020-09-01,1,678
2020-10-01,0,19
2020-10-01,1,777
2020-11-01,0,20
2020-11-01,1,572
2020-12-01,0,14
2020-12-01,1,514
2021-01-01,0,30
2021-01-01,1,542
2021-02-01,0,13
2021-02-01,1,656
2021-03-01,0,27
2021-03-01,1,660
2021-04-01,0,19
2021-04-01,1,175
2021-05-01,0,21
2021-05-01,1,160
2021-06-01,0,29
2021-06-01,1,301
2021-07-01,0,20
2021-07-01,1,433
2021-08-01,0,23
2021-08-01,1,486
2021-09-01,0,26
2021-09-01,1,523
2021-10-01,0,19
2021-10-01,1,748
2021-11-01,0,19
2021-11-01,1,893
2021-12-01,0,27
2021-12-01,1,1016
2022-01-01,0,25
2022-01-01,1,1032
2022-02-01,0,36
2022-02-01,1,541
2022-03-01,0,33
2022-03-01,1,945
2022-04-01,0,26
2022-04-01,1,884
2022-05-01,0,33
2022-05-01,1,1151
2022-06-01,0,35
2022-06-01,1,1222
2022-07-01,0,27
2022-07-01,1,1108
2022-08-01,0,28
2022-08-01,1,1752
2022-09-01,0,39
2022-09-01,1,1607
2022-10-01,0,45
2022-10-01,1,1274
2022-11-01,0,47
2022-11-01,1,1181
2022-12-01,0,34
2022-12-01,1,1365


==> tables/diagnostic_monthly_served_writ_events_by_service_month.csv <==
month_start,is_residential,served_writ_events
2000-12-01,1,1
2002-01-01,1,5
2002-06-01,1,14
2002-07-01,1,209
2002-08-01,1,262
2002-09-01,1,289
2002-10-01,1,317
2002-11-01,1,271
2002-12-01,1,174
2003-01-01,1,363
2003-02-01,1,264
2003-03-01,1,343
2003-04-01,1,324
2003-05-01,1,299
2003-06-01,1,325
2003-07-01,1,345
2003-08-01,1,390
2003-09-01,1,377
2003-10-01,1,432
2003-11-01,1,303
2003-12-01,1,216
2004-01-01,1,439
2004-02-01,1,333
2004-03-01,1,320
2004-04-01,1,284
2004-05-01,1,318
2004-06-01,1,403
2004-07-01,1,329
2004-08-01,1,339
2004-09-01,1,364
2004-10-01,1,334
2004-11-01,0,1
2004-11-01,1,385
2004-12-01,1,250
2005-01-01,1,455
2005-02-01,1,326
2005-03-01,0,1
2005-03-01,1,371
2005-04-01,1,352
2005-05-01,0,1
2005-05-01,1,309
2005-06-01,1,364
2005-07-01,1,365
2005-08-01,1,402
2005-09-01,0,1
2005-09-01,1,430
2005-10-01,1,443
2005-11-01,0,1
2005-11-01,1,408
2005-12-01,0,2
2005-12-01,1,340
2006-01-01,0,5
2006-01-01,1,273
2006-02-01,0,1
2006-02-01,1,147
2006-03-01,0,1
2006-03-01,1,137
2006-04-01,0,4
2006-04-01,1,352
2006-05-01,0,4
2006-05-01,1,356
2006-06-01,0,4
2006-06-01,1,371
2006-07-01,0,2
2006-07-01,1,440
2006-08-01,0,8
2006-08-01,1,578
2006-09-01,0,8
2006-09-01,1,445
2006-10-01,0,6
2006-10-01,1,476
2006-11-01,0,7
2006-11-01,1,489
2006-12-01,0,5
2006-12-01,1,317
2007-01-01,0,12
2007-01-01,1,529
2007-02-01,0,6
2007-02-01,1,460
2007-03-01,0,12
2007-03-01,1,552
2007-04-01,0,14
2007-04-01,1,395
2007-05-01,0,4
2007-05-01,1,407
2007-06-01,0,9
2007-06-01,1,376
2007-07-01,0,4
2007-07-01,1,360
2007-08-01,0,3
2007-08-01,1,398
2007-09-01,0,6
2007-09-01,1,482
2007-10-01,0,7
2007-10-01,1,638
2007-11-01,0,9
2007-11-01,1,556
2007-12-01,0,5
2007-12-01,1,417
2008-01-01,0,12
2008-01-01,1,594
2008-02-01,0,10
2008-02-01,1,508
2008-03-01,0,9
2008-03-01,1,540
2008-04-01,0,9
2008-04-01,1,526
2008-05-01,0,9
2008-05-01,1,438
2008-06-01,0,5
2008-06-01,1,310
2008-07-01,0,1
2008-07-01,1,402
2008-08-01,0,6
2008-08-01,1,453
2008-09-01,0,10
2008-09-01,1,498
2008-10-01,0,11
2008-10-01,1,562
2008-11-01,0,8
2008-11-01,1,477
2008-12-01,0,4
2008-12-01,1,443
2009-01-01,0,8
2009-01-01,1,582
2009-02-01,0,4
2009-02-01,1,452
2009-03-01,0,7
2009-03-01,1,537
2009-04-01,0,4
2009-04-01,1,357
2009-05-01,0,15
2009-05-01,1,366
2009-06-01,0,18
2009-06-01,1,465
2009-07-01,0,7
2009-07-01,1,402
2009-08-01,0,9
2009-08-01,1,355
2009-09-01,0,15
2009-09-01,1,448
2009-10-01,0,6
2009-10-01,1,404
2009-11-01,0,11
2009-11-01,1,394
2009-12-01,0,7
2009-12-01,1,366
2010-01-01,0,7
2010-01-01,1,481
2010-02-01,0,5
2010-02-01,1,369
2010-03-01,0,9
2010-03-01,1,527
2010-04-01,0,18
2010-04-01,1,478
2010-05-01,0,10
2010-05-01,1,357
2010-06-01,0,9
2010-06-01,1,373
2010-07-01,0,7
2010-07-01,1,435
2010-08-01,0,11
2010-08-01,1,531
2010-09-01,0,13
2010-09-01,1,546
2010-10-01,0,12
2010-10-01,1,430
2010-11-01,0,8
2010-11-01,1,473
2010-12-01,0,6
2010-12-01,1,338
2011-01-01,0,11
2011-01-01,1,502
2011-02-01,0,12
2011-02-01,1,447
2011-03-01,0,10
2011-03-01,1,609
2011-04-01,0,7
2011-04-01,1,402
2011-05-01,0,7
2011-05-01,1,339
2011-06-01,0,7
2011-06-01,1,443
2011-07-01,0,7
2011-07-01,1,373
2011-08-01,0,9
2011-08-01,1,531
2011-09-01,0,10
2011-09-01,1,457
2011-10-01,0,6
2011-10-01,1,445
2011-11-01,0,11
2011-11-01,1,543
2011-12-01,0,8
2011-12-01,1,307
2012-01-01,0,10
2012-01-01,1,473
2012-02-01,0,3
2012-02-01,1,294
2012-03-01,0,12
2012-03-01,1,520
2012-04-01,0,8
2012-04-01,1,434
2012-05-01,0,10
2012-05-01,1,405
2012-06-01,0,10
2012-06-01,1,404
2012-07-01,0,11
2012-07-01,1,436
2012-08-01,0,8
2012-08-01,1,563
2012-09-01,0,9
2012-09-01,1,427
2012-10-01,0,9
2012-10-01,1,481
2012-11-01,0,9
2012-11-01,1,629
2012-12-01,0,3
2012-12-01,1,288
2013-01-01,0,13
2013-01-01,1,684
2013-02-01,0,12
2013-02-01,1,494
2013-03-01,0,9
2013-03-01,1,479
2013-04-01,0,11
2013-04-01,1,446
2013-05-01,0,12
2013-05-01,1,468
2013-06-01,0,9
2013-06-01,1,419
2013-07-01,0,5
2013-07-01,1,530
2013-08-01,0,11
2013-08-01,1,514
2013-09-01,0,3
2013-09-01,1,468
2013-10-01,0,12
2013-10-01,1,597
2013-11-01,0,10
2013-11-01,1,507
2013-12-01,0,12
2013-12-01,1,378
2014-01-01,0,13
2014-01-01,1,551
2014-02-01,0,14
2014-02-01,1,450
2014-03-01,0,9
2014-03-01,1,462
2014-04-01,0,5
2014-04-01,1,506
2014-05-01,0,14
2014-05-01,1,483
2014-06-01,0,14
2014-06-01,1,518
2014-07-01,0,14
2014-07-01,1,539
2014-08-01,0,11
2014-08-01,1,538
2014-09-01,0,11
2014-09-01,1,532
2014-10-01,0,13
2014-10-01,1,476
2014-11-01,0,16
2014-11-01,1,508
2014-12-01,0,5
2014-12-01,1,457
2015-01-01,0,9
2015-01-01,1,458
2015-02-01,0,8
2015-02-01,1,513
2015-03-01,0,10
2015-03-01,1,514
2015-04-01,0,14
2015-04-01,1,592
2015-05-01,0,13
2015-05-01,1,426
2015-06-01,0,21
2015-06-01,1,505
2015-07-01,0,13
2015-07-01,1,518
2015-08-01,0,14
2015-08-01,1,543
2015-09-01,0,6
2015-09-01,1,288
2015-10-01,0,16
2015-10-01,1,600
2015-11-01,0,5
2015-11-01,1,463
2015-12-01,0,12
2015-12-01,1,365
2016-01-01,0,7
2016-01-01,1,472
2016-02-01,0,12
2016-02-01,1,430
2016-03-01,0,2
2016-03-01,1,151
2016-04-01,0,7
2016-04-01,1,251
2016-05-01,0,11
2016-05-01,1,377
2016-06-01,0,14
2016-06-01,1,433
2016-07-01,0,8
2016-07-01,1,401
2016-08-01,0,7
2016-08-01,1,489
2016-09-01,0,8
2016-09-01,1,534
2016-10-01,0,4
2016-10-01,1,469
2016-11-01,0,10
2016-11-01,1,461
2016-12-01,0,9
2016-12-01,1,360
2017-01-01,0,11
2017-01-01,1,496
2017-02-01,0,6
2017-02-01,1,349
2017-03-01,0,6
2017-03-01,1,475
2017-04-01,0,7
2017-04-01,1,540
2017-05-01,0,10
2017-05-01,1,426
2017-06-01,0,8
2017-06-01,1,415
2017-07-01,0,16
2017-07-01,1,476
2017-08-01,0,18
2017-08-01,1,554
2017-09-01,0,11
2017-09-01,1,457
2017-10-01,0,8
2017-10-01,1,441
2017-11-01,0,18
2017-11-01,1,503
2017-12-01,0,6
2017-12-01,1,363
2018-01-01,0,16
2018-01-01,1,450
2018-02-01,0,9
2018-02-01,1,511
2018-03-01,0,9
2018-03-01,1,345
2018-04-01,0,11
2018-04-01,1,434
2018-05-01,0,11
2018-05-01,1,508
2018-06-01,0,14
2018-06-01,1,453
2018-07-01,0,19
2018-07-01,1,397
2018-08-01,0,12
2018-08-01,1,460
2018-09-01,0,8
2018-09-01,1,429
2018-10-01,0,9
2018-10-01,1,448
2018-11-01,0,9
2018-11-01,1,381
2018-12-01,0,11
2018-12-01,1,441
2019-01-01,0,15
2019-01-01,1,531
2019-02-01,0,16
2019-02-01,1,531
2019-03-01,0,7
2019-03-01,1,450
2019-04-01,0,13
2019-04-01,1,430
2019-05-01,0,8
2019-05-01,1,341
2019-06-01,0,5
2019-06-01,1,254
2019-07-01,0,14
2019-07-01,1,372
2019-08-01,0,8
2019-08-01,1,437
2019-09-01,0,8
2019-09-01,1,398
2019-10-01,0,6
2019-10-01,1,562
2019-11-01,0,10
2019-11-01,1,512
2019-12-01,0,10
2019-12-01,1,342
2020-01-01,0,20
2020-01-01,1,555
2020-02-01,0,22
2020-02-01,1,555
2020-03-01,0,6
2020-03-01,1,232
2020-11-01,0,4
2020-11-01,1,1
2020-12-01,0,3
2020-12-01,1,2
2021-01-01,0,2
2021-01-01,1,4
2021-02-01,0,2
2021-02-01,1,2
2021-03-01,0,4
2021-03-01,1,16
2021-04-01,0,2
2021-04-01,1,20
2021-05-01,0,4
2021-05-01,1,8
2021-06-01,0,4
2021-06-01,1,16
2021-07-01,0,2
2021-07-01,1,209
2021-08-01,0,4
2021-08-01,1,257
2021-09-01,0,3
2021-09-01,1,137
2021-10-01,0,9
2021-10-01,1,217
2021-11-01,0,11
2021-11-01,1,169
2021-12-01,0,10
2021-12-01,1,216
2022-01-01,0,5
2022-01-01,1,250
2022-02-01,0,7
2022-02-01,1,225
2022-03-01,0,6
2022-03-01,1,293
2022-04-01,0,4
2022-04-01,1,337
2022-05-01,0,18
2022-05-01,1,266
2022-06-01,0,7
2022-06-01,1,304
2022-07-01,0,11
2022-07-01,1,235
2022-08-01,0,7
2022-08-01,1,376
2022-09-01,0,3
2022-09-01,1,270
2022-10-01,0,9
2022-10-01,1,357
2022-11-01,0,13
2022-11-01,1,417
2022-12-01,0,5
2022-12-01,1,309


==> tables/diagnostic_recent_filing_cohort_served_writ_rates.csv <==
month_start,filings,filing_cohort_served_writ_rate
1969-01-01,21,0.0
1969-02-01,31,0.0
1969-03-01,70,0.0
1969-04-01,88,0.0
1969-05-01,94,0.0
1969-06-01,114,0.0
1969-07-01,92,0.0
1969-08-01,125,0.0
1969-09-01,114,0.0
1969-10-01,111,0.0
1969-11-01,87,0.0
1969-12-01,135,0.0
1970-01-01,149,0.0
1970-02-01,173,0.0
1970-03-01,255,0.0
1970-04-01,241,0.0
1970-05-01,186,0.0
1970-06-01,292,0.0
1970-07-01,334,0.0
1970-08-01,194,0.0
1970-09-01,252,0.0
1970-10-01,299,0.0
1970-11-01,186,0.0
1970-12-01,172,0.0
1971-01-01,204,0.0
1971-02-01,517,0.0
1971-03-01,302,0.0
1971-04-01,339,0.0
1971-05-01,853,0.0
1971-06-01,408,0.0
1971-07-01,421,0.0
1971-08-01,295,0.0
1971-09-01,412,0.0
1971-10-01,748,0.0
1971-11-01,426,0.0
1971-12-01,249,0.0
1972-01-01,297,0.0
1972-02-01,261,0.0
1972-03-01,302,0.0
1972-04-01,310,0.0
1972-05-01,386,0.0
1972-06-01,442,0.0
1972-07-01,391,0.0
1972-08-01,482,0.0
1972-09-01,395,0.0
1972-10-01,440,0.0
1972-11-01,262,0.0
1972-12-01,252,0.0
1973-01-01,609,0.0
1973-02-01,467,0.0
1973-03-01,491,0.0
1973-04-01,291,0.0
1973-05-01,385,0.0
1973-06-01,367,0.0
1973-07-01,381,0.0
1973-08-01,458,0.0
1973-09-01,349,0.0
1973-10-01,374,0.0
1973-11-01,415,0.0
1973-12-01,323,0.0
1974-01-01,466,0.0
1974-02-01,371,0.0
1974-03-01,393,0.0
1974-04-01,416,0.0
1974-05-01,390,0.0
1974-06-01,416,0.0
1974-07-01,446,0.0
1974-08-01,475,0.0
1974-09-01,466,0.0
1974-10-01,500,0.0
1974-11-01,454,0.0
1974-12-01,453,0.0
1975-01-01,524,0.0
1975-02-01,390,0.0
1975-03-01,464,0.0
1975-04-01,510,0.0
1975-05-01,412,0.0
1975-06-01,436,0.0
1975-07-01,540,0.0
1975-08-01,519,0.0
1975-09-01,576,0.0
1975-10-01,526,0.0
1975-11-01,489,0.0
1975-12-01,524,0.0
1976-01-01,562,0.0
1976-02-01,444,0.0
1976-03-01,588,0.0
1976-04-01,439,0.0
1976-05-01,629,0.0
1976-06-01,632,0.0
1976-07-01,676,0.0
1976-08-01,808,0.0
1976-09-01,588,0.0
1976-10-01,676,0.0
1976-11-01,610,0.0
1976-12-01,628,0.0
1977-01-01,761,0.0
1977-02-01,709,0.0
1977-03-01,727,0.0
1977-04-01,669,0.0
1977-05-01,638,0.0
1977-06-01,649,0.0
1977-07-01,776,0.0
1977-08-01,816,0.0
1977-09-01,795,0.0
1977-10-01,733,0.0
1977-11-01,763,0.0
1977-12-01,714,0.0
1978-01-01,747,0.0
1978-02-01,709,0.0
1978-03-01,1094,0.0
1978-04-01,878,0.0
1978-05-01,849,0.0
1978-06-01,835,0.0
1978-07-01,804,0.0
1978-08-01,1023,0.0
1978-09-01,770,0.0
1978-10-01,1030,0.0
1978-11-01,873,0.0
1978-12-01,643,0.0
1979-01-01,904,0.0
1979-02-01,937,0.0
1979-03-01,801,0.0
1979-04-01,847,0.0
1979-05-01,969,0.0
1979-06-01,795,0.0
1979-07-01,864,0.0
1979-08-01,867,0.0
1979-09-01,785,0.0
1979-10-01,869,0.0
1979-11-01,862,0.0
1979-12-01,793,0.0
1980-01-01,913,0.0
1980-02-01,825,0.0
1980-03-01,831,0.0
1980-04-01,886,0.0
1980-05-01,847,0.0
1980-06-01,1015,0.0
1980-07-01,963,0.0
1980-08-01,843,0.0
1980-09-01,860,0.0
1980-10-01,945,0.0
1980-11-01,577,0.0
1980-12-01,764,0.0
1981-01-01,984,0.0
1981-02-01,790,0.0
1981-03-01,754,0.0
1981-04-01,921,0.0
1981-05-01,787,0.0
1981-06-01,862,0.0
1981-07-01,894,0.0
1981-08-01,1019,0.0
1981-09-01,802,0.0
1981-10-01,863,0.0
1981-11-01,655,0.0
1981-12-01,811,0.0
1982-01-01,775,0.0
1982-02-01,833,0.0
1982-03-01,893,0.0
1982-04-01,779,0.0
1982-05-01,804,0.0
1982-06-01,812,0.0
1982-07-01,850,0.0
1982-08-01,895,0.0
1982-09-01,882,0.0
1982-10-01,568,0.0
1982-11-01,683,0.0
1982-12-01,712,0.0
1983-01-01,680,0.0
1983-02-01,697,0.0
1983-03-01,801,0.0
1983-04-01,674,0.0
1983-05-01,744,0.0
1983-06-01,882,0.0
1983-07-01,861,0.0
1983-08-01,859,0.0
1983-09-01,806,0.0
1983-10-01,675,0.0
1983-11-01,811,0.0
1983-12-01,698,0.0
1984-01-01,839,0.0
1984-02-01,726,0.0
1984-03-01,735,0.0
1984-04-01,761,0.0
1984-05-01,899,0.0
1984-06-01,756,0.0
1984-07-01,955,0.0
1984-08-01,915,0.0
1984-09-01,762,0.0
1984-10-01,823,0.0
1984-11-01,799,0.0
1984-12-01,670,0.0
1985-01-01,888,0.0
1985-02-01,798,0.0
1985-03-01,850,0.0
1985-04-01,884,0.0
1985-05-01,903,0.0
1985-06-01,812,0.0
1985-07-01,991,0.0
1985-08-01,974,0.0
1985-09-01,722,0.0
1985-10-01,959,0.0
1985-11-01,722,0.0
1985-12-01,729,0.0
1986-01-01,1007,0.0
1986-02-01,862,0.0
1986-03-01,968,0.0
1986-04-01,948,0.0
1986-05-01,887,0.0
1986-06-01,902,0.0
1986-07-01,1028,0.0
1986-08-01,1028,0.0
1986-09-01,931,0.0
1986-10-01,926,0.0
1986-11-01,784,0.0
1986-12-01,787,0.0
1987-01-01,843,0.0
1987-02-01,941,0.0
1987-03-01,917,0.0
1987-04-01,875,0.0
1987-05-01,840,0.0
1987-06-01,1003,0.0
1987-07-01,1030,0.0
1987-08-01,984,0.0
1987-09-01,887,0.0
1987-10-01,929,0.0
1987-11-01,901,0.0
1987-12-01,929,0.0
1988-01-01,868,0.0
1988-02-01,890,0.0
1988-03-01,1028,0.0
1988-04-01,862,0.0
1988-05-01,864,0.0
1988-06-01,1031,0.0
1988-07-01,972,0.0
1988-08-01,1126,0.0
1988-09-01,1044,0.0
1988-10-01,1019,0.0
1988-11-01,1060,0.0
1988-12-01,1041,0.0
1989-01-01,1028,0.0
1989-02-01,840,0.0
1989-03-01,952,0.0
1989-04-01,948,0.0
1989-05-01,935,0.0
1989-06-01,962,0.0
1989-07-01,891,0.0
1989-08-01,1099,0.0
1989-09-01,921,0.0
1989-10-01,930,0.0
1989-11-01,863,0.0
1989-12-01,982,0.0
1990-01-01,1093,0.0
1990-02-01,951,0.0
1990-03-01,974,0.0
1990-04-01,811,0.0
1990-05-01,981,0.0
1990-06-01,897,0.0
1990-07-01,1066,0.0
1990-08-01,1027,0.0
1990-09-01,877,0.0
1990-10-01,1074,0.0
1990-11-01,890,0.0
1990-12-01,797,0.0
1991-01-01,957,0.0
1991-02-01,840,0.0
1991-03-01,864,0.0
1991-04-01,930,0.0
1991-05-01,992,0.0
1991-06-01,911,0.0
1991-07-01,1133,0.0
1991-08-01,1054,0.0
1991-09-01,1042,0.0
1991-10-01,1091,0.0
1991-11-01,971,0.0
1991-12-01,923,0.0
1992-01-01,1080,0.0
1992-02-01,940,0.0
1992-03-01,999,0.0
1992-04-01,1015,0.0
1992-05-01,974,0.0
1992-06-01,932,0.0
1992-07-01,1113,0.0
1992-08-01,1089,0.0
1992-09-01,1013,0.0
1992-10-01,1161,0.0
1992-11-01,1176,0.0
1992-12-01,1100,0.0
1993-01-01,1125,0.0
1993-02-01,969,0.0
1993-03-01,1119,0.0
1993-04-01,1007,0.0
1993-05-01,1134,0.0
1993-06-01,1296,0.0
1993-07-01,1181,0.0
1993-08-01,1131,0.0
1993-09-01,1200,0.0
1993-10-01,1010,0.0
1993-11-01,1055,0.0
1993-12-01,1159,0.0
1994-01-01,903,0.0
1994-02-01,1068,0.0
1994-03-01,1217,0.0
1994-04-01,944,0.0
1994-05-01,1107,0.0
1994-06-01,1184,0.0
1994-07-01,1198,0.0
1994-08-01,1335,0.0
1994-09-01,1187,0.0
1994-10-01,1111,0.0
1994-11-01,1084,0.0
1994-12-01,1159,0.0
1995-01-01,1117,0.0
1995-02-01,1226,0.0
1995-03-01,1309,0.0
1995-04-01,892,0.0
1995-05-01,1136,0.0
1995-06-01,1123,0.0
1995-07-01,1239,0.0
1995-08-01,1418,0.0
1995-09-01,1187,0.0
1995-10-01,1260,0.0
1995-11-01,1106,0.0
1995-12-01,1079,0.0
1996-01-01,1220,0.0
1996-02-01,1188,0.0
1996-03-01,1058,0.0
1996-04-01,1058,0.0
1996-05-01,1152,0.0
1996-06-01,1118,0.0
1996-07-01,1227,0.0
1996-08-01,1326,0.0
1996-09-01,1164,0.0
1996-10-01,1287,0.0
1996-11-01,1176,0.0
1996-12-01,1135,0.0
1997-01-01,1458,0.0
1997-02-01,989,0.0
1997-03-01,1022,0.0
1997-04-01,1120,0.0
1997-05-01,1238,0.0
1997-06-01,1169,0.0
1997-07-01,1406,0.0
1997-08-01,1226,0.0
1997-09-01,1336,0.0
1997-10-01,1300,0.0
1997-11-01,943,0.0
1997-12-01,1161,0.0
1998-01-01,1189,0.0
1998-02-01,1057,0.0
1998-03-01,1092,0.0
1998-04-01,1093,0.0
1998-05-01,986,0.0
1998-06-01,1288,0.0
1998-07-01,1523,0.0
1998-08-01,1270,0.0
1998-09-01,1217,0.0
1998-10-01,1371,0.0
1998-11-01,1119,0.0
1998-12-01,1233,0.0
1999-01-01,1144,0.0
1999-02-01,1106,0.0
1999-03-01,1177,0.0
1999-04-01,1156,0.0
1999-05-01,1142,0.0
1999-06-01,1292,0.0
1999-07-01,1344,0.0
1999-08-01,1312,0.0
1999-09-01,1316,0.0
1999-10-01,1256,0.0
1999-11-01,1356,0.0
1999-12-01,1229,0.0008136696501220504
2000-01-01,1160,0.0
2000-02-01,1267,0.0
2000-03-01,1163,0.0
2000-04-01,1029,0.0
2000-05-01,1395,0.0007168458781362007
2000-06-01,1373,0.0
2000-07-01,1222,0.0
2000-08-01,1345,0.0
2000-09-01,1223,0.0
2000-10-01,1296,0.0
2000-11-01,1240,0.0
2000-12-01,1097,0.0
2001-01-01,2641,0.0
2001-02-01,1972,0.0
2001-03-01,2152,0.0
2001-04-01,1962,0.0005096839959225281
2001-05-01,1458,0.0
2001-06-01,1196,0.0
2001-07-01,1436,0.0006963788300835655
2001-08-01,1410,0.0
2001-09-01,1227,0.0
2001-10-01,1460,0.0
2001-11-01,1299,0.0
2001-12-01,1130,0.0
2002-01-01,4,0.25
2002-02-01,11,0.18181818181818182
2002-03-01,1,0.0
2002-04-01,149,0.19463087248322147
2002-05-01,1644,0.18613138686131386
2002-06-01,1368,0.2273391812865497
2002-07-01,1729,0.19664545980335454
2002-08-01,1701,0.18753674309229865
2002-09-01,1725,0.19304347826086957
2002-10-01,1853,0.17647058823529413
2002-11-01,1638,0.18192918192918192
2002-12-01,1539,0.1806367771280052
2003-01-01,1813,0.1715388858246001
2003-02-01,1506,0.17330677290836655
2003-03-01,1565,0.20319488817891374
2003-04-01,1665,0.21081081081081082
2003-05-01,1634,0.23194614443084455
2003-06-01,1663,0.2200841852074564
2003-07-01,2139,0.21645628798503974
2003-08-01,1524,0.2106299212598425
2003-09-01,1751,0.202170188463735
2003-10-01,1829,0.21323127392017496
2003-11-01,1541,0.19597663854639844
2003-12-01,1399,0.182987848463188
2004-01-01,1841,0.17110266159695817
2004-02-01,1493,0.18955123911587407
2004-03-01,1637,0.21747098350641417
2004-04-01,1537,0.23552374756018218
2004-05-01,1522,0.2240473061760841
2004-06-01,1731,0.22241478913922588
2004-07-01,1757,0.2128628343767786
2004-08-01,1735,0.21440922190201728
2004-09-01,1865,0.22037533512064345
2004-10-01,1601,0.2061211742660837
2004-11-01,1903,0.1881240147136101
2004-12-01,1646,0.1859052247873633
2005-01-01,1668,0.1642685851318945
2005-02-01,1548,0.20348837209302326
2005-03-01,1523,0.20420223243598162
2005-04-01,1396,0.26504297994269344
2005-05-01,1557,0.262684649967887
2005-06-01,1859,0.2517482517482518
2005-07-01,1766,0.22650056625141562
2005-08-01,1903,0.2343667892800841
2005-09-01,1790,0.20726256983240224
2005-10-01,1621,0.18445404071560764
2005-11-01,1930,0.10207253886010363
2005-12-01,1601,0.07370393504059962
2006-01-01,1911,0.16221873364730507
2006-02-01,1624,0.2001231527093596
2006-03-01,1578,0.23447401774397972
2006-04-01,1363,0.2817314746881878
2006-05-01,1923,0.27769110764430577
2006-06-01,2106,0.25213675213675213
2006-07-01,1562,0.2567221510883483
2006-08-01,2100,0.25523809523809526
2006-09-01,1824,0.24671052631578946
2006-10-01,1957,0.24936126724578436
2006-11-01,1943,0.24755532681420483
2006-12-01,1622,0.2404438964241677
2007-01-01,1839,0.24143556280587275
2007-02-01,1409,0.2370475514549326
2007-03-01,1591,0.2796983029541169
2007-04-01,1514,0.26354029062087186
2007-05-01,1963,0.27712684666327053
2007-06-01,1877,0.26052210974960044
2007-07-01,1903,0.2722017866526537
2007-08-01,2121,0.28335690711928335
2007-09-01,1788,0.279082774049217
2007-10-01,1923,0.27405096203848156
2007-11-01,1933,0.2741852043455768
2007-12-01,1651,0.24772864930345245
2008-01-01,2165,0.2374133949191686
2008-02-01,1554,0.25933075933075933
2008-03-01,1511,0.2726671078755791
2008-04-01,1728,0.2679398148148148
2008-05-01,1691,0.28444707273802483
2008-06-01,1795,0.2668523676880223
2008-07-01,1924,0.27754677754677753
2008-08-01,1797,0.2593210907067334
2008-09-01,1915,0.2877284595300261
2008-10-01,1976,0.2808704453441296
2008-11-01,1497,0.2565130260521042
2008-12-01,1842,0.248099891422367
2009-01-01,1712,0.22371495327102803
2009-02-01,1572,0.2360050890585242
2009-03-01,1380,0.29637681159420287
2009-04-01,1417,0.2858151023288638
2009-05-01,1412,0.29957507082152973
2009-06-01,1625,0.28923076923076924
2009-07-01,1720,0.26453488372093026
2009-08-01,1840,0.266304347826087
2009-09-01,1837,0.2493195427327164
2009-10-01,1799,0.24291272929405225
2009-11-01,1689,0.24452338661930137
2009-12-01,1900,0.22105263157894736
2010-01-01,1805,0.21772853185595567
2010-02-01,1340,0.21641791044776118
2010-03-01,1769,0.2566421707179197
2010-04-01,1510,0.28410596026490065
2010-05-01,1745,0.2744985673352435
2010-06-01,2080,0.26009615384615387
2010-07-01,2102,0.25451950523311134
2010-08-01,2199,0.2501136880400182
2010-09-01,2050,0.2424390243902439
2010-10-01,2084,0.21593090211132437
2010-11-01,2017,0.20426375805651958
2010-12-01,2008,0.2056772908366534
2011-01-01,2142,0.19234360410831
2011-02-01,1842,0.19055374592833876
2011-03-01,1787,0.22327923894795748
2011-04-01,1510,0.27417218543046357
2011-05-01,1637,0.29688454489920585
2011-06-01,2224,0.2585431654676259
2011-07-01,2075,0.2583132530120482
2011-08-01,2214,0.2682926829268293
2011-09-01,2139,0.24357176250584386
2011-10-01,1729,0.21978021978021978
2011-11-01,1865,0.22680965147453083
2011-12-01,2093,0.2087912087912088
2012-01-01,2323,0.1894102453723633
2012-02-01,1735,0.22247838616714696
2012-03-01,1550,0.22193548387096773
2012-04-01,1629,0.24739103744628607
2012-05-01,2242,0.2591436217662801
2012-06-01,2168,0.25830258302583026
2012-07-01,2183,0.2730187814933578
2012-08-01,2429,0.2260189378344998
2012-09-01,1811,0.2545554942020983
2012-10-01,2084,0.2528790786948177
2012-11-01,1893,0.26465927099841524
2012-12-01,1812,0.24172185430463577
2013-01-01,1855,0.20539083557951482
2013-02-01,1774,0.21702367531003383
2013-03-01,1520,0.26842105263157895
2013-04-01,1515,0.27524752475247527
2013-05-01,1889,0.2922181048173637
2013-06-01,1807,0.2811289429994466
2013-07-01,2317,0.27406128614587827
2013-08-01,1995,0.2706766917293233
2013-09-01,2083,0.23475756120979357
2013-10-01,2455,0.2525458248472505
2013-11-01,1686,0.269276393831554
2013-12-01,2135,0.22295081967213115
2014-01-01,2038,0.23209028459273798
2014-02-01,1776,0.23367117117117117
2014-03-01,1766,0.23556058890147225
2014-04-01,1688,0.27191943127962087
2014-05-01,1890,0.30846560846560844
2014-06-01,2108,0.29411764705882354
2014-07-01,2397,0.2586566541510221
2014-08-01,2176,0.26516544117647056
2014-09-01,2202,0.24341507720254316
2014-10-01,2101,0.24654926225606855
2014-11-01,1479,0.2549019607843137
2014-12-01,1981,0.22968197879858657
2015-01-01,1860,0.23118279569892472
2015-02-01,1569,0.2447418738049713
2015-03-01,1423,0.2501756851721715
2015-04-01,1660,0.2825301204819277
2015-05-01,1555,0.32090032154340836
2015-06-01,2057,0.27758872143898883
2015-07-01,2123,0.2406971267074894
2015-08-01,1790,0.2581005586592179
2015-09-01,2069,0.2165297245045916
2015-10-01,2116,0.18572778827977315
2015-11-01,1729,0.14285714285714285
2015-12-01,1947,0.029275808936825885
2016-01-01,1827,0.2227695675971538
2016-02-01,1800,0.21944444444444444
2016-03-01,1792,0.25223214285714285
2016-04-01,1368,0.2573099415204678
2016-05-01,1755,0.2774928774928775
2016-06-01,1963,0.29393785022924096
2016-07-01,1870,0.2631016042780749
2016-08-01,2168,0.23293357933579337
2016-09-01,2149,0.1758957654723127
2016-10-01,1770,0.2559322033898305
2016-11-01,1817,0.23775454045129335
2016-12-01,1841,0.20640956002172733
2017-01-01,1860,0.24193548387096775
2017-02-01,1740,0.25229885057471263
2017-03-01,1848,0.24242424242424243
2017-04-01,1438,0.2899860917941586
2017-05-01,1874,0.2892209178228389
2017-06-01,2099,0.26441162458313483
2017-07-01,1946,0.2790339157245632
2017-08-01,2018,0.26709613478691774
2017-09-01,2047,0.24132877381533951
2017-10-01,2021,0.247897080653142
2017-11-01,1746,0.2531500572737686
2017-12-01,1531,0.2527759634225996
2018-01-01,1639,0.24039048200122026
2018-02-01,1490,0.22818791946308725
2018-03-01,1487,0.25016812373907193
2018-04-01,1452,0.27823691460055094
2018-05-01,1749,0.27672955974842767
2018-06-01,1588,0.2695214105793451
2018-07-01,1687,0.3005334914048607
2018-08-01,1933,0.2576306259699948
2018-09-01,1468,0.28746594005449594
2018-10-01,2067,0.2447992259313014
2018-11-01,1558,0.26700898587933247
2018-12-01,1649,0.23590054578532443
2019-01-01,1839,0.2561174551386623
2019-02-01,1573,0.24856961220597584
2019-03-01,1507,0.24419376244193763
2019-04-01,1426,0.29312762973352036
2019-05-01,1086,0.27992633517495397
2019-06-01,1693,0.29710572947430597
2019-07-01,2119,0.2897593204341671
2019-08-01,1846,0.271397616468039
2019-09-01,1627,0.26490473263675474
2019-10-01,1947,0.24242424242424243
2019-11-01,1499,0.22214809873248834
2019-12-01,1668,0.1696642685851319
2020-01-01,1988,0.07394366197183098
2020-02-01,1684,0.062351543942992874
2020-03-01,799,0.07133917396745933
2020-07-01,189,0.042328042328042326
2020-08-01,170,0.07058823529411765
2020-09-01,678,0.14601769911504425
2020-10-01,777,0.13256113256113256
2020-11-01,572,0.15734265734265734
2020-12-01,514,0.14980544747081712
2021-01-01,542,0.1974169741697417
2021-02-01,656,0.18140243902439024
2021-03-01,660,0.2196969696969697
2021-04-01,175,0.13714285714285715
2021-05-01,160,0.2875
2021-06-01,301,0.3023255813953488
2021-07-01,433,0.2748267898383372
2021-08-01,486,0.28189300411522633
2021-09-01,523,0.3326959847036329
2021-10-01,748,0.2967914438502674
2021-11-01,893,0.2956326987681971
2021-12-01,1016,0.3090551181102362
2022-01-01,1032,0.2877906976744186
2022-02-01,541,0.3031423290203327
2022-03-01,945,0.2984126984126984
2022-04-01,884,0.3076923076923077
2022-05-01,1151,0.3336229365768897
2022-06-01,1222,0.3657937806873977
2022-07-01,1108,0.3348375451263538
2022-08-01,1752,0.3430365296803653
2022-09-01,1607,0.30367143746110764
2022-10-01,1274,0.29984301412872844
2022-11-01,1181,0.26672311600338694
2022-12-01,1365,0.24615384615384617


==> tables/table_address_churn_corrected.csv <==
churn_bucket,n,served_writ,writ_issued,jba_rate,default_rate
0,368940,0.13584322654090095,0.3892150485173741,0.32489022605301676,0.4590285683308939
1,104159,0.1478316804116783,0.41974289307693047,0.30728981653049664,0.4963949346671915
2,39732,0.1276552904459881,0.4063726970703715,0.2815614617940199,0.5253448102285312
3-5,50116,0.12357330992098332,0.3965001197222444,0.2557267140234656,0.5583446404341926
6+,183736,0.11644424609221928,0.4137675795706884,0.2331823921278356,0.5786672181826098


==> tables/table_fee_extraction_by_year_corrected.csv <==
year,mean_fee_share,median_fee_share,mean_award_over_sought,n
2004,0.014051813185273229,0.0,1.5194782541751488,14355
2005,0.05419395461027276,0.025590150058616125,1.2885717273907316,14490
2006,0.05835421690923745,0.02796725784447476,1.2738076499517736,15507
2007,0.06135824881863244,0.031095942358740993,1.3146863831113278,15600
2008,0.06358539798111877,0.030815109343936383,1.266062042681373,15618
2009,0.07304810107482262,0.03279708735516519,1.280253176335905,14864
2010,0.09133857685334547,0.03918791312559018,1.3687602080603118,16721
2011,0.08340415504448641,0.03677243118302164,1.4530200189572984,16955
2012,0.08228513348801546,0.03592913668733359,1.584661793354365,17097
2013,0.08589396637195376,0.037476683059182635,1.9613675864865183,16853
2014,0.08766233967069519,0.03734090297736185,1.5533217981688854,16959
2015,0.09257834694987606,0.04223064428803465,1.422962606458712,15647
2016,0.08373494863632044,0.04119718309859155,1.4379493222451218,14969
2017,0.08490433413170104,0.04308390022675737,1.2903739940810925,14795
2018,0.08881851786087792,0.045692324605603095,1.342623663852971,12771
2019,0.08169897876891956,0.04040085957803162,1.338900849397749,13229
2020,0.0759154448235087,0.033127885470337945,1.4963650936712682,3710
2021,0.13466429609152025,0.01972698181228987,1.3131288244397574,3373
2022,0.04113883369765778,0.01797910436740872,1.1422884802510338,9601


==> tables/table_jba_strictness_regression_corrected.csv <==
term,coef,se_HC1,p_value
dm_strictness_score,-0.01476996964383506,0.0012116266062094662,3.505635702280126e-34
dm_defendant_represented,-0.015527595550543392,0.003409147229076722,5.246385706732593e-06
dm_plaintiff_represented,0.05252676872254292,0.0018282903196928401,1.610753511404605e-181
dm_publichousing,-0.15568440963241112,0.0019975601411242527,0.0
dm_low_rent,0.020583027796802243,0.003981388811180956,2.3433082365164574e-07
dm_commercial,-0.07788631078747596,0.01925611060245445,5.237716024780659e-05
dm_non_residential,-0.04264146401634823,0.012101407420998734,0.0004256009991169584


==> tables/table_jba_text_features_corrected.csv <==
feature,mean_value
deadline_language,0.2628296362103507
move_out_language,0.13870330248116688
lockout_trigger_language,0.09647269991206679
waiver_language,0.053258514563370836
payment_plan_language,0.15129044247627163
n_dates,1.825552302127621
n_dollars,2.6545720735012828
strictness_score,0.7418648185584396


==> tables/table_spatial_top20_share_corrected.csv <==
year,top20_share,served_writs_total,n_geo_units
2002,0.7338744126441692,2341.0,64
2003,0.7249117498739284,3966.0,65
2004,0.728895320791124,4146.0,71
2005,0.7301748163161895,3947.0,60
2006,0.7468743989228698,5199.0,69
2007,0.763896149154905,5739.0,77
2008,0.7465332631209408,5697.0,63
2009,0.7557460070120764,5134.0,65
2010,0.760933480338111,5442.0,56
2011,0.7629817260720101,5527.0,63
2012,0.761838921534739,5786.0,62
2013,0.7594202898550725,5865.0,58
2014,0.7559927260704249,6049.0,55
2015,0.7462191837580278,4827.0,56
2016,0.7387947269303201,5310.0,48
2017,0.7391002258120549,5757.0,53
2018,0.7569767441860465,5160.0,55
2019,0.7610532521123993,5089.0,54
2020,0.7607449856733525,698.0,46
2021,0.761066969353008,1762.0,50
2022,0.7527079972343858,4339.0,62

